Improving Blockchain Scalability with the Setchain Data-type

Blockchain technologies are facing a scalability challenge, which must be overcome to guarantee a wider adoption of the technology. This scalability issue is due to the use of consensus algorithms to guarantee the total order of the chain of blocks and of the transactions within each block. However, total order is often not fully necessary, since important advanced applications of smart-contracts do not require a total order among all operations. A much higher scalability can potentially be achieved if a more relaxed order can be exploited. In this paper, we propose a novel distributed concurrent data type, called Setchain, which improves scalability significantly. A Setchain implements a grow-only set whose elements are not ordered, unlike conventional blockchain operations. When convenient, the Setchain allows forcing a synchronization barrier that assigns permanently an epoch number to a subset of the latest elements added, agreed by consensus. Therefore, two operations in the same epoch are not ordered, while two operations in different epochs are ordered by their respective epoch number. We present different Byzantine-tolerant implementations of Setchain, prove their correctness and report on an empirical evaluation of a prototype implementation. Our results show that Setchain is orders of magnitude faster than consensus-based ledgers, since it implements grow-only sets with epoch synchronization instead of total order. Since Setchain barriers can be synchronized with the underlying blockchain, Setchain objects can be used as a sidechain to implement many decentralized solutions with much faster operations than direct implementations on top of blockchains. Finally, we also present an algorithm that encompasses in a single process the combined behavior of Byzantine servers, which simplifies correctness proofs by encoding the general attacker in a concrete implementation.

==> experiments/exp1.dat <==
4 	1437		732 		0 		0
7 	578		415		368		0
10	178		174		176		178

==> experiments/exp2.dat <==
4 	83592		1167031 	95407		1161535
7 	38597		906768		41860		885837
10	29899		801243		33587		814349

==> experiments/exp3.dat <==
4 	1197	11870	58074	 	435056
7 	839	1663	2639		83496
10	575	1184	2393		59805

==> experiments/exp4.dat <==
4 	453056		269105 		0 		0
7 	83496		71620		59642		0
10	59805		53825		47847		46049

==> experiments/exp5_alg3+set.csv <==
timestamp,node,event,data
1642674189272314002,Node3,1,0 NaN 0.000000
1642674189469865171,Node3,1,0 NaN 0.000000
1642674189670520328,Node3,1,0 NaN 0.000000
1642674189871023739,Node3,1,0 NaN 0.000000
1642674190074585224,Node3,1,115 0.008398 0.010097
1642674190287799482,Node3,1,685 0.210465 0.219934
1642674190472613860,Node3,1,0 NaN 0.000000
1642674190673874263,Node3,1,0 NaN 0.000000
1642674190873918319,Node3,1,0 NaN 0.000000
1642674191079854674,Node3,1,172 0.012410 0.015208
1642674191286079469,Node3,1,428 0.207790 0.215899
1642674191478915183,Node3,1,0 NaN 0.000000
1642674191678086496,Node3,1,0 NaN 0.000000
1642674191879486792,Node3,1,0 NaN 0.000000
1642674192085474267,Node3,1,270 0.016225 0.020451
1642674192288631986,Node3,1,330 0.209333 0.215233
1642674192481395711,Node3,1,0 NaN 0.000000
1642674192681913247,Node3,1,0 NaN 0.000000
1642674192881086188,Node3,1,0 NaN 0.000000
1642674193094924466,Node3,1,392 0.024116 0.030369
1642674193287487110,Node3,1,208 0.206115 0.210813
1642674193484008516,Node3,1,0 NaN 0.000000
1642674193684734970,Node3,1,0 NaN 0.000000
1642674193885829481,Node3,1,0 NaN 0.000000
1642674194098012015,Node3,1,519 0.025014 0.033268
1642674194288602674,Node3,1,81 0.206814 0.208113
1642674194488972726,Node3,1,0 NaN 0.000000
1642674194687207496,Node3,1,0 NaN 0.000000
1642674194890496926,Node3,1,0 NaN 0.000000
1642674195102348380,Node3,1,600 0.028332 0.037586
1642674195292145647,Node3,1,0 NaN 0.000000
1642674195491245870,Node3,1,0 NaN 0.000000
1642674195692817031,Node3,1,0 NaN 0.000000
1642674195893049422,Node3,1,0 NaN 0.000000
1642674196107147645,Node3,1,600 0.032832 0.041914
1642674196373855776,Node3,1,1200 2.796143 5.305880
1642674196493716698,Node3,1,0 NaN 0.000000
1642674196693764972,Node3,1,0 NaN 0.000000
1642674196895276365,Node3,1,0 NaN 0.000000
1642674197109825497,Node3,1,600 0.035468 0.044819
1642674197297456494,Node3,1,0 NaN 0.000000
1642674197499825124,Node3,1,0 NaN 0.000000
1642674197698649507,Node3,1,0 NaN 0.000000
1642674197900249883,Node3,1,0 NaN 0.000000
1642674198115749777,Node3,1,600 0.041180 0.050445
1642674198300823969,Node3,1,0 NaN 0.000000
1642674198502469535,Node3,1,0 NaN 0.000000
1642674198703524307,Node3,1,0 NaN 0.000000
1642674198903651883,Node3,1,0 NaN 0.000000
1642674199117419840,Node3,1,600 0.043022 0.052485
1642674199306327180,Node3,1,0 NaN 0.000000
1642674199505944613,Node3,1,0 NaN 0.000000
1642674199705083249,Node3,1,0 NaN 0.000000
1642674199906094625,Node3,1,0 NaN 0.000000
1642674200127403040,Node3,1,600 0.053328 0.062473
1642674200307236389,Node3,1,0 NaN 0.000000
1642674200508415413,Node3,1,0 NaN 0.000000
1642674200709774057,Node3,1,0 NaN 0.000000
1642674200910304042,Node3,1,0 NaN 0.000000
1642674201130188912,Node3,1,600 0.051466 0.064824
1642674201311148885,Node3,1,0 NaN 0.000000
1642674201512852249,Node3,1,0 NaN 0.000000
1642674201712634812,Node3,1,0 NaN 0.000000
1642674201912515712,Node3,1,0 NaN 0.000000
1642674202134096864,Node3,1,600 0.059533 0.068673
1642674202435281576,Node3,1,1200 2.859866 5.369421
1642674202514258593,Node3,1,0 NaN 0.000000
1642674202713514399,Node3,1,0 NaN 0.000000
1642674202914753491,Node3,1,0 NaN 0.000000
1642674203128839974,Node3,1,800 0.054017 0.063547
1642674203315769282,Node3,1,0 NaN 0.000000
1642674203516466266,Node3,1,0 NaN 0.000000
1642674203716446777,Node3,1,0 NaN 0.000000
1642674203917749636,Node3,1,0 NaN 0.000000
1642674204132174194,Node3,1,800 0.055796 0.066664
1642674204318498818,Node3,1,0 NaN 0.000000
1642674204519908307,Node3,1,0 NaN 0.000000
1642674204720594243,Node3,1,0 NaN 0.000000
1642674204920326120,Node3,1,0 NaN 0.000000
1642674205136811361,Node3,1,800 0.062542 0.071618
1642674205322225633,Node3,1,0 NaN 0.000000
1642674205524128344,Node3,1,0 NaN 0.000000
1642674205723313254,Node3,1,0 NaN 0.000000
1642674205924352576,Node3,1,0 NaN 0.000000
1642674206136922277,Node3,1,800 0.062331 0.071670
1642674206326420259,Node3,1,0 NaN 0.000000
1642674206525602623,Node3,1,0 NaN 0.000000
1642674206727835852,Node3,1,0 NaN 0.000000
1642674206927077838,Node3,1,0 NaN 0.000000
1642674207140988516,Node3,1,800 0.063139 0.075573
1642674207329053953,Node3,1,0 NaN 0.000000
1642674207529241538,Node3,1,0 NaN 0.000000
1642674207731818530,Node3,1,0 NaN 0.000000
1642674207929916911,Node3,1,0 NaN 0.000000
1642674208147010956,Node3,1,600 0.070402 0.082151
1642674208333102756,Node3,1,0 NaN 0.000000
1642674208534750211,Node3,1,0 NaN 0.000000
1642674208733583602,Node3,1,0 NaN 0.000000
1642674208934439992,Node3,1,0 NaN 0.000000
1642674209155051384,Node3,1,600 0.080811 0.090213
1642674209336355321,Node3,1,0 NaN 0.000000
1642674209538687071,Node3,1,0 NaN 0.000000
1642674209736786339,Node3,1,0 NaN 0.000000
1642674209938886191,Node3,1,0 NaN 0.000000
1642674210151432773,Node3,1,600 0.077366 0.086444
1642674210340007905,Node3,1,0 NaN 0.000000
1642674210541134116,Node3,1,0 NaN 0.000000
1642674210740721800,Node3,1,0 NaN 0.000000
1642674210942906714,Node3,1,0 NaN 0.000000
1642674211161986411,Node3,1,600 0.087570 0.097062
1642674211343492883,Node3,1,0 NaN 0.000000
1642674211543643847,Node3,1,0 NaN 0.000000
1642674211744279699,Node3,1,0 NaN 0.000000
1642674211944663300,Node3,1,0 NaN 0.000000
1642674212157903389,Node3,1,600 0.083386 0.092974
1642674212346875081,Node3,1,0 NaN 0.000000
1642674212546159387,Node3,1,0 NaN 0.000000
1642674212746412334,Node3,1,0 NaN 0.000000
1642674212947782233,Node3,1,0 NaN 0.000000
1642674213163230296,Node3,1,600 0.084548 0.097937
1642674213426755052,Node3,1,1200 2.850747 5.361405
1642674213547514581,Node3,1,0 NaN 0.000000
1642674213749601334,Node3,1,0 NaN 0.000000
1642674213948548681,Node3,1,0 NaN 0.000000
1642674214162041384,Node3,1,800 0.087363 0.096492
1642674214349321797,Node3,1,0 NaN 0.000000
1642674214551379558,Node3,1,0 NaN 0.000000
1642674214750722612,Node3,1,0 NaN 0.000000
1642674214951426706,Node3,1,0 NaN 0.000000
1642674215166724500,Node3,1,800 0.092213 0.101617
1642674215352191780,Node3,1,0 NaN 0.000000
1642674215554175749,Node3,1,0 NaN 0.000000
1642674215753218099,Node3,1,0 NaN 0.000000
1642674215954424436,Node3,1,0 NaN 0.000000
1642674216167652158,Node3,1,800 0.093338 0.102424
1642674216355147570,Node3,1,0 NaN 0.000000
1642674216556357343,Node3,1,0 NaN 0.000000
1642674216756620054,Node3,1,0 NaN 0.000000
1642674216956713634,Node3,1,0 NaN 0.000000
1642674217171077110,Node3,1,800 0.096375 0.106005
1642674217356980264,Node3,1,0 NaN 0.000000
1642674217560291912,Node3,1,0 NaN 0.000000
1642674217759705853,Node3,1,0 NaN 0.000000
1642674217959918701,Node3,1,0 NaN 0.000000
1642674218174094750,Node3,1,800 0.099528 0.109018
1642674218362224447,Node3,1,0 NaN 0.000000
1642674218562245778,Node3,1,0 NaN 0.000000
1642674218762520465,Node3,1,0 NaN 0.000000
1642674218963305264,Node3,1,0 NaN 0.000000
1642674219179469631,Node3,1,800 0.102087 0.114413
1642674219364253134,Node3,1,0 NaN 0.000000
1642674219565214833,Node3,1,0 NaN 0.000000
1642674219765313714,Node3,1,0 NaN 0.000000
1642674219965824687,Node3,1,0 NaN 0.000000
1642674220179756874,Node3,1,800 0.105093 0.114333
1642674220369449181,Node3,1,0 NaN 0.000000
1642674220568544774,Node3,1,0 NaN 0.000000
1642674220768173942,Node3,1,0 NaN 0.000000
1642674220968199410,Node3,1,0 NaN 0.000000
1642674221182564769,Node3,1,800 0.108214 0.117508
1642674221368504174,Node3,1,0 NaN 0.000000
1642674221568699023,Node3,1,0 NaN 0.000000
1642674221771318570,Node3,1,0 NaN 0.000000
1642674221970851313,Node3,1,0 NaN 0.000000
1642674222192154464,Node3,1,800 0.117510 0.126612
1642674222371357178,Node3,1,0 NaN 0.000000
1642674222572677828,Node3,1,0 NaN 0.000000
1642674222773078950,Node3,1,0 NaN 0.000000
1642674222973906660,Node3,1,0 NaN 0.000000
1642674223195569362,Node3,1,800 0.120796 0.130179
1642674223374940140,Node3,1,0 NaN 0.000000
1642674223574886795,Node3,1,0 NaN 0.000000
1642674223776563425,Node3,1,0 NaN 0.000000
1642674223976765958,Node3,1,0 NaN 0.000000
1642674224199651994,Node3,1,800 0.121822 0.134111
1642674224379185948,Node3,1,0 NaN 0.000000
1642674224579012285,Node3,1,0 NaN 0.000000
1642674224780012652,Node3,1,0 NaN 0.000000
1642674224980952126,Node3,1,0 NaN 0.000000
1642674225195258038,Node3,1,800 0.120716 0.130084
1642674225382960350,Node3,1,0 NaN 0.000000
1642674225583108322,Node3,1,0 NaN 0.000000
1642674225783928094,Node3,1,0 NaN 0.000000
1642674225987471373,Node3,1,0 NaN 0.000000
1642674226199219823,Node3,1,800 0.121511 0.133979
1642674226386807266,Node3,1,0 NaN 0.000000
1642674226588644364,Node3,1,0 NaN 0.000000
1642674226787808834,Node3,1,0 NaN 0.000000
1642674226987930545,Node3,1,0 NaN 0.000000
1642674227202908234,Node3,1,800 0.128072 0.137563
1642674227389996001,Node3,1,0 NaN 0.000000
1642674227592858464,Node3,1,0 NaN 0.000000
1642674227791586681,Node3,1,0 NaN 0.000000
1642674227991828224,Node3,1,0 NaN 0.000000
1642674228206424205,Node3,1,800 0.131822 0.141123
1642674228393149841,Node3,1,0 NaN 0.000000
1642674228594856346,Node3,1,0 NaN 0.000000
1642674228794731207,Node3,1,0 NaN 0.000000
1642674228995919516,Node3,1,0 NaN 0.000000
1642674229214688721,Node3,1,800 0.139762 0.148936
1642674229396327949,Node3,1,0 NaN 0.000000
1642674229595952142,Node3,1,0 NaN 0.000000
1642674229797254691,Node3,1,0 NaN 0.000000
1642674229996987517,Node3,1,0 NaN 0.000000
1642674230210929801,Node3,1,800 0.136647 0.146050
1642674230399902780,Node3,1,0 NaN 0.000000
1642674230600179237,Node3,1,0 NaN 0.000000
1642674230804708305,Node3,1,0 NaN 0.000000
1642674231001672505,Node3,1,0 NaN 0.000000
1642674231227934243,Node3,1,600 0.153306 0.162443
1642674231405959511,Node3,1,0 NaN 0.000000
1642674231606578638,Node3,1,0 NaN 0.000000
1642674231809108303,Node3,1,0 NaN 0.000000
1642674232008667076,Node3,1,0 NaN 0.000000
1642674232223579500,Node3,1,600 0.148869 0.158037
1642674232409694120,Node3,1,0 NaN 0.000000
1642674232610772807,Node3,1,0 NaN 0.000000
1642674232810553630,Node3,1,0 NaN 0.000000
1642674233011014807,Node3,1,0 NaN 0.000000
1642674233231103352,Node3,1,600 0.157244 0.166407
1642674233422239206,Node3,1,0 NaN 0.000000
1642674233614680437,Node3,1,0 NaN 0.000000
1642674233814115721,Node3,1,0 NaN 0.000000
1642674234014079583,Node3,1,0 NaN 0.000000
1642674234227524257,Node3,1,600 0.152686 0.162307
1642674234417296966,Node3,1,0 NaN 0.000000
1642674234615557122,Node3,1,0 NaN 0.000000
1642674234816891763,Node3,1,0 NaN 0.000000
1642674235017633883,Node3,1,0 NaN 0.000000
1642674235230594374,Node3,1,600 0.156586 0.165724
1642674235418555785,Node3,1,0 NaN 0.000000
1642674235618815764,Node3,1,0 NaN 0.000000
1642674235819236517,Node3,1,0 NaN 0.000000
1642674236021363966,Node3,1,0 NaN 0.000000
1642674236235654215,Node3,1,600 0.161532 0.170683
1642674236497787523,Node3,1,1200 2.922629 5.431788
1642674236623166602,Node3,1,0 NaN 0.000000
1642674236824364752,Node3,1,0 NaN 0.000000
1642674237021594084,Node3,1,0 NaN 0.000000
1642674237243678405,Node3,1,800 0.168925 0.178340
1642674237422384548,Node3,1,0 NaN 0.000000
1642674237623252236,Node3,1,0 NaN 0.000000
1642674237822695006,Node3,1,0 NaN 0.000000
1642674238023865968,Node3,1,0 NaN 0.000000
1642674238238622807,Node3,1,800 0.163598 0.172733
1642674238425609714,Node3,1,0 NaN 0.000000
1642674238626940000,Node3,1,0 NaN 0.000000
1642674238826787066,Node3,1,0 NaN 0.000000
1642674239027997482,Node3,1,0 NaN 0.000000
1642674239242319995,Node3,1,800 0.167314 0.177428
1642674239436533506,Node3,1,0 NaN 0.000000
1642674239630789873,Node3,1,0 NaN 0.000000
1642674239830642956,Node3,1,0 NaN 0.000000
1642674240036941548,Node3,1,0 NaN 0.000000
1642674240253140054,Node3,1,800 0.178898 0.188195
1642674240432224300,Node3,1,0 NaN 0.000000
1642674240632953784,Node3,1,0 NaN 0.000000
1642674240832776753,Node3,1,0 NaN 0.000000
1642674241033774963,Node3,1,0 NaN 0.000000
1642674241247464042,Node3,1,800 0.172802 0.181981
1642674241434869878,Node3,1,0 NaN 0.000000
1642674241636128077,Node3,1,0 NaN 0.000000
1642674241836043255,Node3,1,0 NaN 0.000000
1642674242036912052,Node3,1,0 NaN 0.000000
1642674242251007666,Node3,1,800 0.176171 0.185317
1642674242438112561,Node3,1,0 NaN 0.000000
1642674242643126407,Node3,1,0 NaN 0.000000
1642674242843834043,Node3,1,0 NaN 0.000000
1642674243040683412,Node3,1,0 NaN 0.000000
1642674243262700201,Node3,1,800 0.188252 0.197357
1642674243442257579,Node3,1,0 NaN 0.000000
1642674243642075736,Node3,1,0 NaN 0.000000
1642674243843189417,Node3,1,0 NaN 0.000000
1642674244043454116,Node3,1,0 NaN 0.000000
1642674244264836250,Node3,1,800 0.190366 0.199662
1642674244443845443,Node3,1,0 NaN 0.000000
1642674244643550744,Node3,1,0 NaN 0.000000
1642674244845391989,Node3,1,0 NaN 0.000000
1642674245045399700,Node3,1,0 NaN 0.000000
1642674245267298248,Node3,1,800 0.193178 0.202266
1642674245447147748,Node3,1,0 NaN 0.000000
1642674245647622691,Node3,1,0 NaN 0.000000
1642674245848966945,Node3,1,0 NaN 0.000000
1642674246048624236,Node3,1,0 NaN 0.000000
1642674246263048271,Node3,1,800 0.188451 0.197602
1642674246450611649,Node3,1,0 NaN 0.000000
1642674246651637419,Node3,1,0 NaN 0.000000
1642674246852431688,Node3,1,0 NaN 0.000000
1642674247053446117,Node3,1,0 NaN 0.000000
1642674247272992808,Node3,1,800 0.197393 0.206543
1642674247454511059,Node3,1,0 NaN 0.000000
1642674247655493537,Node3,1,0 NaN 0.000000
1642674247856269686,Node3,1,0 NaN 0.000000
1642674248057081935,Node3,1,0 NaN 0.000000
1642674248271430540,Node3,1,800 0.196630 0.206286
1642674248458404709,Node3,1,0 NaN 0.000000
1642674248659078461,Node3,1,0 NaN 0.000000
1642674248859815966,Node3,1,0 NaN 0.000000
1642674249060798819,Node3,1,0 NaN 0.000000
1642674249274433908,Node3,1,800 0.200005 0.209150
1642674249461396276,Node3,1,0 NaN 0.000000
1642674249662294914,Node3,1,0 NaN 0.000000
1642674249863387370,Node3,1,0 NaN 0.000000
1642674250064489533,Node3,1,0 NaN 0.000000
1642674250285338903,Node3,1,800 0.211285 0.220616
1642674250467187811,Node3,1,0 NaN 0.000000
1642674250665134531,Node3,1,0 NaN 0.000000
1642674250866279697,Node3,1,0 NaN 0.000000
1642674251066525806,Node3,1,0 NaN 0.000000
1642674251288333810,Node3,1,800 0.213505 0.223389
1642674251467351588,Node3,1,0 NaN 0.000000
1642674251668459993,Node3,1,0 NaN 0.000000
1642674251869233366,Node3,1,0 NaN 0.000000
1642674253073070754,Node3,1,83 1.007219 1.008333
1642674253315022644,Node3,1,1517 0.709801 1.246949
1642674253474001895,Node3,1,0 NaN 0.000000
1642674253674629331,Node3,1,0 NaN 0.000000
1642674253875111420,Node3,1,0 NaN 0.000000
1642674254082554005,Node3,1,392 0.013350 0.017931
1642674254283566214,Node3,1,408 0.205033 0.209936
1642674254477543090,Node3,1,0 NaN 0.000000
1642674254678348193,Node3,1,0 NaN 0.000000
1642674254879118674,Node3,1,0 NaN 0.000000
1642674255090916811,Node3,1,425 0.019740 0.026239
1642674255288911111,Node3,1,175 0.208360 0.211542
1642674255483479097,Node3,1,0 NaN 0.000000
1642674255686586657,Node3,1,0 NaN 0.000000
1642674255883770955,Node3,1,0 NaN 0.000000
1642674256097577061,Node3,1,524 0.024346 0.032568
1642674256292688861,Node3,1,76 0.210706 0.212148
1642674256486709990,Node3,1,0 NaN 0.000000
1642674256686577437,Node3,1,0 NaN 0.000000
1642674256887055752,Node3,1,0 NaN 0.000000
1642674257101740270,Node3,1,600 0.027534 0.036745
1642674257288959092,Node3,1,0 NaN 0.000000
1642674257489076512,Node3,1,0 NaN 0.000000
1642674257690258363,Node3,1,0 NaN 0.000000
1642674257891385481,Node3,1,0 NaN 0.000000
1642674258104545412,Node3,1,600 0.030429 0.039725
1642674258291863537,Node3,1,0 NaN 0.000000
1642674258493131399,Node3,1,0 NaN 0.000000
1642674258692928366,Node3,1,0 NaN 0.000000
1642674258893373952,Node3,1,0 NaN 0.000000
1642674259107508201,Node3,1,600 0.033364 0.042458
1642674259295123315,Node3,1,0 NaN 0.000000
1642674259496284316,Node3,1,0 NaN 0.000000
1642674259696686638,Node3,1,0 NaN 0.000000
1642674259899575300,Node3,1,0 NaN 0.000000
1642674260112850118,Node3,1,600 0.038293 0.047442
1642674260417407119,Node3,1,1200 2.842460 5.351984
1642674260497926323,Node3,1,0 NaN 0.000000
1642674260697742156,Node3,1,0 NaN 0.000000
1642674260897531745,Node3,1,0 NaN 0.000000
1642674261111874976,Node3,1,800 0.036964 0.046158
1642674261298729548,Node3,1,0 NaN 0.000000
1642674261500246512,Node3,1,0 NaN 0.000000
1642674261700402617,Node3,1,0 NaN 0.000000
1642674261900491562,Node3,1,0 NaN 0.000000
1642674262114477150,Node3,1,800 0.040209 0.049505
1642674262301529757,Node3,1,0 NaN 0.000000
1642674262502509326,Node3,1,0 NaN 0.000000
1642674262703638559,Node3,1,0 NaN 0.000000
1642674262904399963,Node3,1,0 NaN 0.000000
1642674263118934021,Node3,1,800 0.044604 0.053650
1642674263305695857,Node3,1,0 NaN 0.000000
1642674263506437038,Node3,1,0 NaN 0.000000
1642674263707472136,Node3,1,0 NaN 0.000000
1642674263911619389,Node3,1,0 NaN 0.000000
1642674264130065339,Node3,1,800 0.055646 0.065120
1642674264310484364,Node3,1,0 NaN 0.000000
1642674264514090653,Node3,1,0 NaN 0.000000
1642674264709996978,Node3,1,0 NaN 0.000000
1642674264910445294,Node3,1,0 NaN 0.000000
1642674265125495529,Node3,1,800 0.050086 0.059845
1642674265312760358,Node3,1,0 NaN 0.000000
1642674265512787653,Node3,1,0 NaN 0.000000
1642674265713757779,Node3,1,0 NaN 0.000000
1642674265914500028,Node3,1,0 NaN 0.000000
1642674266136733023,Node3,1,800 0.062245 0.071396
1642674266315994899,Node3,1,0 NaN 0.000000
1642674266517210372,Node3,1,0 NaN 0.000000
1642674266717305611,Node3,1,0 NaN 0.000000
1642674266917840727,Node3,1,0 NaN 0.000000
1642674267131881029,Node3,1,800 0.057031 0.066102
1642674267319391138,Node3,1,0 NaN 0.000000
1642674267519556629,Node3,1,0 NaN 0.000000
1642674267720171097,Node3,1,0 NaN 0.000000
1642674267920934858,Node3,1,0 NaN 0.000000
1642674268142954739,Node3,1,800 0.068548 0.078161
1642674268323220711,Node3,1,0 NaN 0.000000
1642674268523073910,Node3,1,0 NaN 0.000000
1642674268723968329,Node3,1,0 NaN 0.000000
1642674268924782801,Node3,1,0 NaN 0.000000
1642674269147185289,Node3,1,600 0.072712 0.081820
1642674269328153430,Node3,1,0 NaN 0.000000
1642674269535972108,Node3,1,0 NaN 0.000000
1642674269728816515,Node3,1,0 NaN 0.000000
1642674269929171537,Node3,1,0 NaN 0.000000
1642674270142871552,Node3,1,600 0.068304 0.077712
1642674270329951267,Node3,1,0 NaN 0.000000
1642674270529501571,Node3,1,0 NaN 0.000000
1642674270730500288,Node3,1,0 NaN 0.000000
1642674270930896758,Node3,1,0 NaN 0.000000
1642674271152290731,Node3,1,600 0.077814 0.086930
1642674271333122642,Node3,1,0 NaN 0.000000
1642674271533697568,Node3,1,0 NaN 0.000000
1642674271733979098,Node3,1,0 NaN 0.000000
1642674271933995527,Node3,1,0 NaN 0.000000
1642674272155580486,Node3,1,600 0.081454 0.090578
1642674272335266331,Node3,1,0 NaN 0.000000
1642674272535573935,Node3,1,0 NaN 0.000000
1642674272736094620,Node3,1,0 NaN 0.000000
1642674272936512769,Node3,1,0 NaN 0.000000
1642674273149799807,Node3,1,600 0.075453 0.085078
1642674273337805495,Node3,1,0 NaN 0.000000
1642674273539029694,Node3,1,0 NaN 0.000000
1642674273739597351,Node3,1,0 NaN 0.000000
1642674273939752908,Node3,1,0 NaN 0.000000
1642674274153549159,Node3,1,600 0.079078 0.088650
1642674274422806620,Node3,1,1200 2.845449 5.354503
1642674274542101654,Node3,1,0 NaN 0.000000
1642674274742329126,Node3,1,0 NaN 0.000000
1642674274941999009,Node3,1,0 NaN 0.000000
1642674275156493501,Node3,1,800 0.081621 0.091397
1642674275342310778,Node3,1,0 NaN 0.000000
1642674275543479893,Node3,1,0 NaN 0.000000
1642674275743195555,Node3,1,0 NaN 0.000000
1642674275944036676,Node3,1,0 NaN 0.000000
1642674276157593940,Node3,1,800 0.083004 0.092456
1642674276344657059,Node3,1,0 NaN 0.000000
1642674276545754123,Node3,1,0 NaN 0.000000
1642674276746894052,Node3,1,0 NaN 0.000000
1642674276948002538,Node3,1,0 NaN 0.000000
1642674277162747210,Node3,1,800 0.088184 0.097730
1642674277348835209,Node3,1,0 NaN 0.000000
1642674277549736628,Node3,1,0 NaN 0.000000
1642674277750787891,Node3,1,0 NaN 0.000000
1642674277953145119,Node3,1,0 NaN 0.000000
1642674278166563523,Node3,1,800 0.091862 0.101314
1642674278354088577,Node3,1,0 NaN 0.000000
1642674278555463791,Node3,1,0 NaN 0.000000
1642674278755586588,Node3,1,0 NaN 0.000000
1642674278956061187,Node3,1,0 NaN 0.000000
1642674279174405090,Node3,1,600 0.100213 0.109560
1642674279358900657,Node3,1,0 NaN 0.000000
1642674279559002770,Node3,1,0 NaN 0.000000
1642674279759788351,Node3,1,0 NaN 0.000000
1642674279960843380,Node3,1,0 NaN 0.000000
1642674280186758293,Node3,1,600 0.110035 0.119452
1642674280361807994,Node3,1,0 NaN 0.000000
1642674280565008894,Node3,1,0 NaN 0.000000
1642674280762157526,Node3,1,0 NaN 0.000000
1642674280963548589,Node3,1,0 NaN 0.000000
1642674281178972639,Node3,1,600 0.103727 0.113070
1642674281365507286,Node3,1,0 NaN 0.000000
1642674281565715182,Node3,1,0 NaN 0.000000
1642674281765870822,Node3,1,0 NaN 0.000000
1642674281966364423,Node3,1,0 NaN 0.000000
1642674282179884269,Node3,1,600 0.105622 0.114836
1642674282367271699,Node3,1,0 NaN 0.000000
1642674282568525611,Node3,1,0 NaN 0.000000
1642674282768534758,Node3,1,0 NaN 0.000000
1642674282969682887,Node3,1,0 NaN 0.000000
1642674283183642650,Node3,1,600 0.109138 0.118217
1642674283370454983,Node3,1,0 NaN 0.000000
1642674283571717973,Node3,1,0 NaN 0.000000
1642674283772435844,Node3,1,0 NaN 0.000000
1642674283972648322,Node3,1,0 NaN 0.000000
1642674284190627161,Node3,1,600 0.116304 0.126008
1642674284477121628,Node3,1,1200 2.902145 5.411704
1642674284572682679,Node3,1,0 NaN 0.000000
1642674284773238873,Node3,1,0 NaN 0.000000
1642674284973981988,Node3,1,0 NaN 0.000000
1642674285188477036,Node3,1,800 0.113355 0.122620
1642674285374197012,Node3,1,0 NaN 0.000000
1642674285575219736,Node3,1,0 NaN 0.000000
1642674285787054089,Node3,1,0 NaN 0.000000
1642674285976773234,Node3,1,0 NaN 0.000000
1642674286192461489,Node3,1,800 0.118026 0.127313
1642674286378603045,Node3,1,0 NaN 0.000000
1642674286579841779,Node3,1,0 NaN 0.000000
1642674286780078546,Node3,1,0 NaN 0.000000
1642674286980207055,Node3,1,0 NaN 0.000000
1642674287202785635,Node3,1,800 0.128317 0.137557
1642674287381713980,Node3,1,0 NaN 0.000000
1642674287582256752,Node3,1,0 NaN 0.000000
1642674287782966882,Node3,1,0 NaN 0.000000
1642674287983888018,Node3,1,0 NaN 0.000000
1642674288198406471,Node3,1,800 0.123676 0.133225
1642674288385234857,Node3,1,0 NaN 0.000000
1642674288585861567,Node3,1,0 NaN 0.000000
1642674288786491164,Node3,1,0 NaN 0.000000
1642674288986476470,Node3,1,0 NaN 0.000000
1642674289200990729,Node3,1,800 0.126561 0.135754
1642674289387696240,Node3,1,0 NaN 0.000000
1642674289588393113,Node3,1,0 NaN 0.000000
1642674289788942866,Node3,1,0 NaN 0.000000
1642674289988968491,Node3,1,0 NaN 0.000000
1642674290204513889,Node3,1,800 0.129710 0.139396
1642674290391399612,Node3,1,0 NaN 0.000000
1642674290592429140,Node3,1,0 NaN 0.000000
1642674290792761092,Node3,1,0 NaN 0.000000
1642674290994042471,Node3,1,0 NaN 0.000000
1642674291209297784,Node3,1,800 0.134492 0.143943
1642674291395262636,Node3,1,0 NaN 0.000000
1642674291595995317,Node3,1,0 NaN 0.000000
1642674291799535488,Node3,1,0 NaN 0.000000
1642674291996679330,Node3,1,0 NaN 0.000000
1642674292210775403,Node3,1,800 0.135774 0.145163
1642674292408015147,Node3,1,0 NaN 0.000000
1642674292598230403,Node3,1,0 NaN 0.000000
1642674292799444454,Node3,1,0 NaN 0.000000
1642674293000106851,Node3,1,0 NaN 0.000000
1642674293214729459,Node3,1,800 0.139751 0.149291
1642674293401199344,Node3,1,0 NaN 0.000000
1642674293602093742,Node3,1,0 NaN 0.000000
1642674293802835631,Node3,1,0 NaN 0.000000
1642674294003869574,Node3,1,0 NaN 0.000000
1642674294217838161,Node3,1,800 0.143171 0.152374
1642674294405202326,Node3,1,0 NaN 0.000000
1642674294605365566,Node3,1,0 NaN 0.000000
1642674294805822851,Node3,1,0 NaN 0.000000
1642674295006501312,Node3,1,0 NaN 0.000000
1642674295222017513,Node3,1,600 0.147726 0.157220
1642674295408835272,Node3,1,0 NaN 0.000000
1642674295609582091,Node3,1,0 NaN 0.000000
1642674295809572359,Node3,1,0 NaN 0.000000
1642674296010554993,Node3,1,0 NaN 0.000000
1642674296224313285,Node3,1,600 0.150013 0.159139
1642674296412062147,Node3,1,0 NaN 0.000000
1642674296613060710,Node3,1,0 NaN 0.000000
1642674296814615519,Node3,1,0 NaN 0.000000
1642674297014379809,Node3,1,0 NaN 0.000000
1642674297229186724,Node3,1,600 0.154789 0.164004
1642674297415837055,Node3,1,0 NaN 0.000000
1642674297616103587,Node3,1,0 NaN 0.000000
1642674297816223437,Node3,1,0 NaN 0.000000
1642674298017662921,Node3,1,0 NaN 0.000000
1642674298231019328,Node3,1,600 0.156426 0.165825
1642674298417839077,Node3,1,0 NaN 0.000000
1642674298618129238,Node3,1,0 NaN 0.000000
1642674298819221221,Node3,1,0 NaN 0.000000
1642674299024297565,Node3,1,0 NaN 0.000000
1642674299240838036,Node3,1,600 0.166429 0.175627
1642674299420944927,Node3,1,0 NaN 0.000000
1642674299623188184,Node3,1,0 NaN 0.000000
1642674299822571555,Node3,1,0 NaN 0.000000
1642674300022369489,Node3,1,0 NaN 0.000000
1642674300236183402,Node3,1,600 0.161791 0.171165
1642674300501275480,Node3,1,1200 2.925878 5.435292
1642674300622676596,Node3,1,0 NaN 0.000000
1642674300823419317,Node3,1,0 NaN 0.000000
1642674301024101536,Node3,1,0 NaN 0.000000
1642674301238558578,Node3,1,800 0.164056 0.173623
1642674301425171906,Node3,1,0 NaN 0.000000
1642674301626734719,Node3,1,0 NaN 0.000000
1642674301826433832,Node3,1,0 NaN 0.000000
1642674302027850274,Node3,1,0 NaN 0.000000
1642674302241943796,Node3,1,800 0.167376 0.176562
1642674302432193429,Node3,1,0 NaN 0.000000
1642674302629209446,Node3,1,0 NaN 0.000000
1642674302830163568,Node3,1,0 NaN 0.000000
1642674303031556592,Node3,1,0 NaN 0.000000
1642674303245890752,Node3,1,800 0.171291 0.180421
1642674303432690242,Node3,1,0 NaN 0.000000
1642674303632675443,Node3,1,0 NaN 0.000000
1642674303833636936,Node3,1,0 NaN 0.000000
1642674304033942672,Node3,1,0 NaN 0.000000
1642674304255806419,Node3,1,800 0.181277 0.190820
1642674304435653747,Node3,1,0 NaN 0.000000
1642674304636014765,Node3,1,0 NaN 0.000000
1642674304836361478,Node3,1,0 NaN 0.000000
1642674305045678981,Node3,1,0 NaN 0.000000
1642674305260246561,Node3,1,800 0.185608 0.194850
1642674305438813936,Node3,1,0 NaN 0.000000
1642674305643156678,Node3,1,0 NaN 0.000000
1642674305851757724,Node3,1,0 NaN 0.000000
1642674306039962193,Node3,1,0 NaN 0.000000
1642674306262134233,Node3,1,800 0.184311 0.196851
1642674306441593754,Node3,1,0 NaN 0.000000
1642674306641587476,Node3,1,0 NaN 0.000000
1642674306842089441,Node3,1,0 NaN 0.000000
1642674307042630154,Node3,1,0 NaN 0.000000
1642674307256852233,Node3,1,800 0.181901 0.191163
1642674307444042089,Node3,1,0 NaN 0.000000
1642674307644497527,Node3,1,0 NaN 0.000000
1642674307844596696,Node3,1,0 NaN 0.000000
1642674308045903318,Node3,1,0 NaN 0.000000
1642674308259765603,Node3,1,800 0.184864 0.194269
1642674308447092255,Node3,1,0 NaN 0.000000
1642674308648001865,Node3,1,0 NaN 0.000000
1642674308849416796,Node3,1,0 NaN 0.000000
1642674309049412893,Node3,1,0 NaN 0.000000
1642674309263112153,Node3,1,800 0.188501 0.198035
1642674309450938761,Node3,1,0 NaN 0.000000
1642674309651093663,Node3,1,0 NaN 0.000000
1642674309851182073,Node3,1,0 NaN 0.000000
1642674310052235000,Node3,1,0 NaN 0.000000
1642674310274230278,Node3,1,800 0.199779 0.209120
1642674310454369666,Node3,1,0 NaN 0.000000
1642674310655243421,Node3,1,0 NaN 0.000000
1642674310856135412,Node3,1,0 NaN 0.000000
1642674311056276204,Node3,1,0 NaN 0.000000
1642674311271189300,Node3,1,800 0.196857 0.206038
1642674311458309608,Node3,1,0 NaN 0.000000
1642674311659558439,Node3,1,0 NaN 0.000000
1642674311859307212,Node3,1,0 NaN 0.000000
1642674312060468095,Node3,1,0 NaN 0.000000
1642674312275156840,Node3,1,800 0.200789 0.209962
1642674312462446449,Node3,1,0 NaN 0.000000
1642674312663242318,Node3,1,0 NaN 0.000000
1642674312863325791,Node3,1,0 NaN 0.000000
1642674313070203041,Node3,1,0 NaN 0.000000
1642674313279201815,Node3,1,800 0.203571 0.214335
1642674313466145441,Node3,1,0 NaN 0.000000
1642674313667102501,Node3,1,0 NaN 0.000000
1642674313876986445,Node3,1,0 NaN 0.000000
1642674314069006917,Node3,1,34 0.004043 0.004549
1642674314282595303,Node3,1,766 0.207626 0.216725
1642674314469818046,Node3,1,0 NaN 0.000000
1642674314674333248,Node3,1,0 NaN 0.000000
1642674314871285173,Node3,1,0 NaN 0.000000
1642674315076514285,Node3,1,181 0.009423 0.011580
1642674315282699422,Node3,1,619 0.205715 0.213255
1642674315472483308,Node3,1,0 NaN 0.000000
1642674315672548575,Node3,1,0 NaN 0.000000
1642674315872846800,Node3,1,0 NaN 0.000000
1642674316079982360,Node3,1,204 0.011883 0.015267
1642674316285703228,Node3,1,396 0.208057 0.214335
1642674316477086234,Node3,1,0 NaN 0.000000
1642674316677721047,Node3,1,0 NaN 0.000000
1642674316878428536,Node3,1,0 NaN 0.000000
1642674317090549682,Node3,1,332 0.020200 0.025271
1642674317286377741,Node3,1,268 0.206038 0.211037
1642674317480853838,Node3,1,0 NaN 0.000000
1642674317681817243,Node3,1,0 NaN 0.000000
1642674317882795334,Node3,1,0 NaN 0.000000
1642674318093686987,Node3,1,458 0.021643 0.029023
1642674318287717846,Node3,1,142 0.206548 0.209009
1642674318484519173,Node3,1,0 NaN 0.000000
1642674318685724963,Node3,1,0 NaN 0.000000
1642674318886085102,Node3,1,0 NaN 0.000000
1642674319106745886,Node3,1,574 0.032962 0.041933
1642674319287669760,Node3,1,26 0.205159 0.205765
1642674319487406287,Node3,1,0 NaN 0.000000
1642674319688615631,Node3,1,0 NaN 0.000000
1642674319888736254,Node3,1,0 NaN 0.000000
1642674320102930501,Node3,1,600 0.028598 0.038134
1642674320290822175,Node3,1,0 NaN 0.000000
1642674320490957183,Node3,1,0 NaN 0.000000
1642674320691823035,Node3,1,0 NaN 0.000000
1642674320899535324,Node3,1,0 NaN 0.000000
1642674321113520645,Node3,1,557 0.038254 0.048401
1642674321372500964,Node3,1,1200 2.795566 5.306201
1642674321504329466,Node3,1,0 NaN 0.000000
1642674321695221371,Node3,1,0 NaN 0.000000
1642674321895029581,Node3,1,0 NaN 0.000000
1642674322108416967,Node3,1,600 0.033955 0.043111
1642674322295554018,Node3,1,0 NaN 0.000000
1642674322496079318,Node3,1,0 NaN 0.000000
1642674322697930617,Node3,1,0 NaN 0.000000
1642674322898666150,Node3,1,0 NaN 0.000000
1642674323111980513,Node3,1,600 0.037551 0.046865
1642674323299287706,Node3,1,0 NaN 0.000000
1642674323500014819,Node3,1,0 NaN 0.000000
1642674323700540721,Node3,1,0 NaN 0.000000
1642674323901208526,Node3,1,0 NaN 0.000000
1642674324114429213,Node3,1,600 0.040187 0.049280
1642674324301661331,Node3,1,0 NaN 0.000000
1642674324502111545,Node3,1,0 NaN 0.000000
1642674324702743120,Node3,1,0 NaN 0.000000
1642674324903615406,Node3,1,0 NaN 0.000000
1642674325117479756,Node3,1,600 0.043156 0.052700
1642674325305025507,Node3,1,0 NaN 0.000000
1642674325505431044,Node3,1,0 NaN 0.000000
1642674325706078846,Node3,1,0 NaN 0.000000
1642674325907036973,Node3,1,0 NaN 0.000000
1642674326122803910,Node3,1,600 0.048687 0.057806
1642674326374587738,Node3,1,1043 2.422673 5.284499
1642674326507204800,Node3,1,0 NaN 0.000000
1642674326707191646,Node3,1,0 NaN 0.000000
1642674326908496398,Node3,1,0 NaN 0.000000
1642674327121862817,Node3,1,800 0.047390 0.056762
1642674327309132069,Node3,1,0 NaN 0.000000
1642674327510339481,Node3,1,0 NaN 0.000000
1642674327710668024,Node3,1,0 NaN 0.000000
1642674327911175133,Node3,1,0 NaN 0.000000
1642674328133666162,Node3,1,800 0.059548 0.068706
1642674328312634457,Node3,1,0 NaN 0.000000
1642674328513662758,Node3,1,0 NaN 0.000000
1642674328714298808,Node3,1,0 NaN 0.000000
1642674328915162921,Node3,1,0 NaN 0.000000
1642674329129627657,Node3,1,800 0.055021 0.064353
1642674329316010727,Node3,1,0 NaN 0.000000
1642674329521061305,Node3,1,0 NaN 0.000000
1642674329717405663,Node3,1,0 NaN 0.000000
1642674329917553784,Node3,1,0 NaN 0.000000
1642674330139953115,Node3,1,800 0.065280 0.074839
1642674330318545272,Node3,1,0 NaN 0.000000
1642674330518419885,Node3,1,0 NaN 0.000000
1642674330719068264,Node3,1,0 NaN 0.000000
1642674330921089272,Node3,1,0 NaN 0.000000
1642674331140926502,Node3,1,800 0.063700 0.076058
1642674331320741852,Node3,1,0 NaN 0.000000
1642674331521005639,Node3,1,0 NaN 0.000000
1642674331721443534,Node3,1,0 NaN 0.000000
1642674331921172683,Node3,1,0 NaN 0.000000
1642674332135696491,Node3,1,800 0.061069 0.070581
1642674332323043426,Node3,1,0 NaN 0.000000
1642674332523564341,Node3,1,0 NaN 0.000000
1642674332723590094,Node3,1,0 NaN 0.000000
1642674332924533883,Node3,1,0 NaN 0.000000
1642674333139054112,Node3,1,800 0.064703 0.073877
1642674333326661320,Node3,1,0 NaN 0.000000
1642674333526579367,Node3,1,0 NaN 0.000000
1642674333727713589,Node3,1,0 NaN 0.000000
1642674333927516294,Node3,1,0 NaN 0.000000
1642674334142371951,Node3,1,800 0.067905 0.077000
1642674334329289194,Node3,1,0 NaN 0.000000
1642674334530198122,Node3,1,0 NaN 0.000000
1642674334731287590,Node3,1,0 NaN 0.000000
1642674334931037706,Node3,1,0 NaN 0.000000
1642674335145651204,Node3,1,800 0.071451 0.080799
1642674335333330187,Node3,1,0 NaN 0.000000
1642674335533402062,Node3,1,0 NaN 0.000000
1642674335734487656,Node3,1,0 NaN 0.000000
1642674335935416785,Node3,1,0 NaN 0.000000
1642674336150710580,Node3,1,800 0.076144 0.085267
1642674336337554031,Node3,1,0 NaN 0.000000
1642674336537626972,Node3,1,0 NaN 0.000000
1642674336739009196,Node3,1,0 NaN 0.000000
1642674336939242518,Node3,1,0 NaN 0.000000
1642674337153222533,Node3,1,800 0.078578 0.087894
1642674337340761531,Node3,1,0 NaN 0.000000
1642674337541094247,Node3,1,0 NaN 0.000000
1642674337741258098,Node3,1,0 NaN 0.000000
1642674337941408587,Node3,1,0 NaN 0.000000
1642674338155971686,Node3,1,800 0.081241 0.090501
1642674338348242749,Node3,1,0 NaN 0.000000
1642674338544078380,Node3,1,0 NaN 0.000000
1642674338744168955,Node3,1,0 NaN 0.000000
1642674338947532099,Node3,1,0 NaN 0.000000
1642674339159288013,Node3,1,800 0.084546 0.094022
1642674339345070208,Node3,1,0 NaN 0.000000
1642674339554873940,Node3,1,0 NaN 0.000000
1642674339747087102,Node3,1,0 NaN 0.000000
1642674339946740235,Node3,1,0 NaN 0.000000
1642674340161821983,Node3,1,800 0.087064 0.096648
1642674340349200709,Node3,1,0 NaN 0.000000
1642674340550994966,Node3,1,0 NaN 0.000000
1642674340750383958,Node3,1,0 NaN 0.000000
1642674340950773414,Node3,1,0 NaN 0.000000
1642674341164221847,Node3,1,800 0.089782 0.099024
1642674341351599309,Node3,1,0 NaN 0.000000
1642674341552567672,Node3,1,0 NaN 0.000000
1642674341753567656,Node3,1,0 NaN 0.000000
1642674341954514292,Node3,1,0 NaN 0.000000
1642674342167794023,Node3,1,800 0.093339 0.102616
1642674342355168616,Node3,1,0 NaN 0.000000
1642674342555996170,Node3,1,0 NaN 0.000000
1642674342756929226,Node3,1,0 NaN 0.000000
1642674342957451124,Node3,1,0 NaN 0.000000
1642674343171086649,Node3,1,800 0.096689 0.105764
1642674343357893857,Node3,1,0 NaN 0.000000
1642674343559159472,Node3,1,0 NaN 0.000000
1642674343759340642,Node3,1,0 NaN 0.000000
1642674343959251029,Node3,1,0 NaN 0.000000
1642674344174043476,Node3,1,800 0.099729 0.108823
1642674344361092355,Node3,1,0 NaN 0.000000
1642674344562594353,Node3,1,0 NaN 0.000000
1642674344763310541,Node3,1,0 NaN 0.000000
1642674344964263983,Node3,1,0 NaN 0.000000
1642674345178279982,Node3,1,800 0.103667 0.113142
1642674345364997396,Node3,1,0 NaN 0.000000
1642674345565852620,Node3,1,0 NaN 0.000000
1642674345767026323,Node3,1,0 NaN 0.000000
1642674345967662660,Node3,1,0 NaN 0.000000
1642674346182304360,Node3,1,800 0.107666 0.116769
1642674346369566814,Node3,1,0 NaN 0.000000
1642674346570715633,Node3,1,0 NaN 0.000000
1642674346771165181,Node3,1,0 NaN 0.000000
1642674346972287560,Node3,1,0 NaN 0.000000
1642674347193976928,Node3,1,800 0.119913 0.129031
1642674347374237939,Node3,1,0 NaN 0.000000
1642674347576990885,Node3,1,0 NaN 0.000000
1642674347775570794,Node3,1,0 NaN 0.000000
1642674347976463502,Node3,1,0 NaN 0.000000
1642674348190888806,Node3,1,800 0.116505 0.125679
1642674348377943406,Node3,1,0 NaN 0.000000
1642674348578690584,Node3,1,0 NaN 0.000000
1642674348778751583,Node3,1,0 NaN 0.000000
1642674348983407964,Node3,1,0 NaN 0.000000
1642674349194254357,Node3,1,800 0.119754 0.129337
1642674349380816296,Node3,1,0 NaN 0.000000
1642674349581092139,Node3,1,0 NaN 0.000000
1642674349782434645,Node3,1,0 NaN 0.000000
1642674349981643410,Node3,1,0 NaN 0.000000
1642674350195621351,Node3,1,800 0.120741 0.130010
1642674350382126573,Node3,1,0 NaN 0.000000
1642674350582909183,Node3,1,0 NaN 0.000000
1642674350783586758,Node3,1,0 NaN 0.000000
1642674350985813842,Node3,1,0 NaN 0.000000
1642674351198771637,Node3,1,800 0.124403 0.133932
1642674351385370526,Node3,1,0 NaN 0.000000
1642674351585254647,Node3,1,0 NaN 0.000000
1642674351786543320,Node3,1,0 NaN 0.000000
1642674351987002537,Node3,1,0 NaN 0.000000
1642674352201635804,Node3,1,800 0.127060 0.136722
1642674352388682761,Node3,1,0 NaN 0.000000
1642674352589483874,Node3,1,0 NaN 0.000000
1642674352790293812,Node3,1,0 NaN 0.000000
1642674352991229589,Node3,1,0 NaN 0.000000
1642674353205283933,Node3,1,800 0.131173 0.140405
1642674353392313358,Node3,1,0 NaN 0.000000
1642674353593635554,Node3,1,0 NaN 0.000000
1642674353793705491,Node3,1,0 NaN 0.000000
1642674353993791327,Node3,1,0 NaN 0.000000
1642674354207625562,Node3,1,800 0.132966 0.142009
1642674354394877252,Node3,1,0 NaN 0.000000
1642674354595489680,Node3,1,0 NaN 0.000000
1642674354796303872,Node3,1,0 NaN 0.000000
1642674354997155642,Node3,1,0 NaN 0.000000
1642674355210981491,Node3,1,800 0.136443 0.146215
1642674355398976022,Node3,1,0 NaN 0.000000
1642674355599747375,Node3,1,0 NaN 0.000000
1642674355800339958,Node3,1,0 NaN 0.000000
1642674356000989555,Node3,1,0 NaN 0.000000
1642674356215070091,Node3,1,800 0.140390 0.149405
1642674356402303804,Node3,1,0 NaN 0.000000
1642674356603290330,Node3,1,0 NaN 0.000000
1642674356803856763,Node3,1,0 NaN 0.000000
1642674357004382262,Node3,1,0 NaN 0.000000
1642674357226312972,Node3,1,800 0.151964 0.161313
1642674357406667149,Node3,1,0 NaN 0.000000
1642674357607228787,Node3,1,0 NaN 0.000000
1642674357808104452,Node3,1,0 NaN 0.000000
1642674358008851763,Node3,1,0 NaN 0.000000
1642674358224264891,Node3,1,800 0.149683 0.158817
1642674358410891815,Node3,1,0 NaN 0.000000
1642674358611522021,Node3,1,0 NaN 0.000000
1642674358812468803,Node3,1,0 NaN 0.000000
1642674359013464360,Node3,1,0 NaN 0.000000
1642674359228405311,Node3,1,800 0.153728 0.162948
1642674359415289922,Node3,1,0 NaN 0.000000
1642674359616659275,Node3,1,0 NaN 0.000000
1642674359817194865,Node3,1,0 NaN 0.000000
1642674360017254326,Node3,1,0 NaN 0.000000
1642674360231038930,Node3,1,800 0.156753 0.166023
1642674360418632783,Node3,1,0 NaN 0.000000
1642674360618808281,Node3,1,0 NaN 0.000000
1642674360819899740,Node3,1,0 NaN 0.000000
1642674361020939828,Node3,1,0 NaN 0.000000
1642674361235366391,Node3,1,800 0.160641 0.169750
1642674361422520488,Node3,1,0 NaN 0.000000
1642674361623195724,Node3,1,0 NaN 0.000000
1642674361824196556,Node3,1,0 NaN 0.000000
1642674362025731446,Node3,1,0 NaN 0.000000
1642674362239808003,Node3,1,800 0.165162 0.174784
1642674362427094425,Node3,1,0 NaN 0.000000
1642674362627135271,Node3,1,0 NaN 0.000000
1642674362827835712,Node3,1,0 NaN 0.000000
1642674363028424160,Node3,1,0 NaN 0.000000
1642674363249013390,Node3,1,800 0.174566 0.183743
1642674363430008427,Node3,1,0 NaN 0.000000
1642674363630777760,Node3,1,0 NaN 0.000000
1642674363831631580,Node3,1,0 NaN 0.000000
1642674364032388234,Node3,1,0 NaN 0.000000
1642674364247014062,Node3,1,800 0.172638 0.181991
1642674364434149817,Node3,1,0 NaN 0.000000
1642674364635088936,Node3,1,0 NaN 0.000000
1642674364835562106,Node3,1,0 NaN 0.000000
1642674365036057226,Node3,1,0 NaN 0.000000
1642674365250072050,Node3,1,800 0.174826 0.184900
1642674365437117629,Node3,1,0 NaN 0.000000
1642674365637861503,Node3,1,0 NaN 0.000000
1642674365838661001,Node3,1,0 NaN 0.000000
1642674366039522368,Node3,1,0 NaN 0.000000
1642674366261539884,Node3,1,800 0.187128 0.196251
1642674366441392903,Node3,1,0 NaN 0.000000
1642674366642254278,Node3,1,0 NaN 0.000000
1642674366843047578,Node3,1,0 NaN 0.000000
1642674367043716011,Node3,1,0 NaN 0.000000
1642674367258038043,Node3,1,800 0.183383 0.192541
1642674367444939011,Node3,1,0 NaN 0.000000
1642674367645685333,Node3,1,0 NaN 0.000000
1642674367846732726,Node3,1,0 NaN 0.000000
1642674368047694376,Node3,1,0 NaN 0.000000
1642674368269365993,Node3,1,800 0.195065 0.204291
1642674368449428160,Node3,1,0 NaN 0.000000
1642674368650096599,Node3,1,0 NaN 0.000000
1642674368851056985,Node3,1,0 NaN 0.000000
1642674369051676247,Node3,1,0 NaN 0.000000
1642674369266611667,Node3,1,800 0.192149 0.201239
1642674369452906754,Node3,1,0 NaN 0.000000
1642674369653683363,Node3,1,0 NaN 0.000000
1642674369854470523,Node3,1,0 NaN 0.000000
1642674370055313056,Node3,1,0 NaN 0.000000
1642674370276845864,Node3,1,800 0.199385 0.211596
1642674370455923089,Node3,1,0 NaN 0.000000
1642674370656913916,Node3,1,0 NaN 0.000000
1642674370857947717,Node3,1,0 NaN 0.000000
1642674371059566431,Node3,1,0 NaN 0.000000
1642674371278978552,Node3,1,600 0.204144 0.213238
1642674371461785313,Node3,1,0 NaN 0.000000
1642674371662823603,Node3,1,0 NaN 0.000000
1642674371862905942,Node3,1,0 NaN 0.000000
1642674372063712925,Node3,1,0 NaN 0.000000
1642674372278091504,Node3,1,600 0.203441 0.212560
1642674372471160137,Node3,1,0 NaN 0.000000
1642674372666585429,Node3,1,0 NaN 0.000000
1642674372866557824,Node3,1,0 NaN 0.000000
1642674373067458499,Node3,1,0 NaN 0.000000
1642674373288696265,Node3,1,600 0.214656 0.224057
1642674373468388926,Node3,1,0 NaN 0.000000
1642674373668903195,Node3,1,0 NaN 0.000000
1642674373876223516,Node3,1,0 NaN 0.000000
1642674374070388670,Node3,1,29 0.005243 0.005908
1642674374283332316,Node3,1,571 0.207933 0.217354
1642674374471540794,Node3,1,0 NaN 0.000000
1642674374672174445,Node3,1,0 NaN 0.000000
1642674374872355776,Node3,1,0 NaN 0.000000
1642674375076837553,Node3,1,147 0.009744 0.012220
1642674375284798980,Node3,1,453 0.207325 0.215078
1642674375474735807,Node3,1,0 NaN 0.000000
1642674375675593840,Node3,1,0 NaN 0.000000
1642674375876666983,Node3,1,0 NaN 0.000000
1642674376083215970,Node3,1,238 0.014604 0.018640
1642674376360504280,Node3,1,1435 2.374283 5.294638
1642674376477748003,Node3,1,0 NaN 0.000000
1642674376678302407,Node3,1,0 NaN 0.000000
1642674376878541970,Node3,1,0 NaN 0.000000
1642674377086460654,Node3,1,285 0.016186 0.021215
1642674377288068361,Node3,1,315 0.205781 0.212798
1642674377479944594,Node3,1,0 NaN 0.000000
1642674377680811532,Node3,1,0 NaN 0.000000
1642674377881635105,Node3,1,0 NaN 0.000000
1642674378092231374,Node3,1,421 0.020685 0.027601
1642674378288671633,Node3,1,179 0.206782 0.212539
1642674378483293105,Node3,1,0 NaN 0.000000
1642674378684195316,Node3,1,0 NaN 0.000000
1642674378884227049,Node3,1,0 NaN 0.000000
1642674379097607190,Node3,1,543 0.024189 0.032440
1642674379287408848,Node3,1,57 0.205288 0.206142
1642674379486683702,Node3,1,0 NaN 0.000000
1642674379686721198,Node3,1,0 NaN 0.000000
1642674379888012908,Node3,1,0 NaN 0.000000
1642674380102066566,Node3,1,600 0.027982 0.037278
1642674380289576664,Node3,1,0 NaN 0.000000
1642674380489690318,Node3,1,0 NaN 0.000000
1642674380689601168,Node3,1,0 NaN 0.000000
1642674380890530446,Node3,1,0 NaN 0.000000
1642674381112182197,Node3,1,600 0.037813 0.046874
1642674381407306366,Node3,1,1127 2.668117 5.333919
1642674381491818484,Node3,1,0 NaN 0.000000
1642674381702532427,Node3,1,0 NaN 0.000000
1642674381893134345,Node3,1,0 NaN 0.000000
1642674382106496942,Node3,1,800 0.031359 0.040709
1642674382292896253,Node3,1,0 NaN 0.000000
1642674382494100272,Node3,1,0 NaN 0.000000
1642674382694097319,Node3,1,0 NaN 0.000000
1642674382895072742,Node3,1,0 NaN 0.000000
1642674383109424596,Node3,1,800 0.034710 0.044069
1642674383296560443,Node3,1,0 NaN 0.000000
1642674383497607348,Node3,1,0 NaN 0.000000
1642674383697647286,Node3,1,0 NaN 0.000000
1642674383898662149,Node3,1,0 NaN 0.000000
1642674384121490171,Node3,1,800 0.046668 0.055784
1642674384300437340,Node3,1,0 NaN 0.000000
1642674384501712709,Node3,1,0 NaN 0.000000
1642674384701756019,Node3,1,0 NaN 0.000000
1642674384902575413,Node3,1,0 NaN 0.000000
1642674385121118639,Node3,1,600 0.046580 0.055667
1642674385306445239,Node3,1,0 NaN 0.000000
1642674385506415523,Node3,1,0 NaN 0.000000
1642674385707301471,Node3,1,0 NaN 0.000000
1642674385908302211,Node3,1,0 NaN 0.000000
1642674386122976666,Node3,1,600 0.048756 0.057907
1642674386310243911,Node3,1,0 NaN 0.000000
1642674386511069131,Node3,1,0 NaN 0.000000
1642674386711626849,Node3,1,0 NaN 0.000000
1642674386912365853,Node3,1,0 NaN 0.000000
1642674387125615020,Node3,1,600 0.051158 0.060298
1642674387312548340,Node3,1,0 NaN 0.000000
1642674387513983888,Node3,1,0 NaN 0.000000
1642674387713900427,Node3,1,0 NaN 0.000000
1642674387915327374,Node3,1,0 NaN 0.000000
1642674388136274233,Node3,1,600 0.061752 0.070948
1642674388316422327,Node3,1,0 NaN 0.000000
1642674388517957357,Node3,1,0 NaN 0.000000
1642674388718176340,Node3,1,0 NaN 0.000000
1642674388918389043,Node3,1,0 NaN 0.000000
1642674389138902201,Node3,1,600 0.063988 0.073251
1642674389319139362,Node3,1,0 NaN 0.000000
1642674389520001658,Node3,1,0 NaN 0.000000
1642674389720288988,Node3,1,0 NaN 0.000000
1642674389920392845,Node3,1,0 NaN 0.000000
1642674390134494521,Node3,1,600 0.060255 0.069400
1642674390398890665,Node3,1,1200 2.823779 5.332829
1642674390522038782,Node3,1,0 NaN 0.000000
1642674390721990874,Node3,1,0 NaN 0.000000
1642674390922955486,Node3,1,0 NaN 0.000000
1642674391144331366,Node3,1,800 0.069611 0.079373
1642674391322872314,Node3,1,0 NaN 0.000000
1642674391524596565,Node3,1,0 NaN 0.000000
1642674391724746169,Node3,1,0 NaN 0.000000
1642674391924821632,Node3,1,0 NaN 0.000000
1642674392139214405,Node3,1,800 0.064410 0.073545
1642674392326526007,Node3,1,0 NaN 0.000000
1642674392526854722,Node3,1,0 NaN 0.000000
1642674392727340424,Node3,1,0 NaN 0.000000
1642674392927422416,Node3,1,0 NaN 0.000000
1642674393142080814,Node3,1,800 0.064548 0.076885
1642674393329552476,Node3,1,0 NaN 0.000000
1642674393529917312,Node3,1,0 NaN 0.000000
1642674393730708149,Node3,1,0 NaN 0.000000
1642674393931523118,Node3,1,0 NaN 0.000000
1642674394152535084,Node3,1,600 0.076815 0.086001
1642674394335008495,Node3,1,0 NaN 0.000000
1642674394535730309,Node3,1,0 NaN 0.000000
1642674394736681049,Node3,1,0 NaN 0.000000
1642674394937363029,Node3,1,0 NaN 0.000000
1642674395151865028,Node3,1,600 0.075365 0.086573
1642674395339228650,Node3,1,0 NaN 0.000000
1642674395540262630,Node3,1,0 NaN 0.000000
1642674395749078843,Node3,1,0 NaN 0.000000
1642674395941067839,Node3,1,0 NaN 0.000000
1642674396155251278,Node3,1,600 0.081082 0.090322
1642674396342796040,Node3,1,0 NaN 0.000000
1642674396543696115,Node3,1,0 NaN 0.000000
1642674396743983278,Node3,1,0 NaN 0.000000
1642674396944529378,Node3,1,0 NaN 0.000000
1642674397170331494,Node3,1,600 0.095931 0.105449
1642674397345656527,Node3,1,0 NaN 0.000000
1642674397554191582,Node3,1,0 NaN 0.000000
1642674397746567765,Node3,1,0 NaN 0.000000
1642674397947125404,Node3,1,0 NaN 0.000000
1642674398160223732,Node3,1,600 0.086065 0.095230
1642674398348837432,Node3,1,0 NaN 0.000000
1642674398548497895,Node3,1,0 NaN 0.000000
1642674398749696215,Node3,1,0 NaN 0.000000
1642674398950316531,Node3,1,0 NaN 0.000000
1642674399171372526,Node3,1,600 0.097028 0.106108
1642674399427416097,Node3,1,1200 2.851369 5.361656
1642674399549887395,Node3,1,0 NaN 0.000000
1642674399749842737,Node3,1,0 NaN 0.000000
1642674399950685606,Node3,1,0 NaN 0.000000
1642674400165325260,Node3,1,800 0.090707 0.100300
1642674400352581688,Node3,1,0 NaN 0.000000
1642674400553054665,Node3,1,0 NaN 0.000000
1642674400753389256,Node3,1,0 NaN 0.000000
1642674400953497118,Node3,1,0 NaN 0.000000
1642674401167751832,Node3,1,800 0.093010 0.102374
1642674401353768751,Node3,1,0 NaN 0.000000
1642674401555127754,Node3,1,0 NaN 0.000000
1642674401755830999,Node3,1,0 NaN 0.000000
1642674401956962632,Node3,1,0 NaN 0.000000
1642674402170764819,Node3,1,800 0.096163 0.105729
1642674402358155879,Node3,1,0 NaN 0.000000
1642674402558229494,Node3,1,0 NaN 0.000000
1642674402759191620,Node3,1,0 NaN 0.000000
1642674402960417512,Node3,1,0 NaN 0.000000
1642674403174358402,Node3,1,800 0.099926 0.109104
1642674403361733200,Node3,1,0 NaN 0.000000
1642674403561833028,Node3,1,0 NaN 0.000000
1642674403761978099,Node3,1,0 NaN 0.000000
1642674403962272661,Node3,1,0 NaN 0.000000
1642674404183666018,Node3,1,800 0.109473 0.118680
1642674404362299006,Node3,1,0 NaN 0.000000
1642674404563652509,Node3,1,0 NaN 0.000000
1642674404763702784,Node3,1,0 NaN 0.000000
1642674404964910828,Node3,1,0 NaN 0.000000
1642674405178548022,Node3,1,800 0.103746 0.112915
1642674405366345907,Node3,1,0 NaN 0.000000
1642674405566388238,Node3,1,0 NaN 0.000000
1642674405767537121,Node3,1,0 NaN 0.000000
1642674405967472218,Node3,1,0 NaN 0.000000
1642674406189796761,Node3,1,800 0.115260 0.124408
1642674406369148332,Node3,1,0 NaN 0.000000
1642674406579182950,Node3,1,0 NaN 0.000000
1642674406770348848,Node3,1,0 NaN 0.000000
1642674406970855144,Node3,1,0 NaN 0.000000
1642674407184903557,Node3,1,800 0.107021 0.119311
1642674407372138202,Node3,1,0 NaN 0.000000
1642674407572775945,Node3,1,0 NaN 0.000000
1642674407774318322,Node3,1,0 NaN 0.000000
1642674407975109963,Node3,1,0 NaN 0.000000
1642674408188609743,Node3,1,800 0.114128 0.123620
1642674408376002397,Node3,1,0 NaN 0.000000
1642674408576300071,Node3,1,0 NaN 0.000000
1642674408780286326,Node3,1,0 NaN 0.000000
1642674408978457692,Node3,1,0 NaN 0.000000
1642674409192040740,Node3,1,800 0.117442 0.126827
1642674409378323834,Node3,1,0 NaN 0.000000
1642674409578800376,Node3,1,0 NaN 0.000000
1642674409778379545,Node3,1,0 NaN 0.000000
1642674409979809565,Node3,1,0 NaN 0.000000
1642674410193747309,Node3,1,800 0.118985 0.128076
1642674410380299666,Node3,1,0 NaN 0.000000
1642674410582736523,Node3,1,0 NaN 0.000000
1642674410791334014,Node3,1,0 NaN 0.000000
1642674410983158045,Node3,1,0 NaN 0.000000
1642674411197130847,Node3,1,800 0.122585 0.132153
1642674411384055779,Node3,1,0 NaN 0.000000
1642674411585081859,Node3,1,0 NaN 0.000000
1642674411785739766,Node3,1,0 NaN 0.000000
1642674411986880986,Node3,1,0 NaN 0.000000
1642674412201297357,Node3,1,800 0.126656 0.136019
1642674412388084658,Node3,1,0 NaN 0.000000
1642674412589149595,Node3,1,0 NaN 0.000000
1642674412789168131,Node3,1,0 NaN 0.000000
1642674412990278309,Node3,1,0 NaN 0.000000
1642674413204140798,Node3,1,800 0.129608 0.139183
1642674413392712013,Node3,1,0 NaN 0.000000
1642674413591907349,Node3,1,0 NaN 0.000000
1642674413793164288,Node3,1,0 NaN 0.000000
1642674413993470260,Node3,1,0 NaN 0.000000
1642674414207053226,Node3,1,800 0.132862 0.142102
1642674414394678015,Node3,1,0 NaN 0.000000
1642674414595539418,Node3,1,0 NaN 0.000000
1642674414796807795,Node3,1,0 NaN 0.000000
1642674414996693250,Node3,1,0 NaN 0.000000
1642674415210361731,Node3,1,800 0.135706 0.145004
1642674415397676647,Node3,1,0 NaN 0.000000
1642674415598421857,Node3,1,0 NaN 0.000000
1642674415799368940,Node3,1,0 NaN 0.000000
1642674416000229103,Node3,1,0 NaN 0.000000
1642674416221853823,Node3,1,800 0.147409 0.156945
1642674416402096420,Node3,1,0 NaN 0.000000
1642674416603169282,Node3,1,0 NaN 0.000000
1642674416803061586,Node3,1,0 NaN 0.000000
1642674417003928103,Node3,1,0 NaN 0.000000
1642674417218606218,Node3,1,800 0.143778 0.153246
1642674417409432801,Node3,1,0 NaN 0.000000
1642674417606320495,Node3,1,0 NaN 0.000000
1642674417807072197,Node3,1,0 NaN 0.000000
1642674418008047554,Node3,1,0 NaN 0.000000
1642674418222630550,Node3,1,800 0.147707 0.156910
1642674418409570794,Node3,1,0 NaN 0.000000
1642674418610493772,Node3,1,0 NaN 0.000000
1642674418811534602,Node3,1,0 NaN 0.000000
1642674419012515482,Node3,1,0 NaN 0.000000
1642674419226828430,Node3,1,800 0.152467 0.161681
1642674419414278391,Node3,1,0 NaN 0.000000
1642674419614653566,Node3,1,0 NaN 0.000000
1642674419814550071,Node3,1,0 NaN 0.000000
1642674420015068993,Node3,1,0 NaN 0.000000
1642674420235980253,Node3,1,800 0.161493 0.170967
1642674420415942333,Node3,1,0 NaN 0.000000
1642674420617012669,Node3,1,0 NaN 0.000000
1642674420818031698,Node3,1,0 NaN 0.000000
1642674421018700895,Node3,1,0 NaN 0.000000
1642674421239933996,Node3,1,800 0.164601 0.173700
1642674421428292082,Node3,1,0 NaN 0.000000
1642674421621340236,Node3,1,0 NaN 0.000000
1642674421821308894,Node3,1,0 NaN 0.000000
1642674422022289848,Node3,1,0 NaN 0.000000
1642674422245114537,Node3,1,800 0.170632 0.179810
1642674422423531010,Node3,1,0 NaN 0.000000
1642674422625032231,Node3,1,0 NaN 0.000000
1642674422825967671,Node3,1,0 NaN 0.000000
1642674423027665526,Node3,1,0 NaN 0.000000
1642674423241458369,Node3,1,800 0.166897 0.176068
1642674423427928985,Node3,1,0 NaN 0.000000
1642674423638807949,Node3,1,0 NaN 0.000000
1642674423829943161,Node3,1,0 NaN 0.000000
1642674424030154879,Node3,1,0 NaN 0.000000
1642674424244051733,Node3,1,800 0.169543 0.179105
1642674424431635165,Node3,1,0 NaN 0.000000
1642674424631181708,Node3,1,0 NaN 0.000000
1642674424832765317,Node3,1,0 NaN 0.000000
1642674425033714964,Node3,1,0 NaN 0.000000
1642674425248407208,Node3,1,800 0.173719 0.182836
1642674425435918139,Node3,1,0 NaN 0.000000
1642674425635219193,Node3,1,0 NaN 0.000000
1642674425836201723,Node3,1,0 NaN 0.000000
1642674426044199635,Node3,1,0 NaN 0.000000
1642674426251086412,Node3,1,800 0.176510 0.186049
1642674426438303307,Node3,1,0 NaN 0.000000
1642674426639115288,Node3,1,0 NaN 0.000000
1642674426840175169,Node3,1,0 NaN 0.000000
1642674427040367141,Node3,1,0 NaN 0.000000
1642674427254784535,Node3,1,800 0.180067 0.189368
1642674427441718092,Node3,1,0 NaN 0.000000
1642674427642447862,Node3,1,0 NaN 0.000000
1642674427843507806,Node3,1,0 NaN 0.000000
1642674428043442478,Node3,1,0 NaN 0.000000
1642674428264482412,Node3,1,800 0.190149 0.199297
1642674428444428480,Node3,1,0 NaN 0.000000
1642674428645291922,Node3,1,0 NaN 0.000000
1642674428846203581,Node3,1,0 NaN 0.000000
1642674429047142965,Node3,1,0 NaN 0.000000
1642674429260714089,Node3,1,800 0.186322 0.195894
1642674429448176953,Node3,1,0 NaN 0.000000
1642674429648267667,Node3,1,0 NaN 0.000000
1642674429849223869,Node3,1,0 NaN 0.000000
1642674430050370224,Node3,1,0 NaN 0.000000
1642674430271495612,Node3,1,800 0.197375 0.206508
1642674430450988754,Node3,1,0 NaN 0.000000
1642674430651802360,Node3,1,0 NaN 0.000000
1642674430852885759,Node3,1,0 NaN 0.000000
1642674431053800153,Node3,1,0 NaN 0.000000
1642674431268606721,Node3,1,800 0.193894 0.202968
1642674431455609036,Node3,1,0 NaN 0.000000
1642674431656582987,Node3,1,0 NaN 0.000000
1642674431857521447,Node3,1,0 NaN 0.000000
1642674432058761398,Node3,1,0 NaN 0.000000
1642674432272146228,Node3,1,800 0.197603 0.206841
1642674432459212606,Node3,1,0 NaN 0.000000
1642674432660265091,Node3,1,0 NaN 0.000000
1642674432861312310,Node3,1,0 NaN 0.000000
1642674433062155288,Node3,1,0 NaN 0.000000
1642674433284190012,Node3,1,800 0.209950 0.219262
1642674433463709086,Node3,1,0 NaN 0.000000
1642674433663875429,Node3,1,0 NaN 0.000000
1642674433864056179,Node3,1,0 NaN 0.000000
1642674434065319656,Node3,1,0 NaN 0.000000
1642674434278843824,Node3,1,800 0.204487 0.213978
1642674434466697660,Node3,1,0 NaN 0.000000
1642674434666422721,Node3,1,0 NaN 0.000000
1642674434867191794,Node3,1,0 NaN 0.000000
1642674435068701486,Node3,1,26 0.003788 0.004194
1642674435282441110,Node3,1,774 0.203880 0.216272
1642674435469460985,Node3,1,0 NaN 0.000000
1642674435670076005,Node3,1,0 NaN 0.000000
1642674435873048365,Node3,1,0 NaN 0.000000
1642674436075762399,Node3,1,122 0.008974 0.010975
1642674436284672031,Node3,1,478 0.207674 0.215797
1642674436473881972,Node3,1,0 NaN 0.000000
1642674436675093521,Node3,1,0 NaN 0.000000
1642674436886164712,Node3,1,0 NaN 0.000000
1642674437088284374,Node3,1,217 0.019955 0.023743
1642674437285633796,Node3,1,383 0.205796 0.213864
1642674437478355720,Node3,1,0 NaN 0.000000
1642674437678377405,Node3,1,0 NaN 0.000000
1642674437879329581,Node3,1,0 NaN 0.000000
1642674438090092974,Node3,1,325 0.019803 0.024799
1642674438286330140,Node3,1,275 0.205885 0.211068
1642674438480168928,Node3,1,0 NaN 0.000000
1642674438681042883,Node3,1,0 NaN 0.000000
1642674438881908965,Node3,1,0 NaN 0.000000
1642674439096671410,Node3,1,424 0.024835 0.031518
1642674439288729439,Node3,1,176 0.208181 0.210891
1642674439483747790,Node3,1,0 NaN 0.000000
1642674439684455113,Node3,1,0 NaN 0.000000
1642674439885177174,Node3,1,0 NaN 0.000000
1642674440098929352,Node3,1,561 0.025159 0.033715
1642674440288471048,Node3,1,39 0.205849 0.206587
1642674440487989906,Node3,1,0 NaN 0.000000
1642674440688685359,Node3,1,0 NaN 0.000000
1642674440889357220,Node3,1,0 NaN 0.000000
1642674441103748043,Node3,1,600 0.029501 0.038666
1642674441367659689,Node3,1,1200 2.792412 5.301894
1642674441501084966,Node3,1,0 NaN 0.000000
1642674441690945168,Node3,1,0 NaN 0.000000
1642674441891038774,Node3,1,0 NaN 0.000000
1642674442112263160,Node3,1,800 0.037472 0.047036
1642674442291889056,Node3,1,0 NaN 0.000000
1642674442492141344,Node3,1,0 NaN 0.000000
1642674442693329821,Node3,1,0 NaN 0.000000
1642674442893892026,Node3,1,0 NaN 0.000000
1642674443114927372,Node3,1,800 0.040170 0.049408
1642674443294475459,Node3,1,0 NaN 0.000000
1642674443494555788,Node3,1,0 NaN 0.000000
1642674443694263252,Node3,1,0 NaN 0.000000
1642674443895391059,Node3,1,0 NaN 0.000000
1642674444108849734,Node3,1,800 0.034355 0.043638
1642674444296198206,Node3,1,0 NaN 0.000000
1642674444496982902,Node3,1,0 NaN 0.000000
1642674444697707690,Node3,1,0 NaN 0.000000
1642674444899155355,Node3,1,0 NaN 0.000000
1642674445112929609,Node3,1,800 0.038524 0.047874
1642674445300189329,Node3,1,0 NaN 0.000000
1642674445500924645,Node3,1,0 NaN 0.000000
1642674445702220522,Node3,1,0 NaN 0.000000
1642674445903027285,Node3,1,0 NaN 0.000000
1642674446117492569,Node3,1,800 0.043221 0.052484
1642674446304272672,Node3,1,0 NaN 0.000000
1642674446505615251,Node3,1,0 NaN 0.000000
1642674446705251313,Node3,1,0 NaN 0.000000
1642674446906480594,Node3,1,0 NaN 0.000000
1642674447120287686,Node3,1,800 0.045723 0.054818
1642674447306991112,Node3,1,0 NaN 0.000000
1642674447507793225,Node3,1,0 NaN 0.000000
1642674447708708826,Node3,1,0 NaN 0.000000
1642674447909747473,Node3,1,0 NaN 0.000000
1642674448123731620,Node3,1,800 0.048837 0.057948
1642674448310407757,Node3,1,0 NaN 0.000000
1642674448511485575,Node3,1,0 NaN 0.000000
1642674448712170530,Node3,1,0 NaN 0.000000
1642674448912924304,Node3,1,0 NaN 0.000000
1642674449134754339,Node3,1,800 0.060108 0.069888
1642674449314716731,Node3,1,0 NaN 0.000000
1642674449515126196,Node3,1,0 NaN 0.000000
1642674449715757170,Node3,1,0 NaN 0.000000
1642674449920320272,Node3,1,0 NaN 0.000000
1642674450130521546,Node3,1,800 0.056022 0.065519
1642674450317794696,Node3,1,0 NaN 0.000000
1642674450519763612,Node3,1,0 NaN 0.000000
1642674450718976593,Node3,1,0 NaN 0.000000
1642674450920299589,Node3,1,0 NaN 0.000000
1642674451133718734,Node3,1,800 0.059434 0.068668
1642674451321110723,Node3,1,0 NaN 0.000000
1642674451522347903,Node3,1,0 NaN 0.000000
1642674451722229044,Node3,1,0 NaN 0.000000
1642674451923239255,Node3,1,0 NaN 0.000000
1642674452145036326,Node3,1,800 0.070470 0.079804
1642674452324400145,Node3,1,0 NaN 0.000000
1642674452524495965,Node3,1,0 NaN 0.000000
1642674452727622377,Node3,1,0 NaN 0.000000
1642674452926813649,Node3,1,0 NaN 0.000000
1642674453145591259,Node3,1,800 0.070523 0.079613
1642674453327771987,Node3,1,0 NaN 0.000000
1642674453528017424,Node3,1,0 NaN 0.000000
1642674453727930768,Node3,1,0 NaN 0.000000
1642674453929599162,Node3,1,0 NaN 0.000000
1642674454143637924,Node3,1,800 0.068905 0.078165
1642674454331237955,Node3,1,0 NaN 0.000000
1642674454531050952,Node3,1,0 NaN 0.000000
1642674454731699536,Node3,1,0 NaN 0.000000
1642674454932395243,Node3,1,0 NaN 0.000000
1642674455149277036,Node3,1,800 0.074327 0.083643
1642674455334804424,Node3,1,0 NaN 0.000000
1642674455535234705,Node3,1,0 NaN 0.000000
1642674455736328180,Node3,1,0 NaN 0.000000
1642674455936281641,Node3,1,0 NaN 0.000000
1642674456150202340,Node3,1,800 0.075918 0.085131
1642674456337684670,Node3,1,0 NaN 0.000000
1642674456537763772,Node3,1,0 NaN 0.000000
1642674456737904184,Node3,1,0 NaN 0.000000
1642674456938989092,Node3,1,0 NaN 0.000000
1642674457153833025,Node3,1,800 0.079068 0.088858
1642674457341182107,Node3,1,0 NaN 0.000000
1642674457541268922,Node3,1,0 NaN 0.000000
1642674457741598258,Node3,1,0 NaN 0.000000
1642674457941697678,Node3,1,0 NaN 0.000000
1642674458156176286,Node3,1,800 0.081614 0.090900
1642674458342854151,Node3,1,0 NaN 0.000000
1642674458551822041,Node3,1,0 NaN 0.000000
1642674458744304559,Node3,1,0 NaN 0.000000
1642674458944529368,Node3,1,0 NaN 0.000000
1642674459158676326,Node3,1,800 0.084076 0.093303
1642674459345643391,Node3,1,0 NaN 0.000000
1642674459546272107,Node3,1,0 NaN 0.000000
1642674459747523185,Node3,1,0 NaN 0.000000
1642674459948515841,Node3,1,0 NaN 0.000000
1642674460162119606,Node3,1,800 0.087730 0.096999
1642674460349279122,Node3,1,0 NaN 0.000000
1642674460550001714,Node3,1,0 NaN 0.000000
1642674460750873846,Node3,1,0 NaN 0.000000
1642674460952176373,Node3,1,0 NaN 0.000000
1642674461165341899,Node3,1,800 0.091052 0.100470
1642674461352363262,Node3,1,0 NaN 0.000000
1642674461553325412,Node3,1,0 NaN 0.000000
1642674461753331086,Node3,1,0 NaN 0.000000
1642674461954366302,Node3,1,0 NaN 0.000000
1642674462168651969,Node3,1,800 0.093965 0.103526
1642674462355542032,Node3,1,0 NaN 0.000000
1642674462556224213,Node3,1,0 NaN 0.000000
1642674462756772872,Node3,1,0 NaN 0.000000
1642674462957593378,Node3,1,0 NaN 0.000000
1642674463172065728,Node3,1,800 0.097768 0.107180
1642674463359218990,Node3,1,0 NaN 0.000000
1642674463560103768,Node3,1,0 NaN 0.000000
1642674463760815981,Node3,1,0 NaN 0.000000
1642674463961797002,Node3,1,0 NaN 0.000000
1642674464182845394,Node3,1,800 0.108337 0.117568
1642674464363128048,Node3,1,0 NaN 0.000000
1642674464563825950,Node3,1,0 NaN 0.000000
1642674464764663615,Node3,1,0 NaN 0.000000
1642674464965491513,Node3,1,0 NaN 0.000000
1642674465180085971,Node3,1,800 0.105613 0.114833
1642674465367148741,Node3,1,0 NaN 0.000000
1642674465567894019,Node3,1,0 NaN 0.000000
1642674465768678073,Node3,1,0 NaN 0.000000
1642674465969153947,Node3,1,0 NaN 0.000000
1642674466183293665,Node3,1,800 0.109085 0.118205
1642674466370227554,Node3,1,0 NaN 0.000000
1642674466571120429,Node3,1,0 NaN 0.000000
1642674466771961114,Node3,1,0 NaN 0.000000
1642674466972765088,Node3,1,0 NaN 0.000000
1642674467186747043,Node3,1,800 0.111970 0.121118
1642674467373860379,Node3,1,0 NaN 0.000000
1642674467574692385,Node3,1,0 NaN 0.000000
1642674467775516675,Node3,1,0 NaN 0.000000
1642674467976467344,Node3,1,0 NaN 0.000000
1642674468190164933,Node3,1,800 0.115827 0.125039
1642674468377846764,Node3,1,0 NaN 0.000000
1642674468577495298,Node3,1,0 NaN 0.000000
1642674468778444634,Node3,1,0 NaN 0.000000
1642674468979575969,Node3,1,0 NaN 0.000000
1642674469200727683,Node3,1,800 0.126101 0.135207
1642674469380778597,Node3,1,0 NaN 0.000000
1642674469582049048,Node3,1,0 NaN 0.000000
1642674469782908452,Node3,1,0 NaN 0.000000
1642674469984982212,Node3,1,0 NaN 0.000000
1642674470199190727,Node3,1,800 0.124123 0.133402
1642674470386502635,Node3,1,0 NaN 0.000000
1642674470597140980,Node3,1,0 NaN 0.000000
1642674470786401044,Node3,1,0 NaN 0.000000
1642674470986923674,Node3,1,0 NaN 0.000000
1642674471202191469,Node3,1,800 0.127103 0.136569
1642674471387070181,Node3,1,0 NaN 0.000000
1642674471587568212,Node3,1,0 NaN 0.000000
1642674471788850902,Node3,1,0 NaN 0.000000
1642674471989836777,Node3,1,0 NaN 0.000000
1642674472203958440,Node3,1,800 0.129398 0.139049
1642674472390847472,Node3,1,0 NaN 0.000000
1642674472592127757,Node3,1,0 NaN 0.000000
1642674472792055070,Node3,1,0 NaN 0.000000
1642674472993410410,Node3,1,0 NaN 0.000000
1642674473209690272,Node3,1,800 0.134759 0.144032
1642674473394377631,Node3,1,0 NaN 0.000000
1642674473595420325,Node3,1,0 NaN 0.000000
1642674473795839815,Node3,1,0 NaN 0.000000
1642674473999752406,Node3,1,0 NaN 0.000000
1642674474214082491,Node3,1,800 0.139266 0.148591
1642674474400133293,Node3,1,0 NaN 0.000000
1642674474600365563,Node3,1,0 NaN 0.000000
1642674474802649806,Node3,1,0 NaN 0.000000
1642674475001798885,Node3,1,0 NaN 0.000000
1642674475215394966,Node3,1,800 0.140635 0.149698
1642674475403293023,Node3,1,0 NaN 0.000000
1642674475603250111,Node3,1,0 NaN 0.000000
1642674475804566465,Node3,1,0 NaN 0.000000
1642674476004796399,Node3,1,0 NaN 0.000000
1642674476219029167,Node3,1,800 0.143888 0.153100
1642674476406239743,Node3,1,0 NaN 0.000000
1642674476609621430,Node3,1,0 NaN 0.000000
1642674476806940436,Node3,1,0 NaN 0.000000
1642674477019063483,Node3,1,0 NaN 0.000000
1642674477229725970,Node3,1,800 0.154985 0.164696
1642674477409936283,Node3,1,0 NaN 0.000000
1642674477608935092,Node3,1,0 NaN 0.000000
1642674477809416868,Node3,1,0 NaN 0.000000
1642674478009407444,Node3,1,0 NaN 0.000000
1642674478223438098,Node3,1,800 0.148957 0.158116
1642674478411178640,Node3,1,0 NaN 0.000000
1642674478611366289,Node3,1,0 NaN 0.000000
1642674478812241253,Node3,1,0 NaN 0.000000
1642674479013116338,Node3,1,0 NaN 0.000000
1642674479227980298,Node3,1,800 0.152968 0.162054
1642674479415098156,Node3,1,0 NaN 0.000000
1642674479615766549,Node3,1,0 NaN 0.000000
1642674479816364486,Node3,1,0 NaN 0.000000
1642674480017127385,Node3,1,0 NaN 0.000000
1642674480231884344,Node3,1,800 0.157417 0.166736
1642674480418755134,Node3,1,0 NaN 0.000000
1642674480619509001,Node3,1,0 NaN 0.000000
1642674480820334079,Node3,1,0 NaN 0.000000
1642674481021553681,Node3,1,0 NaN 0.000000
1642674481235281081,Node3,1,800 0.160979 0.170149
1642674481422522259,Node3,1,0 NaN 0.000000
1642674481623416815,Node3,1,0 NaN 0.000000
1642674481824870916,Node3,1,0 NaN 0.000000
1642674482024928515,Node3,1,0 NaN 0.000000
1642674482245918174,Node3,1,800 0.171340 0.180492
1642674482426858438,Node3,1,0 NaN 0.000000
1642674482627269795,Node3,1,0 NaN 0.000000
1642674482827079280,Node3,1,0 NaN 0.000000
1642674483028477503,Node3,1,0 NaN 0.000000
1642674483242012514,Node3,1,800 0.164656 0.176877
1642674483429698571,Node3,1,0 NaN 0.000000
1642674483629829001,Node3,1,0 NaN 0.000000
1642674483830027035,Node3,1,0 NaN 0.000000
1642674484029978056,Node3,1,0 NaN 0.000000
1642674484244595397,Node3,1,800 0.169930 0.179421
1642674484431177729,Node3,1,0 NaN 0.000000
1642674484632405603,Node3,1,0 NaN 0.000000
1642674484833228654,Node3,1,0 NaN 0.000000
1642674485034258143,Node3,1,0 NaN 0.000000
1642674485256463606,Node3,1,800 0.182221 0.191320
1642674485435915933,Node3,1,0 NaN 0.000000
1642674485636769470,Node3,1,0 NaN 0.000000
1642674485837684894,Node3,1,0 NaN 0.000000
1642674486039729447,Node3,1,0 NaN 0.000000
1642674486258006114,Node3,1,800 0.183537 0.192643
1642674486440158204,Node3,1,0 NaN 0.000000
1642674486641784054,Node3,1,0 NaN 0.000000
1642674486841987127,Node3,1,0 NaN 0.000000
1642674487042921817,Node3,1,0 NaN 0.000000
1642674487258087054,Node3,1,800 0.183552 0.192947
1642674487444136038,Node3,1,0 NaN 0.000000
1642674487644957519,Node3,1,0 NaN 0.000000
1642674487845656113,Node3,1,0 NaN 0.000000
1642674488046712314,Node3,1,0 NaN 0.000000
1642674488260844523,Node3,1,800 0.185783 0.195042
1642674488447752475,Node3,1,0 NaN 0.000000
1642674488648883679,Node3,1,0 NaN 0.000000
1642674488850018329,Node3,1,0 NaN 0.000000
1642674489050654716,Node3,1,0 NaN 0.000000
1642674490273582296,Node3,1,800 1.199124 1.208390
1642674490471912633,Node3,1,800 0.396360 0.406000
1642674490655334999,Node3,1,0 NaN 0.000000
1642674490855731771,Node3,1,0 NaN 0.000000
1642674491056829502,Node3,1,0 NaN 0.000000
1642674491271937766,Node3,1,800 0.197060 0.206215
1642674491458731240,Node3,1,0 NaN 0.000000
1642674491659751218,Node3,1,0 NaN 0.000000
1642674491859568224,Node3,1,0 NaN 0.000000
1642674492060395175,Node3,1,0 NaN 0.000000
1642674492282407204,Node3,1,800 0.208096 0.217258
1642674492462341029,Node3,1,0 NaN 0.000000
1642674492663149434,Node3,1,0 NaN 0.000000
1642674492864129504,Node3,1,0 NaN 0.000000
1642674493064828435,Node3,1,0 NaN 0.000000
1642674493279693163,Node3,1,800 0.205055 0.214609
1642674493467028741,Node3,1,0 NaN 0.000000
1642674493666948942,Node3,1,0 NaN 0.000000
1642674493867946522,Node3,1,0 NaN 0.000000
1642674494070458202,Node3,1,73 0.004818 0.005934
1642674494288140039,Node3,1,727 0.212327 0.221178
1642674494470560704,Node3,1,0 NaN 0.000000
1642674494671198119,Node3,1,0 NaN 0.000000
1642674494871780241,Node3,1,0 NaN 0.000000
1642674496078626930,Node3,1,220 1.011089 1.014073
1642674496299886667,Node3,1,1380 0.644107 1.229080
1642674496477640804,Node3,1,0 NaN 0.000000
1642674496677439225,Node3,1,0 NaN 0.000000
1642674496877891520,Node3,1,0 NaN 0.000000
1642674497088178522,Node3,1,360 0.017196 0.022675
1642674497286512519,Node3,1,240 0.206083 0.210183
1642674497482861875,Node3,1,0 NaN 0.000000
1642674497682853556,Node3,1,0 NaN 0.000000
1642674497883707053,Node3,1,0 NaN 0.000000
1642674498102187464,Node3,1,503 0.029228 0.037384
1642674498292449046,Node3,1,97 0.210314 0.212115
1642674498487427492,Node3,1,0 NaN 0.000000
1642674498687380797,Node3,1,0 NaN 0.000000
1642674498888056332,Node3,1,0 NaN 0.000000
1642674499101847189,Node3,1,600 0.027720 0.036984
1642674499289240867,Node3,1,0 NaN 0.000000
1642674499489886069,Node3,1,0 NaN 0.000000
1642674499689960692,Node3,1,0 NaN 0.000000
1642674499890003105,Node3,1,0 NaN 0.000000
1642674500104265417,Node3,1,600 0.029832 0.039301
1642674500291672123,Node3,1,0 NaN 0.000000
1642674500493351704,Node3,1,0 NaN 0.000000
1642674500693448962,Node3,1,0 NaN 0.000000
1642674500894037910,Node3,1,0 NaN 0.000000
1642674501107544943,Node3,1,570 0.032298 0.042657
1642674501297255647,Node3,1,30 0.204357 0.206620
1642674501495901292,Node3,1,0 NaN 0.000000
1642674501695941341,Node3,1,0 NaN 0.000000
1642674501896119762,Node3,1,0 NaN 0.000000
1642674502110145219,Node3,1,600 0.036031 0.045245
1642674502374298648,Node3,1,1200 2.798329 5.308559
1642674502496448516,Node3,1,0 NaN 0.000000
1642674502697345131,Node3,1,0 NaN 0.000000
1642674502898834391,Node3,1,0 NaN 0.000000
1642674503119758052,Node3,1,800 0.045064 0.054264
1642674503299486551,Node3,1,0 NaN 0.000000
1642674503500380783,Node3,1,0 NaN 0.000000
1642674503700529306,Node3,1,0 NaN 0.000000
1642674503900974299,Node3,1,0 NaN 0.000000
1642674504114210579,Node3,1,800 0.039832 0.049206
1642674504301007688,Node3,1,0 NaN 0.000000
1642674504501565767,Node3,1,0 NaN 0.000000
1642674504702594481,Node3,1,0 NaN 0.000000
1642674504903007278,Node3,1,0 NaN 0.000000
1642674505116577550,Node3,1,800 0.041846 0.051649
1642674505303518704,Node3,1,0 NaN 0.000000
1642674505504652093,Node3,1,0 NaN 0.000000
1642674505705403696,Node3,1,0 NaN 0.000000
1642674505906329982,Node3,1,0 NaN 0.000000
1642674506120171931,Node3,1,800 0.045544 0.054690
1642674506307051869,Node3,1,0 NaN 0.000000
1642674506508429927,Node3,1,0 NaN 0.000000
1642674506709249464,Node3,1,0 NaN 0.000000
1642674506910266437,Node3,1,0 NaN 0.000000
1642674507124064257,Node3,1,800 0.049562 0.058684
1642674507310604166,Node3,1,0 NaN 0.000000
1642674507511405826,Node3,1,0 NaN 0.000000
1642674507712138767,Node3,1,0 NaN 0.000000
1642674507913739010,Node3,1,0 NaN 0.000000
1642674508134580342,Node3,1,800 0.060017 0.069190
1642674508314044387,Node3,1,0 NaN 0.000000
1642674508515222784,Node3,1,0 NaN 0.000000
1642674508715297382,Node3,1,0 NaN 0.000000
1642674508916377645,Node3,1,0 NaN 0.000000
1642674509130447645,Node3,1,800 0.055931 0.065105
1642674509317318390,Node3,1,0 NaN 0.000000
1642674509518154776,Node3,1,0 NaN 0.000000
1642674509718944272,Node3,1,0 NaN 0.000000
1642674509919827044,Node3,1,0 NaN 0.000000
1642674510134372803,Node3,1,800 0.059483 0.068604
1642674510321253403,Node3,1,0 NaN 0.000000
1642674510522020162,Node3,1,0 NaN 0.000000
1642674510724100654,Node3,1,0 NaN 0.000000
1642674510923117116,Node3,1,0 NaN 0.000000
1642674511137659446,Node3,1,800 0.063058 0.072496
1642674511332536686,Node3,1,0 NaN 0.000000
1642674511524625232,Node3,1,0 NaN 0.000000
1642674511725963245,Node3,1,0 NaN 0.000000
1642674511924751298,Node3,1,0 NaN 0.000000
1642674512147033954,Node3,1,800 0.072735 0.082061
1642674512325673205,Node3,1,0 NaN 0.000000
1642674512529920769,Node3,1,0 NaN 0.000000
1642674512726888690,Node3,1,0 NaN 0.000000
1642674512928247187,Node3,1,0 NaN 0.000000
1642674513149302909,Node3,1,800 0.075245 0.084316
1642674513329306574,Node3,1,0 NaN 0.000000
1642674513529219600,Node3,1,0 NaN 0.000000
1642674513730384595,Node3,1,0 NaN 0.000000
1642674513932230935,Node3,1,0 NaN 0.000000
1642674514145859196,Node3,1,800 0.071270 0.080707
1642674514333165220,Node3,1,0 NaN 0.000000
1642674514534140602,Node3,1,0 NaN 0.000000
1642674514734827281,Node3,1,0 NaN 0.000000
1642674514935763866,Node3,1,0 NaN 0.000000
1642674515149519832,Node3,1,800 0.074610 0.083905
1642674515336697316,Node3,1,0 NaN 0.000000
1642674515536785299,Node3,1,0 NaN 0.000000
1642674515736759970,Node3,1,0 NaN 0.000000
1642674515937746271,Node3,1,0 NaN 0.000000
1642674516152228953,Node3,1,800 0.077835 0.087437
1642674516339410142,Node3,1,0 NaN 0.000000
1642674516540327420,Node3,1,0 NaN 0.000000
1642674516740620311,Node3,1,0 NaN 0.000000
1642674516941249257,Node3,1,0 NaN 0.000000
1642674517155779358,Node3,1,800 0.081344 0.090498
1642674517342636782,Node3,1,0 NaN 0.000000
1642674517543673791,Node3,1,0 NaN 0.000000
1642674517744466936,Node3,1,0 NaN 0.000000
1642674517945657632,Node3,1,0 NaN 0.000000
1642674518159471316,Node3,1,800 0.084651 0.093906
1642674518346393195,Node3,1,0 NaN 0.000000
1642674518547027620,Node3,1,0 NaN 0.000000
1642674518747962718,Node3,1,0 NaN 0.000000
1642674518948889585,Node3,1,0 NaN 0.000000
1642674519162536927,Node3,1,800 0.087999 0.097774
1642674519350108252,Node3,1,0 NaN 0.000000
1642674519550808484,Node3,1,0 NaN 0.000000
1642674519751810899,Node3,1,0 NaN 0.000000
1642674519952508819,Node3,1,0 NaN 0.000000
1642674520166927043,Node3,1,800 0.092232 0.101464
1642674520353733513,Node3,1,0 NaN 0.000000
1642674520555034226,Node3,1,0 NaN 0.000000
1642674520755134611,Node3,1,0 NaN 0.000000
1642674520956132650,Node3,1,0 NaN 0.000000
1642674521177642585,Node3,1,800 0.103210 0.112821
1642674521357603011,Node3,1,0 NaN 0.000000
1642674521558540706,Node3,1,0 NaN 0.000000
1642674521759073574,Node3,1,0 NaN 0.000000
1642674521960338637,Node3,1,0 NaN 0.000000
1642674522181279736,Node3,1,800 0.107040 0.116348
1642674522361261803,Node3,1,0 NaN 0.000000
1642674522562297805,Node3,1,0 NaN 0.000000
1642674522762940853,Node3,1,0 NaN 0.000000
1642674522963512500,Node3,1,0 NaN 0.000000
1642674523178107341,Node3,1,800 0.103572 0.112696
1642674523365660774,Node3,1,0 NaN 0.000000
1642674523566602050,Node3,1,0 NaN 0.000000
1642674523767792508,Node3,1,0 NaN 0.000000
1642674523968370618,Node3,1,0 NaN 0.000000
1642674524186373281,Node3,1,800 0.111980 0.121167
1642674524369409316,Node3,1,0 NaN 0.000000
1642674524570443575,Node3,1,0 NaN 0.000000
1642674524770773068,Node3,1,0 NaN 0.000000
1642674524971978040,Node3,1,0 NaN 0.000000
1642674527192297477,Node3,1,600 2.117867 2.127355
1642674527406686940,Node3,1,1200 0.832130 1.341351
1642674527580303867,Node3,1,0 NaN 0.000000
1642674527780676788,Node3,1,0 NaN 0.000000
1642674527981186683,Node3,1,0 NaN 0.000000
1642674528203111247,Node3,1,600 0.128995 0.138136
1642674528382106097,Node3,1,0 NaN 0.000000
1642674528583663507,Node3,1,0 NaN 0.000000
1642674528784579862,Node3,1,0 NaN 0.000000
1642674528985103229,Node3,1,0 NaN 0.000000
1642674529198361773,Node3,1,600 0.124199 0.133243
1642674529385782546,Node3,1,0 NaN 0.000000
1642674529586292563,Node3,1,0 NaN 0.000000
1642674529787035240,Node3,1,0 NaN 0.000000
1642674529987787363,Node3,1,0 NaN 0.000000
1642674530201160068,Node3,1,600 0.126797 0.136313
1642674530465323400,Node3,1,1200 2.890264 5.399131
1642674530587944124,Node3,1,0 NaN 0.000000
1642674530788367737,Node3,1,0 NaN 0.000000
1642674530988469224,Node3,1,0 NaN 0.000000
1642674531202568811,Node3,1,800 0.127880 0.137143
1642674531389782174,Node3,1,0 NaN 0.000000
1642674531590757289,Node3,1,0 NaN 0.000000
1642674531791025308,Node3,1,0 NaN 0.000000
1642674531991132400,Node3,1,0 NaN 0.000000
1642674532213952412,Node3,1,800 0.139509 0.148663
1642674532393268900,Node3,1,0 NaN 0.000000
1642674532593440149,Node3,1,0 NaN 0.000000
1642674532796315783,Node3,1,0 NaN 0.000000
1642674532995450481,Node3,1,0 NaN 0.000000
1642674533209409583,Node3,1,800 0.134526 0.143953
1642674533396219665,Node3,1,0 NaN 0.000000
1642674533597526365,Node3,1,0 NaN 0.000000
1642674533813556659,Node3,1,0 NaN 0.000000
1642674533998214855,Node3,1,0 NaN 0.000000
1642674534213034239,Node3,1,800 0.138608 0.147931
1642674534400501093,Node3,1,0 NaN 0.000000
1642674534601462828,Node3,1,0 NaN 0.000000
1642674534799247963,Node3,1,0 NaN 0.000000
1642674535000730587,Node3,1,0 NaN 0.000000
1642674535215313045,Node3,1,800 0.140388 0.150120
1642674535401760941,Node3,1,0 NaN 0.000000
1642674535603281415,Node3,1,0 NaN 0.000000
1642674535804623966,Node3,1,0 NaN 0.000000
1642674536005223524,Node3,1,0 NaN 0.000000
1642674536220212737,Node3,1,800 0.145901 0.155300
1642674536406367937,Node3,1,0 NaN 0.000000
1642674536608163286,Node3,1,0 NaN 0.000000
1642674536808406597,Node3,1,0 NaN 0.000000
1642674537008487261,Node3,1,0 NaN 0.000000
1642674537222436663,Node3,1,800 0.147939 0.157160
1642674537409857148,Node3,1,0 NaN 0.000000
1642674537609996650,Node3,1,0 NaN 0.000000
1642674537809788147,Node3,1,0 NaN 0.000000
1642674538011083549,Node3,1,0 NaN 0.000000
1642674538224843355,Node3,1,800 0.150330 0.159831
1642674538412302501,Node3,1,0 NaN 0.000000
1642674538612411935,Node3,1,0 NaN 0.000000
1642674538812736049,Node3,1,0 NaN 0.000000
1642674539012817221,Node3,1,0 NaN 0.000000
1642674539226966940,Node3,1,800 0.152395 0.161881
1642674539414150939,Node3,1,0 NaN 0.000000
1642674539615209960,Node3,1,0 NaN 0.000000
1642674539816012260,Node3,1,0 NaN 0.000000
1642674540016617220,Node3,1,0 NaN 0.000000
1642674540230935537,Node3,1,800 0.156472 0.165590
1642674540418250990,Node3,1,0 NaN 0.000000
1642674540618950120,Node3,1,0 NaN 0.000000
1642674540819842438,Node3,1,0 NaN 0.000000
1642674541020340122,Node3,1,0 NaN 0.000000
1642674541234380739,Node3,1,800 0.159862 0.169027
1642674541422611331,Node3,1,0 NaN 0.000000
1642674541621638609,Node3,1,0 NaN 0.000000
1642674541822063540,Node3,1,0 NaN 0.000000
1642674542023511031,Node3,1,0 NaN 0.000000
1642674542237093728,Node3,1,800 0.162863 0.172063
1642674542424169832,Node3,1,0 NaN 0.000000
1642674542625267526,Node3,1,0 NaN 0.000000
1642674542825352009,Node3,1,0 NaN 0.000000
1642674543025886009,Node3,1,0 NaN 0.000000
1642674543240242950,Node3,1,800 0.162348 0.174659
1642674543427326673,Node3,1,0 NaN 0.000000
1642674543628423564,Node3,1,0 NaN 0.000000
1642674543828290328,Node3,1,0 NaN 0.000000
1642674544029223064,Node3,1,0 NaN 0.000000
1642674544243928682,Node3,1,800 0.169447 0.178967
1642674544431020019,Node3,1,0 NaN 0.000000
1642674544631731585,Node3,1,0 NaN 0.000000
1642674544832375237,Node3,1,0 NaN 0.000000
1642674545032844093,Node3,1,0 NaN 0.000000
1642674545247511187,Node3,1,800 0.172569 0.181718
1642674545434402582,Node3,1,0 NaN 0.000000
1642674545634956272,Node3,1,0 NaN 0.000000
1642674545835619241,Node3,1,0 NaN 0.000000
1642674546036398468,Node3,1,0 NaN 0.000000
1642674546250519250,Node3,1,800 0.176342 0.185526
1642674546437808729,Node3,1,0 NaN 0.000000
1642674546639046346,Node3,1,0 NaN 0.000000
1642674546839008334,Node3,1,0 NaN 0.000000
1642674547039942295,Node3,1,0 NaN 0.000000
1642674547253992266,Node3,1,800 0.179548 0.189167
1642674547444706169,Node3,1,0 NaN 0.000000
1642674547645627379,Node3,1,0 NaN 0.000000
1642674547843794585,Node3,1,0 NaN 0.000000
1642674548044470300,Node3,1,0 NaN 0.000000
1642674548258704511,Node3,1,800 0.184526 0.193622
1642674548445741877,Node3,1,0 NaN 0.000000
1642674548646108165,Node3,1,0 NaN 0.000000
1642674548846467916,Node3,1,0 NaN 0.000000
1642674549047564335,Node3,1,0 NaN 0.000000
1642674549261640365,Node3,1,800 0.186781 0.196141
1642674549448792161,Node3,1,0 NaN 0.000000
1642674549649567037,Node3,1,0 NaN 0.000000
1642674549850370174,Node3,1,0 NaN 0.000000
1642674550051246439,Node3,1,0 NaN 0.000000
1642674550270003461,Node3,1,800 0.196129 0.205169
1642674550453093971,Node3,1,0 NaN 0.000000
1642674550654036596,Node3,1,0 NaN 0.000000
1642674550855316941,Node3,1,0 NaN 0.000000
1642674551056050548,Node3,1,0 NaN 0.000000
1642674551270470357,Node3,1,800 0.195939 0.205164
1642674551457612847,Node3,1,0 NaN 0.000000
1642674551658209207,Node3,1,0 NaN 0.000000
1642674551858877932,Node3,1,0 NaN 0.000000
1642674552059955373,Node3,1,0 NaN 0.000000
1642674552274696975,Node3,1,800 0.199975 0.209147
1642674552461596421,Node3,1,0 NaN 0.000000
1642674552662356845,Node3,1,0 NaN 0.000000
1642674552863071184,Node3,1,0 NaN 0.000000
1642674553063835588,Node3,1,0 NaN 0.000000
1642674553278098478,Node3,1,800 0.204098 0.213366
1642674553465343127,Node3,1,0 NaN 0.000000
1642674553666044930,Node3,1,0 NaN 0.000000
1642674553866823861,Node3,1,0 NaN 0.000000
1642674554068228524,Node3,1,25 0.003500 0.003969
1642674554281685876,Node3,1,775 0.203467 0.215690
1642674554468281205,Node3,1,0 NaN 0.000000
1642674554669499035,Node3,1,0 NaN 0.000000
1642674554869884554,Node3,1,0 NaN 0.000000
1642674555075661718,Node3,1,104 0.006161 0.007811
1642674555289073791,Node3,1,696 0.212239 0.221313
1642674555470966667,Node3,1,0 NaN 0.000000
1642674555672216214,Node3,1,0 NaN 0.000000
1642674555873255069,Node3,1,0 NaN 0.000000
1642674556079141446,Node3,1,184 0.011351 0.014559
1642674556288635715,Node3,1,616 0.210719 0.222667
1642674556474978879,Node3,1,0 NaN 0.000000
1642674556675527769,Node3,1,0 NaN 0.000000
1642674556920211143,Node3,1,0 NaN 0.000000
1642674557086726465,Node3,1,434 0.015958 0.021312
1642674557284728023,Node3,1,366 0.205283 0.209689
1642674557479442517,Node3,1,0 NaN 0.000000
1642674557679505301,Node3,1,0 NaN 0.000000
1642674557880099089,Node3,1,0 NaN 0.000000
1642674558098142185,Node3,1,612 0.025537 0.032649
1642674558285658986,Node3,1,188 0.204341 0.206672
1642674558482874222,Node3,1,0 NaN 0.000000
1642674558684468103,Node3,1,0 NaN 0.000000
1642674558883439782,Node3,1,0 NaN 0.000000
1642674559098034344,Node3,1,743 0.023982 0.032552
1642674559286370199,Node3,1,57 0.203768 0.204593
1642674559485916662,Node3,1,0 NaN 0.000000
1642674559686583574,Node3,1,0 NaN 0.000000
1642674559886830830,Node3,1,0 NaN 0.000000
1642674560101075859,Node3,1,800 0.025997 0.035076
1642674560288328883,Node3,1,0 NaN 0.000000
1642674560489172855,Node3,1,0 NaN 0.000000
1642674560689576026,Node3,1,0 NaN 0.000000
1642674560890101135,Node3,1,0 NaN 0.000000
1642674561103953562,Node3,1,800 0.029300 0.038634
1642674561290602744,Node3,1,0 NaN 0.000000
1642674561491698702,Node3,1,0 NaN 0.000000
1642674561692673177,Node3,1,0 NaN 0.000000
1642674561893569065,Node3,1,0 NaN 0.000000
1642674562107659142,Node3,1,800 0.032937 0.042083
1642674562294723695,Node3,1,0 NaN 0.000000
1642674562495738698,Node3,1,0 NaN 0.000000
1642674562696627032,Node3,1,0 NaN 0.000000
1642674562897657730,Node3,1,0 NaN 0.000000
1642674563112827708,Node3,1,800 0.037743 0.047012
1642674563299222515,Node3,1,0 NaN 0.000000
1642674563500546088,Node3,1,0 NaN 0.000000
1642674563700569681,Node3,1,0 NaN 0.000000
1642674563901520801,Node3,1,0 NaN 0.000000
1642674564121033494,Node3,1,800 0.046418 0.055651
1642674564314591247,Node3,1,0 NaN 0.000000
1642674564504405298,Node3,1,0 NaN 0.000000
1642674564704564088,Node3,1,0 NaN 0.000000
1642674564904659838,Node3,1,0 NaN 0.000000
1642674565118147254,Node3,1,800 0.043475 0.052632
1642674565304566966,Node3,1,0 NaN 0.000000
1642674565506194513,Node3,1,0 NaN 0.000000
1642674565706631950,Node3,1,0 NaN 0.000000
1642674565906624971,Node3,1,0 NaN 0.000000
1642674566121244798,Node3,1,800 0.046306 0.055393
1642674566307648942,Node3,1,0 NaN 0.000000
1642674566507445035,Node3,1,0 NaN 0.000000
1642674566709168173,Node3,1,0 NaN 0.000000
1642674566909920555,Node3,1,0 NaN 0.000000
1642674567123726591,Node3,1,800 0.049266 0.058673
1642674567311164817,Node3,1,0 NaN 0.000000
1642674567511154284,Node3,1,0 NaN 0.000000
1642674567711996829,Node3,1,0 NaN 0.000000
1642674567913087672,Node3,1,0 NaN 0.000000
1642674568127656288,Node3,1,800 0.053474 0.062755
1642674568314264752,Node3,1,0 NaN 0.000000
1642674568514717508,Node3,1,0 NaN 0.000000
1642674568714496674,Node3,1,0 NaN 0.000000
1642674568915301086,Node3,1,0 NaN 0.000000
1642674569130433743,Node3,1,800 0.055912 0.065061
1642674569317195611,Node3,1,0 NaN 0.000000
1642674569517922612,Node3,1,0 NaN 0.000000
1642674569718850135,Node3,1,0 NaN 0.000000
1642674569919655226,Node3,1,0 NaN 0.000000
1642674570134374481,Node3,1,800 0.056371 0.068643
1642674570321166651,Node3,1,0 NaN 0.000000
1642674570522048013,Node3,1,0 NaN 0.000000
1642674570723207355,Node3,1,0 NaN 0.000000
1642674570923057450,Node3,1,0 NaN 0.000000
1642674571137073680,Node3,1,800 0.062513 0.072193
1642674571324117974,Node3,1,0 NaN 0.000000
1642674571524930315,Node3,1,0 NaN 0.000000
1642674571726001967,Node3,1,0 NaN 0.000000
1642674571926640382,Node3,1,0 NaN 0.000000
1642674572140915396,Node3,1,800 0.066242 0.075318
1642674572327628007,Node3,1,0 NaN 0.000000
1642674572528365552,Node3,1,0 NaN 0.000000
1642674572729418668,Node3,1,0 NaN 0.000000
1642674572931159848,Node3,1,0 NaN 0.000000
1642674573144432535,Node3,1,800 0.069962 0.079243
1642674573331045249,Node3,1,0 NaN 0.000000
1642674573532195627,Node3,1,0 NaN 0.000000
1642674573732407338,Node3,1,0 NaN 0.000000
1642674573931953117,Node3,1,0 NaN 0.000000
1642674574146637138,Node3,1,800 0.072267 0.081715
1642674574333581983,Node3,1,0 NaN 0.000000
1642674574534449984,Node3,1,0 NaN 0.000000
1642674574735271992,Node3,1,0 NaN 0.000000
1642674574936133182,Node3,1,0 NaN 0.000000
1642674575149966685,Node3,1,800 0.075421 0.085043
1642674575338221243,Node3,1,0 NaN 0.000000
1642674575538164205,Node3,1,0 NaN 0.000000
1642674575739111505,Node3,1,0 NaN 0.000000
1642674575940006163,Node3,1,0 NaN 0.000000
1642674576154194939,Node3,1,800 0.079913 0.089359
1642674576341362800,Node3,1,0 NaN 0.000000
1642674576541738892,Node3,1,0 NaN 0.000000
1642674576742619727,Node3,1,0 NaN 0.000000
1642674576943295406,Node3,1,0 NaN 0.000000
1642674577158014122,Node3,1,800 0.083425 0.092770
1642674577344885735,Node3,1,0 NaN 0.000000
1642674577545481116,Node3,1,0 NaN 0.000000
1642674577746266311,Node3,1,0 NaN 0.000000
1642674577947094313,Node3,1,0 NaN 0.000000
1642674578161926307,Node3,1,800 0.087400 0.096629
1642674578348352136,Node3,1,0 NaN 0.000000
1642674578549250797,Node3,1,0 NaN 0.000000
1642674578750030006,Node3,1,0 NaN 0.000000
1642674578951155036,Node3,1,0 NaN 0.000000
1642674579165422323,Node3,1,800 0.090741 0.100077
1642674579352279256,Node3,1,0 NaN 0.000000
1642674579553270724,Node3,1,0 NaN 0.000000
1642674579754115351,Node3,1,0 NaN 0.000000
1642674579955117931,Node3,1,0 NaN 0.000000
1642674580170001394,Node3,1,800 0.095543 0.105018
1642674580356137658,Node3,1,0 NaN 0.000000
1642674580557235951,Node3,1,0 NaN 0.000000
1642674580758063757,Node3,1,0 NaN 0.000000
1642674580959458966,Node3,1,0 NaN 0.000000
1642674581175048531,Node3,1,800 0.100178 0.109288
1642674581360449893,Node3,1,0 NaN 0.000000
1642674581560950711,Node3,1,0 NaN 0.000000
1642674581763707430,Node3,1,0 NaN 0.000000
1642674581962418325,Node3,1,0 NaN 0.000000
1642674582177049807,Node3,1,800 0.102602 0.111872
1642674582363746924,Node3,1,0 NaN 0.000000
1642674582564584530,Node3,1,0 NaN 0.000000
1642674582765292407,Node3,1,0 NaN 0.000000
1642674582965871113,Node3,1,0 NaN 0.000000
1642674583180345885,Node3,1,800 0.105435 0.114581
1642674583367553751,Node3,1,0 NaN 0.000000
1642674583568621852,Node3,1,0 NaN 0.000000
1642674583768633832,Node3,1,0 NaN 0.000000
1642674583969444508,Node3,1,0 NaN 0.000000
1642674584185077857,Node3,1,800 0.110521 0.119834
1642674584371563044,Node3,1,0 NaN 0.000000
1642674584571877793,Node3,1,0 NaN 0.000000
1642674584772476637,Node3,1,0 NaN 0.000000
1642674584973231775,Node3,1,0 NaN 0.000000
1642674585187773247,Node3,1,800 0.113249 0.122751
1642674585374950349,Node3,1,0 NaN 0.000000
1642674585575932102,Node3,1,0 NaN 0.000000
1642674585777093867,Node3,1,0 NaN 0.000000
1642674585978297163,Node3,1,0 NaN 0.000000
1642674586192151684,Node3,1,800 0.117522 0.126752
1642674586379023376,Node3,1,0 NaN 0.000000
1642674586579970837,Node3,1,0 NaN 0.000000
1642674586780691376,Node3,1,0 NaN 0.000000
1642674586981893057,Node3,1,0 NaN 0.000000
1642674587202826026,Node3,1,800 0.127950 0.137084
1642674587382694629,Node3,1,0 NaN 0.000000
1642674587583774526,Node3,1,0 NaN 0.000000
1642674587784017658,Node3,1,0 NaN 0.000000
1642674587985578421,Node3,1,0 NaN 0.000000
1642674588199328178,Node3,1,800 0.123747 0.133597
1642674588386383864,Node3,1,0 NaN 0.000000
1642674588586727577,Node3,1,0 NaN 0.000000
1642674588786747927,Node3,1,0 NaN 0.000000
1642674588987679171,Node3,1,0 NaN 0.000000
1642674589202357607,Node3,1,800 0.127656 0.136840
1642674589389753574,Node3,1,0 NaN 0.000000
1642674589605192639,Node3,1,0 NaN 0.000000
1642674589790729708,Node3,1,0 NaN 0.000000
1642674589990475009,Node3,1,0 NaN 0.000000
1642674590205366575,Node3,1,800 0.130918 0.140162
1642674590392716101,Node3,1,0 NaN 0.000000
1642674590592130911,Node3,1,0 NaN 0.000000
1642674590793670833,Node3,1,0 NaN 0.000000
1642674590994491188,Node3,1,0 NaN 0.000000
1642674591207421515,Node3,1,800 0.132874 0.142531
1642674591394875049,Node3,1,0 NaN 0.000000
1642674591595041993,Node3,1,0 NaN 0.000000
1642674591794811425,Node3,1,0 NaN 0.000000
1642674591995352597,Node3,1,0 NaN 0.000000
1642674592210650651,Node3,1,800 0.136048 0.145246
1642674592396795232,Node3,1,0 NaN 0.000000
1642674592597330529,Node3,1,0 NaN 0.000000
1642674592797946786,Node3,1,0 NaN 0.000000
1642674593002854910,Node3,1,0 NaN 0.000000
1642674593219812923,Node3,1,800 0.145477 0.154944
1642674593399966873,Node3,1,0 NaN 0.000000
1642674593599833042,Node3,1,0 NaN 0.000000
1642674593801134214,Node3,1,0 NaN 0.000000
1642674594001005565,Node3,1,0 NaN 0.000000
1642674594222372298,Node3,1,800 0.147829 0.157332
1642674594402360160,Node3,1,0 NaN 0.000000
1642674594603287656,Node3,1,0 NaN 0.000000
1642674594804087488,Node3,1,0 NaN 0.000000
1642674595005192589,Node3,1,0 NaN 0.000000
1642674595220063484,Node3,1,800 0.145266 0.154837
1642674595406582549,Node3,1,0 NaN 0.000000
1642674595607220199,Node3,1,0 NaN 0.000000
1642674595808064457,Node3,1,0 NaN 0.000000
1642674596008977363,Node3,1,0 NaN 0.000000
1642674596223278597,Node3,1,800 0.148428 0.157654
1642674596410153109,Node3,1,0 NaN 0.000000
1642674596611134230,Node3,1,0 NaN 0.000000
1642674596812314864,Node3,1,0 NaN 0.000000
1642674597012616947,Node3,1,0 NaN 0.000000
1642674597226199805,Node3,1,800 0.151647 0.161018
1642674597413412089,Node3,1,0 NaN 0.000000
1642674597614676775,Node3,1,0 NaN 0.000000
1642674597814223811,Node3,1,0 NaN 0.000000
1642674598015418325,Node3,1,0 NaN 0.000000
1642674598229653690,Node3,1,800 0.151723 0.163977
1642674598416439489,Node3,1,0 NaN 0.000000
1642674598616329982,Node3,1,0 NaN 0.000000
1642674598817056190,Node3,1,0 NaN 0.000000
1642674599018538761,Node3,1,0 NaN 0.000000
1642674599232192968,Node3,1,800 0.157979 0.167204
1642674599419240580,Node3,1,0 NaN 0.000000
1642674599619831799,Node3,1,0 NaN 0.000000
1642674599820550420,Node3,1,0 NaN 0.000000
1642674600021473015,Node3,1,0 NaN 0.000000
1642674600243406310,Node3,1,800 0.169165 0.178247
1642674600422794801,Node3,1,0 NaN 0.000000
1642674600623776337,Node3,1,0 NaN 0.000000
1642674600825752385,Node3,1,0 NaN 0.000000
1642674601025544771,Node3,1,0 NaN 0.000000
1642674601240192247,Node3,1,800 0.165633 0.174868
1642674601427070105,Node3,1,0 NaN 0.000000
1642674601628307399,Node3,1,0 NaN 0.000000
1642674601828191749,Node3,1,0 NaN 0.000000
1642674602029373927,Node3,1,0 NaN 0.000000
1642674602243186805,Node3,1,800 0.168876 0.178024
1642674602430272361,Node3,1,0 NaN 0.000000
1642674602631755436,Node3,1,0 NaN 0.000000
1642674602831831650,Node3,1,0 NaN 0.000000
1642674603031892719,Node3,1,0 NaN 0.000000
1642674603246683294,Node3,1,800 0.171980 0.181139
1642674603433743138,Node3,1,0 NaN 0.000000
1642674603635215188,Node3,1,0 NaN 0.000000
1642674603835681049,Node3,1,0 NaN 0.000000
1642674604035678269,Node3,1,0 NaN 0.000000
1642674604249842960,Node3,1,800 0.175093 0.184195
1642674604437067512,Node3,1,0 NaN 0.000000
1642674604637261495,Node3,1,0 NaN 0.000000
1642674604838478979,Node3,1,0 NaN 0.000000
1642674605038119960,Node3,1,0 NaN 0.000000
1642674605253041467,Node3,1,800 0.178446 0.187900
1642674605439982926,Node3,1,0 NaN 0.000000
1642674605640902412,Node3,1,0 NaN 0.000000
1642674605843944441,Node3,1,0 NaN 0.000000
1642674606042876304,Node3,1,0 NaN 0.000000
1642674606265425268,Node3,1,800 0.190514 0.200137
1642674606444426559,Node3,1,0 NaN 0.000000
1642674606645358247,Node3,1,0 NaN 0.000000
1642674606848551446,Node3,1,0 NaN 0.000000
1642674607048333466,Node3,1,0 NaN 0.000000
1642674607269745300,Node3,1,800 0.194481 0.203610
1642674607447801275,Node3,1,0 NaN 0.000000
1642674607648707925,Node3,1,0 NaN 0.000000
1642674607854423696,Node3,1,0 NaN 0.000000
1642674608050939276,Node3,1,0 NaN 0.000000
1642674608264771044,Node3,1,800 0.190219 0.199783
1642674608451401907,Node3,1,0 NaN 0.000000
1642674608653239196,Node3,1,0 NaN 0.000000
1642674608852757833,Node3,1,0 NaN 0.000000
1642674609054045853,Node3,1,0 NaN 0.000000
1642674609268176311,Node3,1,800 0.193234 0.202844
1642674609454751095,Node3,1,0 NaN 0.000000
1642674609655869082,Node3,1,0 NaN 0.000000
1642674609865231505,Node3,1,0 NaN 0.000000
1642674610059483480,Node3,1,0 NaN 0.000000
1642674610279118594,Node3,1,800 0.204293 0.213655
1642674610458668193,Node3,1,0 NaN 0.000000
1642674610659669685,Node3,1,0 NaN 0.000000
1642674610860436193,Node3,1,0 NaN 0.000000
1642674611060917575,Node3,1,0 NaN 0.000000
1642674611274847226,Node3,1,800 0.200186 0.209705
1642674611462085354,Node3,1,0 NaN 0.000000
1642674611663004681,Node3,1,0 NaN 0.000000
1642674611863938051,Node3,1,0 NaN 0.000000
1642674612064805772,Node3,1,0 NaN 0.000000
1642674612279552753,Node3,1,800 0.204239 0.214239
1642674612466020750,Node3,1,0 NaN 0.000000
1642674612666823145,Node3,1,0 NaN 0.000000
1642674612867569296,Node3,1,0 NaN 0.000000
1642674613069130254,Node3,1,30 0.003644 0.004088
1642674613289588171,Node3,1,770 0.213823 0.223084
1642674613469311453,Node3,1,0 NaN 0.000000
1642674613670067527,Node3,1,0 NaN 0.000000
1642674613870981246,Node3,1,0 NaN 0.000000
1642674614076706974,Node3,1,195 0.009661 0.012317
1642674614283119037,Node3,1,605 0.206190 0.213575
1642674614472840487,Node3,1,0 NaN 0.000000
1642674614674045374,Node3,1,0 NaN 0.000000
1642674614874231285,Node3,1,0 NaN 0.000000
1642674615080043215,Node3,1,306 0.011483 0.015294
1642674615284138272,Node3,1,494 0.205753 0.211876
1642674615476465840,Node3,1,0 NaN 0.000000
1642674615676629679,Node3,1,0 NaN 0.000000
1642674615877020827,Node3,1,0 NaN 0.000000
1642674616088298244,Node3,1,310 0.018375 0.023603
1642674616285416332,Node3,1,290 0.205535 0.210907
1642674616480494119,Node3,1,0 NaN 0.000000
1642674616680208253,Node3,1,0 NaN 0.000000
1642674616880429699,Node3,1,0 NaN 0.000000
1642674617088443116,Node3,1,361 0.017876 0.023491
1642674617286446469,Node3,1,239 0.206767 0.210501
1642674617481079354,Node3,1,0 NaN 0.000000
1642674617682063025,Node3,1,0 NaN 0.000000
1642674617882893920,Node3,1,0 NaN 0.000000
1642674618094497310,Node3,1,457 0.022852 0.029822
1642674618286443894,Node3,1,143 0.205233 0.208122
1642674618484273841,Node3,1,0 NaN 0.000000
1642674618685218052,Node3,1,0 NaN 0.000000
1642674618886323337,Node3,1,0 NaN 0.000000
1642674619099490827,Node3,1,573 0.025315 0.034038
1642674619288454611,Node3,1,27 0.205587 0.206135
1642674619487431683,Node3,1,0 NaN 0.000000
1642674619688682792,Node3,1,0 NaN 0.000000
1642674619888696975,Node3,1,0 NaN 0.000000
1642674620109963546,Node3,1,600 0.035588 0.044865
1642674620290721762,Node3,1,0 NaN 0.000000
1642674620490939344,Node3,1,0 NaN 0.000000
1642674620691233492,Node3,1,0 NaN 0.000000
1642674620892158371,Node3,1,0 NaN 0.000000
1642674621106149780,Node3,1,600 0.032105 0.041311
1642674622372001176,Node3,1,1200 3.796863 6.306155
1642674622509157275,Node3,1,800 0.433959 0.443737
1642674622695792788,Node3,1,0 NaN 0.000000
1642674622896911218,Node3,1,0 NaN 0.000000
1642674623110597619,Node3,1,800 0.036083 0.045710
1642674623297555060,Node3,1,0 NaN 0.000000
1642674623498523698,Node3,1,0 NaN 0.000000
1642674623699423315,Node3,1,0 NaN 0.000000
1642674623900325841,Node3,1,0 NaN 0.000000
1642674624114135411,Node3,1,800 0.039713 0.049015
1642674624301002994,Node3,1,0 NaN 0.000000
1642674624502620623,Node3,1,0 NaN 0.000000
1642674624702694326,Node3,1,0 NaN 0.000000
1642674624902898893,Node3,1,0 NaN 0.000000
1642674625125274802,Node3,1,800 0.050626 0.060070
1642674625303620794,Node3,1,0 NaN 0.000000
1642674625503687532,Node3,1,0 NaN 0.000000
1642674625704277436,Node3,1,0 NaN 0.000000
1642674625903872825,Node3,1,0 NaN 0.000000
1642674626119354119,Node3,1,800 0.045260 0.054512
1642674626304661464,Node3,1,0 NaN 0.000000
1642674626505810453,Node3,1,0 NaN 0.000000
1642674626706866419,Node3,1,0 NaN 0.000000
1642674626908008719,Node3,1,0 NaN 0.000000
1642674627121384461,Node3,1,800 0.046995 0.056561
1642674627308586998,Node3,1,0 NaN 0.000000
1642674627509442945,Node3,1,0 NaN 0.000000
1642674627710175742,Node3,1,0 NaN 0.000000
1642674627911125387,Node3,1,0 NaN 0.000000
1642674628124866595,Node3,1,800 0.050261 0.059887
1642674628312810804,Node3,1,0 NaN 0.000000
1642674628512780055,Node3,1,0 NaN 0.000000
1642674628713970306,Node3,1,0 NaN 0.000000
1642674628914004497,Node3,1,0 NaN 0.000000
1642674629129106224,Node3,1,800 0.054195 0.064070
1642674629316348426,Node3,1,0 NaN 0.000000
1642674629516528543,Node3,1,0 NaN 0.000000
1642674629716510026,Node3,1,0 NaN 0.000000
1642674629917576312,Node3,1,0 NaN 0.000000
1642674630139710961,Node3,1,800 0.064809 0.074071
1642674630319626607,Node3,1,0 NaN 0.000000
1642674630520757497,Node3,1,0 NaN 0.000000
1642674630721667852,Node3,1,0 NaN 0.000000
1642674630921724625,Node3,1,0 NaN 0.000000
1642674631136174467,Node3,1,800 0.061704 0.070903
1642674631323885018,Node3,1,0 NaN 0.000000
1642674631524804501,Node3,1,0 NaN 0.000000
1642674631725814072,Node3,1,0 NaN 0.000000
1642674631926100252,Node3,1,0 NaN 0.000000
1642674632140412784,Node3,1,800 0.065673 0.075016
1642674632327429727,Node3,1,0 NaN 0.000000
1642674632528491700,Node3,1,0 NaN 0.000000
1642674632729617056,Node3,1,0 NaN 0.000000
1642674632929706083,Node3,1,0 NaN 0.000000
1642674633144706492,Node3,1,800 0.069670 0.078862
1642674633331533853,Node3,1,0 NaN 0.000000
1642674633532625610,Node3,1,0 NaN 0.000000
1642674633732900996,Node3,1,0 NaN 0.000000
1642674633932805443,Node3,1,0 NaN 0.000000
1642674634147794133,Node3,1,800 0.073125 0.082728
1642674634354500412,Node3,1,0 NaN 0.000000
1642674634535842204,Node3,1,0 NaN 0.000000
1642674634735877420,Node3,1,0 NaN 0.000000
1642674634936575128,Node3,1,0 NaN 0.000000
1642674635151910709,Node3,1,800 0.076947 0.086366
1642674635338445689,Node3,1,0 NaN 0.000000
1642674635539454378,Node3,1,0 NaN 0.000000
1642674635759209949,Node3,1,0 NaN 0.000000
1642674635941234461,Node3,1,0 NaN 0.000000
1642674636155729340,Node3,1,800 0.081133 0.090355
1642674636341691625,Node3,1,0 NaN 0.000000
1642674636542850453,Node3,1,0 NaN 0.000000
1642674636742412368,Node3,1,0 NaN 0.000000
1642674636943741677,Node3,1,0 NaN 0.000000
1642674637158340702,Node3,1,800 0.083575 0.093214
1642674637345340139,Node3,1,0 NaN 0.000000
1642674637546750814,Node3,1,0 NaN 0.000000
1642674637746753246,Node3,1,0 NaN 0.000000
1642674637947875441,Node3,1,0 NaN 0.000000
1642674638161797408,Node3,1,800 0.086880 0.096028
1642674638348924064,Node3,1,0 NaN 0.000000
1642674638549658829,Node3,1,0 NaN 0.000000
1642674638750161242,Node3,1,0 NaN 0.000000
1642674638950988413,Node3,1,0 NaN 0.000000
1642674639172901338,Node3,1,800 0.098244 0.107853
1642674639351969316,Node3,1,0 NaN 0.000000
1642674639553034837,Node3,1,0 NaN 0.000000
1642674639753699093,Node3,1,0 NaN 0.000000
1642674639954498447,Node3,1,0 NaN 0.000000
1642674640169381477,Node3,1,800 0.094658 0.103857
1642674640356322626,Node3,1,0 NaN 0.000000
1642674640557294966,Node3,1,0 NaN 0.000000
1642674640758189664,Node3,1,0 NaN 0.000000
1642674640958036792,Node3,1,0 NaN 0.000000
1642674641172504853,Node3,1,800 0.097779 0.107484
1642674641359253895,Node3,1,0 NaN 0.000000
1642674641559943452,Node3,1,0 NaN 0.000000
1642674641761292402,Node3,1,0 NaN 0.000000
1642674641961455236,Node3,1,0 NaN 0.000000
1642674642183398271,Node3,1,800 0.109087 0.118245
1642674642362768717,Node3,1,0 NaN 0.000000
1642674642563002360,Node3,1,0 NaN 0.000000
1642674642764229817,Node3,1,0 NaN 0.000000
1642674642964133038,Node3,1,0 NaN 0.000000
1642674643178412322,Node3,1,800 0.104154 0.113423
1642674643365853729,Node3,1,0 NaN 0.000000
1642674643566373336,Node3,1,0 NaN 0.000000
1642674643767419801,Node3,1,0 NaN 0.000000
1642674643967697189,Node3,1,0 NaN 0.000000
1642674644184700795,Node3,1,800 0.110330 0.119625
1642674644369430344,Node3,1,0 NaN 0.000000
1642674644569538771,Node3,1,0 NaN 0.000000
1642674644770144105,Node3,1,0 NaN 0.000000
1642674644971340291,Node3,1,0 NaN 0.000000
1642674645193163553,Node3,1,800 0.119087 0.128281
1642674645373558707,Node3,1,0 NaN 0.000000
1642674645573198171,Node3,1,0 NaN 0.000000
1642674645774265051,Node3,1,0 NaN 0.000000
1642674645975293509,Node3,1,0 NaN 0.000000
1642674646196119965,Node3,1,800 0.121792 0.131211
1642674646376139236,Node3,1,0 NaN 0.000000
1642674646577502698,Node3,1,0 NaN 0.000000
1642674646777354505,Node3,1,0 NaN 0.000000
1642674646978359707,Node3,1,0 NaN 0.000000
1642674647196324125,Node3,1,800 0.121697 0.130909
1642674647379624833,Node3,1,0 NaN 0.000000
1642674647580947955,Node3,1,0 NaN 0.000000
1642674647781060785,Node3,1,0 NaN 0.000000
1642674647982321320,Node3,1,0 NaN 0.000000
1642674648195873758,Node3,1,800 0.121296 0.130682
1642674648383026628,Node3,1,0 NaN 0.000000
1642674648584412188,Node3,1,0 NaN 0.000000
1642674648784352759,Node3,1,0 NaN 0.000000
1642674648985262773,Node3,1,0 NaN 0.000000
1642674649199973770,Node3,1,800 0.125503 0.134897
1642674649386533558,Node3,1,0 NaN 0.000000
1642674649587264209,Node3,1,0 NaN 0.000000
1642674649788009106,Node3,1,0 NaN 0.000000
1642674649989075625,Node3,1,0 NaN 0.000000
1642674650210958361,Node3,1,800 0.136428 0.145988
1642674650390974220,Node3,1,0 NaN 0.000000
1642674650591831552,Node3,1,0 NaN 0.000000
1642674650792501407,Node3,1,0 NaN 0.000000
1642674650993356164,Node3,1,0 NaN 0.000000
1642674651207319173,Node3,1,800 0.133238 0.142324
1642674651394775122,Node3,1,0 NaN 0.000000
1642674651595445818,Node3,1,0 NaN 0.000000
1642674651795945264,Node3,1,0 NaN 0.000000
1642674651996818831,Node3,1,0 NaN 0.000000
1642674652211333561,Node3,1,800 0.136868 0.145987
1642674652398191633,Node3,1,0 NaN 0.000000
1642674652598888972,Node3,1,0 NaN 0.000000
1642674652799516261,Node3,1,0 NaN 0.000000
1642674653000446742,Node3,1,0 NaN 0.000000
1642674653214743589,Node3,1,800 0.140290 0.149505
1642674653401920675,Node3,1,0 NaN 0.000000
1642674653602760322,Node3,1,0 NaN 0.000000
1642674653803771321,Node3,1,0 NaN 0.000000
1642674654004397973,Node3,1,0 NaN 0.000000
1642674654218480854,Node3,1,800 0.144208 0.153258
1642674654406114415,Node3,1,0 NaN 0.000000
1642674654606969797,Node3,1,0 NaN 0.000000
1642674654807535975,Node3,1,0 NaN 0.000000
1642674655008514668,Node3,1,0 NaN 0.000000
1642674655223224428,Node3,1,800 0.148760 0.157933
1642674655409427506,Node3,1,0 NaN 0.000000
1642674655610783989,Node3,1,0 NaN 0.000000
1642674655810730804,Node3,1,0 NaN 0.000000
1642674656011555734,Node3,1,0 NaN 0.000000
1642674656226023600,Node3,1,800 0.151582 0.160648
1642674656413095288,Node3,1,0 NaN 0.000000
1642674656613785927,Node3,1,0 NaN 0.000000
1642674656814413487,Node3,1,0 NaN 0.000000
1642674657015634047,Node3,1,0 NaN 0.000000
1642674657229644993,Node3,1,800 0.155249 0.164355
1642674657416665332,Node3,1,0 NaN 0.000000
1642674657617378083,Node3,1,0 NaN 0.000000
1642674657821144713,Node3,1,0 NaN 0.000000
1642674658019033903,Node3,1,0 NaN 0.000000
1642674658240835500,Node3,1,800 0.166316 0.175953
1642674658421116756,Node3,1,0 NaN 0.000000
1642674658622000916,Node3,1,0 NaN 0.000000
1642674658822674022,Node3,1,0 NaN 0.000000
1642674659023600847,Node3,1,0 NaN 0.000000
1642674659237906000,Node3,1,800 0.163308 0.172426
1642674659425371043,Node3,1,0 NaN 0.000000
1642674659626668004,Node3,1,0 NaN 0.000000
1642674659826437867,Node3,1,0 NaN 0.000000
1642674660027234371,Node3,1,0 NaN 0.000000
1642674660241491269,Node3,1,800 0.167202 0.176486
1642674660427930012,Node3,1,0 NaN 0.000000
1642674660628848104,Node3,1,0 NaN 0.000000
1642674660829620708,Node3,1,0 NaN 0.000000
1642674661030408786,Node3,1,0 NaN 0.000000
1642674661252669922,Node3,1,800 0.178258 0.187396
1642674661431827282,Node3,1,0 NaN 0.000000
1642674661632632086,Node3,1,0 NaN 0.000000
1642674661833833317,Node3,1,0 NaN 0.000000
1642674662034788549,Node3,1,0 NaN 0.000000
1642674662257351867,Node3,1,800 0.182762 0.191944
1642674662436014092,Node3,1,0 NaN 0.000000
1642674662637260335,Node3,1,0 NaN 0.000000
1642674662837671560,Node3,1,0 NaN 0.000000
1642674663037710472,Node3,1,0 NaN 0.000000
1642674663252221280,Node3,1,800 0.177656 0.186729
1642674663439323479,Node3,1,0 NaN 0.000000
1642674663653827364,Node3,1,0 NaN 0.000000
1642674663841705926,Node3,1,0 NaN 0.000000
1642674664041188812,Node3,1,0 NaN 0.000000
1642674664255088672,Node3,1,800 0.180365 0.189895
1642674664442038699,Node3,1,0 NaN 0.000000
1642674664642751478,Node3,1,0 NaN 0.000000
1642674664843442240,Node3,1,0 NaN 0.000000
1642674665044973719,Node3,1,0 NaN 0.000000
1642674665257458359,Node3,1,800 0.182818 0.192427
1642674665444390590,Node3,1,0 NaN 0.000000
1642674665645157703,Node3,1,0 NaN 0.000000
1642674665846963709,Node3,1,0 NaN 0.000000
1642674666047288368,Node3,1,0 NaN 0.000000
1642674666268395688,Node3,1,800 0.194167 0.203245
1642674666447946202,Node3,1,0 NaN 0.000000
1642674666649385118,Node3,1,0 NaN 0.000000
1642674666868012461,Node3,1,0 NaN 0.000000
1642674667049803268,Node3,1,0 NaN 0.000000
1642674667271739374,Node3,1,800 0.194039 0.206670
1642674667451738922,Node3,1,0 NaN 0.000000
1642674667652970544,Node3,1,0 NaN 0.000000
1642674667852388997,Node3,1,0 NaN 0.000000
1642674668053701186,Node3,1,0 NaN 0.000000
1642674668267175096,Node3,1,800 0.192786 0.201969
1642674668454622900,Node3,1,0 NaN 0.000000
1642674668654332881,Node3,1,0 NaN 0.000000
1642674668855331063,Node3,1,0 NaN 0.000000
1642674669056374958,Node3,1,0 NaN 0.000000
1642674669270238693,Node3,1,800 0.196022 0.205128
1642674669457487751,Node3,1,0 NaN 0.000000
1642674669659928898,Node3,1,0 NaN 0.000000
1642674669858880257,Node3,1,0 NaN 0.000000
1642674670059854613,Node3,1,0 NaN 0.000000
1642674670274439949,Node3,1,800 0.199857 0.209012
1642674670461469285,Node3,1,0 NaN 0.000000
1642674670662353131,Node3,1,0 NaN 0.000000
1642674670863174316,Node3,1,0 NaN 0.000000
1642674671063830591,Node3,1,0 NaN 0.000000
1642674671278180883,Node3,1,800 0.204083 0.213386
1642674671468788277,Node3,1,0 NaN 0.000000
1642674671666148509,Node3,1,0 NaN 0.000000
1642674671866158397,Node3,1,0 NaN 0.000000
1642674672067557996,Node3,1,1 0.003323 0.003323
1642674672281114186,Node3,1,799 0.203463 0.216141
1642674672468145037,Node3,1,0 NaN 0.000000
1642674672669169169,Node3,1,0 NaN 0.000000
1642674672870139107,Node3,1,0 NaN 0.000000
1642674673072535496,Node3,1,108 0.006307 0.007867
1642674673283520823,Node3,1,692 0.207044 0.215635
1642674673472127230,Node3,1,0 NaN 0.000000
1642674673672899525,Node3,1,0 NaN 0.000000
1642674673873964938,Node3,1,0 NaN 0.000000
1642674674082550241,Node3,1,252 0.013727 0.017668
1642674674301462826,Node3,1,548 0.219727 0.228724
1642674674475726832,Node3,1,0 NaN 0.000000
1642674674676675192,Node3,1,0 NaN 0.000000
1642674674877378042,Node3,1,0 NaN 0.000000
1642674675090584253,Node3,1,476 0.019880 0.025371
1642674675284039717,Node3,1,324 0.204365 0.208192
1642674675479447003,Node3,1,0 NaN 0.000000
1642674675680305076,Node3,1,0 NaN 0.000000
1642674675881310560,Node3,1,0 NaN 0.000000
1642674676093096637,Node3,1,645 0.020521 0.028107
1642674676285847003,Node3,1,155 0.204413 0.206303
1642674676483379920,Node3,1,0 NaN 0.000000
1642674676684190325,Node3,1,0 NaN 0.000000
1642674676886395714,Node3,1,0 NaN 0.000000
1642674677106165694,Node3,1,785 0.031624 0.040938
1642674677287063911,Node3,1,15 0.204058 0.204313
1642674677486132601,Node3,1,0 NaN 0.000000
1642674677686867732,Node3,1,0 NaN 0.000000
1642674677888004853,Node3,1,0 NaN 0.000000
1642674678101840747,Node3,1,800 0.027246 0.036777
1642674678289042296,Node3,1,0 NaN 0.000000
1642674678489634090,Node3,1,0 NaN 0.000000
1642674678690416024,Node3,1,0 NaN 0.000000
1642674678891464797,Node3,1,0 NaN 0.000000
1642674679106152038,Node3,1,800 0.031683 0.040933
1642674679293239766,Node3,1,0 NaN 0.000000
1642674679493610621,Node3,1,0 NaN 0.000000
1642674679694410032,Node3,1,0 NaN 0.000000
1642674679895139256,Node3,1,0 NaN 0.000000
1642674680109676119,Node3,1,800 0.035326 0.044633
1642674680296764610,Node3,1,0 NaN 0.000000
1642674680497517252,Node3,1,0 NaN 0.000000
1642674680701767817,Node3,1,0 NaN 0.000000
1642674680898651239,Node3,1,0 NaN 0.000000
1642674681113177092,Node3,1,800 0.038763 0.048305
1642674681300436067,Node3,1,0 NaN 0.000000
1642674681501061287,Node3,1,0 NaN 0.000000
1642674681702093498,Node3,1,0 NaN 0.000000
1642674681902019093,Node3,1,0 NaN 0.000000
1642674682123880506,Node3,1,800 0.049502 0.058915
1642674682303997127,Node3,1,0 NaN 0.000000
1642674682504927166,Node3,1,0 NaN 0.000000
1642674682705816557,Node3,1,0 NaN 0.000000
1642674682906774055,Node3,1,0 NaN 0.000000
1642674683128806192,Node3,1,800 0.051012 0.063266
1642674683308360394,Node3,1,0 NaN 0.000000
1642674683508194498,Node3,1,0 NaN 0.000000
1642674683709199689,Node3,1,0 NaN 0.000000
1642674683910439047,Node3,1,0 NaN 0.000000
1642674684123585216,Node3,1,800 0.049324 0.058518
1642674684311007368,Node3,1,0 NaN 0.000000
1642674684512089064,Node3,1,0 NaN 0.000000
1642674684713075164,Node3,1,0 NaN 0.000000
1642674684913958538,Node3,1,0 NaN 0.000000
1642674685127852219,Node3,1,800 0.053210 0.062733
1642674685315603688,Node3,1,0 NaN 0.000000
1642674685515689775,Node3,1,0 NaN 0.000000
1642674685716540135,Node3,1,0 NaN 0.000000
1642674685919685682,Node3,1,0 NaN 0.000000
1642674686130823440,Node3,1,800 0.056308 0.065760
1642674686318077438,Node3,1,0 NaN 0.000000
1642674686518878733,Node3,1,0 NaN 0.000000
1642674686721333847,Node3,1,0 NaN 0.000000
1642674686919903689,Node3,1,0 NaN 0.000000
1642674687134757301,Node3,1,800 0.059952 0.069648
1642674687321756219,Node3,1,0 NaN 0.000000
1642674687521697522,Node3,1,0 NaN 0.000000
1642674687722787826,Node3,1,0 NaN 0.000000
1642674687923579813,Node3,1,0 NaN 0.000000
1642674688138217022,Node3,1,800 0.063442 0.072707
1642674688325171522,Node3,1,0 NaN 0.000000
1642674688526130963,Node3,1,0 NaN 0.000000
1642674688726836465,Node3,1,0 NaN 0.000000
1642674688928524300,Node3,1,0 NaN 0.000000
1642674689142313916,Node3,1,800 0.067397 0.077213
1642674689329610061,Node3,1,0 NaN 0.000000
1642674689530310940,Node3,1,0 NaN 0.000000
1642674689731348436,Node3,1,0 NaN 0.000000
1642674689931751496,Node3,1,0 NaN 0.000000
1642674690146644183,Node3,1,800 0.071942 0.081047
1642674690332972637,Node3,1,0 NaN 0.000000
1642674690535513410,Node3,1,0 NaN 0.000000
1642674690734877420,Node3,1,0 NaN 0.000000
1642674690935949200,Node3,1,0 NaN 0.000000
1642674691150724565,Node3,1,800 0.076011 0.085541
1642674691338425111,Node3,1,0 NaN 0.000000
1642674691538475187,Node3,1,0 NaN 0.000000
1642674691739409230,Node3,1,0 NaN 0.000000
1642674691940517772,Node3,1,0 NaN 0.000000
1642674692154206414,Node3,1,800 0.079766 0.089057
1642674692341737389,Node3,1,0 NaN 0.000000
1642674692542148733,Node3,1,0 NaN 0.000000
1642674692741992995,Node3,1,0 NaN 0.000000
1642674692943200969,Node3,1,0 NaN 0.000000
1642674693157152053,Node3,1,800 0.082554 0.091851
1642674693344229597,Node3,1,0 NaN 0.000000
1642674693546240661,Node3,1,0 NaN 0.000000
1642674693745870318,Node3,1,0 NaN 0.000000
1642674693946858487,Node3,1,0 NaN 0.000000
1642674694161568239,Node3,1,800 0.086917 0.096371
1642674694348471662,Node3,1,0 NaN 0.000000
1642674694549748789,Node3,1,0 NaN 0.000000
1642674694750244090,Node3,1,0 NaN 0.000000
1642674694983181504,Node3,1,0 NaN 0.000000
1642674695165599847,Node3,1,800 0.091145 0.100537
1642674695353490274,Node3,1,0 NaN 0.000000
1642674695552667335,Node3,1,0 NaN 0.000000
1642674695753554432,Node3,1,0 NaN 0.000000
1642674695954215530,Node3,1,0 NaN 0.000000
1642674696169550066,Node3,1,800 0.094723 0.104093
1642674696355446639,Node3,1,0 NaN 0.000000
1642674696556249370,Node3,1,0 NaN 0.000000
1642674696757425624,Node3,1,0 NaN 0.000000
1642674696958328472,Node3,1,0 NaN 0.000000
1642674697182912799,Node3,1,800 0.108107 0.117240
1642674697360178177,Node3,1,0 NaN 0.000000
1642674697560386537,Node3,1,0 NaN 0.000000
1642674697760325383,Node3,1,0 NaN 0.000000
1642674697961268694,Node3,1,0 NaN 0.000000
1642674698176488806,Node3,1,800 0.101978 0.111258
1642674698390571210,Node3,1,0 NaN 0.000000
1642674698564958581,Node3,1,0 NaN 0.000000
1642674698764426805,Node3,1,0 NaN 0.000000
1642674698964931453,Node3,1,0 NaN 0.000000
1642674699181933438,Node3,1,800 0.107168 0.116396
1642674699366128930,Node3,1,0 NaN 0.000000
1642674699567148032,Node3,1,0 NaN 0.000000
1642674699767433168,Node3,1,0 NaN 0.000000
1642674699967546857,Node3,1,0 NaN 0.000000
1642674700189736149,Node3,1,800 0.115196 0.124425
1642674700368926429,Node3,1,0 NaN 0.000000
1642674700569933374,Node3,1,0 NaN 0.000000
1642674700771037170,Node3,1,0 NaN 0.000000
1642674700971943225,Node3,1,0 NaN 0.000000
1642674701193927325,Node3,1,800 0.118935 0.128113
1642674701373339576,Node3,1,0 NaN 0.000000
1642674701573397151,Node3,1,0 NaN 0.000000
1642674701773470455,Node3,1,0 NaN 0.000000
1642674701974767280,Node3,1,0 NaN 0.000000
1642674702196125835,Node3,1,800 0.121231 0.130325
1642674702375520002,Node3,1,0 NaN 0.000000
1642674702576073011,Node3,1,0 NaN 0.000000
1642674702776396527,Node3,1,0 NaN 0.000000
1642674702976586810,Node3,1,0 NaN 0.000000
1642674703190027536,Node3,1,800 0.115508 0.124865
1642674703377963481,Node3,1,0 NaN 0.000000
1642674703578283216,Node3,1,0 NaN 0.000000
1642674703778423854,Node3,1,0 NaN 0.000000
1642674703978302343,Node3,1,0 NaN 0.000000
1642674704192731185,Node3,1,800 0.118228 0.127334
1642674704378671504,Node3,1,0 NaN 0.000000
1642674704579468631,Node3,1,0 NaN 0.000000
1642674704780560633,Node3,1,0 NaN 0.000000
1642674704980682368,Node3,1,0 NaN 0.000000
1642674705194815727,Node3,1,800 0.120153 0.129255
1642674705380884100,Node3,1,0 NaN 0.000000
1642674705582037248,Node3,1,0 NaN 0.000000
1642674705781841855,Node3,1,0 NaN 0.000000
1642674705983360216,Node3,1,0 NaN 0.000000
1642674706204394629,Node3,1,800 0.129925 0.139367
1642674706398533971,Node3,1,0 NaN 0.000000
1642674706585499747,Node3,1,0 NaN 0.000000
1642674706785539524,Node3,1,0 NaN 0.000000
1642674706986200545,Node3,1,0 NaN 0.000000
1642674707200711520,Node3,1,800 0.126404 0.135605
1642674707387630129,Node3,1,0 NaN 0.000000
1642674707591163121,Node3,1,0 NaN 0.000000
1642674707789961333,Node3,1,0 NaN 0.000000
1642674707990982149,Node3,1,0 NaN 0.000000
1642674708212346637,Node3,1,800 0.138042 0.147589
1642674708391642779,Node3,1,0 NaN 0.000000
1642674708592044992,Node3,1,0 NaN 0.000000
1642674708792108868,Node3,1,0 NaN 0.000000
1642674708993382665,Node3,1,0 NaN 0.000000
1642674709207309520,Node3,1,800 0.132716 0.142116
1642674709394481905,Node3,1,0 NaN 0.000000
1642674709595674469,Node3,1,0 NaN 0.000000
1642674709795729362,Node3,1,0 NaN 0.000000
1642674709996006364,Node3,1,0 NaN 0.000000
1642674710217039104,Node3,1,800 0.139218 0.151556
1642674710397062995,Node3,1,0 NaN 0.000000
1642674710600631536,Node3,1,0 NaN 0.000000
1642674710798084158,Node3,1,0 NaN 0.000000
1642674710998155209,Node3,1,0 NaN 0.000000
1642674711212713716,Node3,1,800 0.137806 0.147563
1642674711399603018,Node3,1,0 NaN 0.000000
1642674711600355126,Node3,1,0 NaN 0.000000
1642674711801116226,Node3,1,0 NaN 0.000000
1642674712001859856,Node3,1,0 NaN 0.000000
1642674712216550186,Node3,1,800 0.141938 0.151403
1642674712403590300,Node3,1,0 NaN 0.000000
1642674712606275511,Node3,1,0 NaN 0.000000
1642674712805979409,Node3,1,0 NaN 0.000000
1642674713005600992,Node3,1,0 NaN 0.000000
1642674713220418131,Node3,1,800 0.145629 0.154842
1642674713409980982,Node3,1,0 NaN 0.000000
1642674713608012568,Node3,1,0 NaN 0.000000
1642674713808849477,Node3,1,0 NaN 0.000000
1642674714010065551,Node3,1,0 NaN 0.000000
1642674714223737890,Node3,1,800 0.149051 0.158674
1642674714410478808,Node3,1,0 NaN 0.000000
1642674714611327451,Node3,1,0 NaN 0.000000
1642674714812373856,Node3,1,0 NaN 0.000000
1642674715013401202,Node3,1,0 NaN 0.000000
1642674715226962137,Node3,1,800 0.152593 0.161813
1642674715414145832,Node3,1,0 NaN 0.000000
1642674715614982122,Node3,1,0 NaN 0.000000
1642674715815916986,Node3,1,0 NaN 0.000000
1642674716017053478,Node3,1,0 NaN 0.000000
1642674716230675220,Node3,1,800 0.155962 0.165664
1642674716417873245,Node3,1,0 NaN 0.000000
1642674716618541099,Node3,1,0 NaN 0.000000
1642674716819716821,Node3,1,0 NaN 0.000000
1642674717019615579,Node3,1,0 NaN 0.000000
1642674717240683301,Node3,1,800 0.166190 0.175569
1642674717420812363,Node3,1,0 NaN 0.000000
1642674717621611437,Node3,1,0 NaN 0.000000
1642674717822313764,Node3,1,0 NaN 0.000000
1642674718023133186,Node3,1,0 NaN 0.000000
1642674718237391838,Node3,1,800 0.162701 0.172363
1642674718425319687,Node3,1,0 NaN 0.000000
1642674718625351157,Node3,1,0 NaN 0.000000
1642674718826782282,Node3,1,0 NaN 0.000000
1642674719026759213,Node3,1,0 NaN 0.000000
1642674719240910080,Node3,1,800 0.166130 0.175475
1642674719428071036,Node3,1,0 NaN 0.000000
1642674719628014442,Node3,1,0 NaN 0.000000
1642674719828849702,Node3,1,0 NaN 0.000000
1642674720029765951,Node3,1,0 NaN 0.000000
1642674720244389657,Node3,1,800 0.169447 0.178682
1642674720431133032,Node3,1,0 NaN 0.000000
1642674720632011802,Node3,1,0 NaN 0.000000
1642674720832487776,Node3,1,0 NaN 0.000000
1642674721033782801,Node3,1,0 NaN 0.000000
1642674721255056096,Node3,1,800 0.180241 0.189372
1642674721434953806,Node3,1,0 NaN 0.000000
1642674721635931053,Node3,1,0 NaN 0.000000
1642674721836652222,Node3,1,0 NaN 0.000000
1642674722039505226,Node3,1,0 NaN 0.000000
1642674722251942685,Node3,1,800 0.177420 0.186766
1642674722439271207,Node3,1,0 NaN 0.000000
1642674722640533250,Node3,1,0 NaN 0.000000
1642674722846339773,Node3,1,0 NaN 0.000000
1642674723041511881,Node3,1,0 NaN 0.000000
1642674723255450428,Node3,1,800 0.180863 0.190100
1642674723442462676,Node3,1,0 NaN 0.000000
1642674723643533851,Node3,1,0 NaN 0.000000
1642674723844358964,Node3,1,0 NaN 0.000000
1642674724045185569,Node3,1,0 NaN 0.000000
1642674724260052133,Node3,1,800 0.185648 0.195029
1642674724447109012,Node3,1,0 NaN 0.000000
1642674724648479442,Node3,1,0 NaN 0.000000
1642674724848394835,Node3,1,0 NaN 0.000000
1642674725049238550,Node3,1,0 NaN 0.000000
1642674725264657248,Node3,1,800 0.190041 0.199328
1642674725451738955,Node3,1,0 NaN 0.000000
1642674725651819836,Node3,1,0 NaN 0.000000
1642674725852848148,Node3,1,0 NaN 0.000000
1642674726053703746,Node3,1,0 NaN 0.000000
1642674726268455951,Node3,1,800 0.193885 0.203010
1642674726455434314,Node3,1,0 NaN 0.000000
1642674726656311716,Node3,1,0 NaN 0.000000
1642674726857567058,Node3,1,0 NaN 0.000000
1642674727057411057,Node3,1,0 NaN 0.000000
1642674727272711309,Node3,1,800 0.198021 0.207106
1642674727459447665,Node3,1,0 NaN 0.000000
1642674727694003947,Node3,1,0 NaN 0.000000
1642674727861183933,Node3,1,0 NaN 0.000000
1642674728061503926,Node3,1,0 NaN 0.000000
1642674728275972223,Node3,1,800 0.201333 0.210445
1642674728462662185,Node3,1,0 NaN 0.000000
1642674728663708632,Node3,1,0 NaN 0.000000
1642674728864079094,Node3,1,0 NaN 0.000000
1642674729063890226,Node3,1,0 NaN 0.000000
1642674729278975797,Node3,1,800 0.204385 0.213761
1642674729465022684,Node3,1,0 NaN 0.000000
1642674729666107728,Node3,1,0 NaN 0.000000
1642674729866993835,Node3,1,0 NaN 0.000000
1642674730067395146,Node3,1,7 0.003037 0.003169
1642674730289099106,Node3,1,793 0.214063 0.223930
1642674730487993489,Node3,1,0 NaN 0.000000
1642674730670377975,Node3,1,0 NaN 0.000000
1642674730870869324,Node3,1,0 NaN 0.000000
1642674731073802944,Node3,1,135 0.007113 0.009085
1642674731283122168,Node3,1,665 0.206268 0.214391
1642674731471994139,Node3,1,0 NaN 0.000000
1642674731675553744,Node3,1,0 NaN 0.000000
1642674731875023202,Node3,1,0 NaN 0.000000
1642674732083468860,Node3,1,330 0.014671 0.018889
1642674732284917233,Node3,1,470 0.206330 0.211965
1642674732476639909,Node3,1,0 NaN 0.000000
1642674732676790654,Node3,1,0 NaN 0.000000
1642674732877594316,Node3,1,0 NaN 0.000000
1642674733085926924,Node3,1,410 0.015266 0.020635
1642674733286410059,Node3,1,258 0.207021 0.211018
1642674733480516388,Node3,1,0 NaN 0.000000
1642674733681053419,Node3,1,0 NaN 0.000000
1642674733881838503,Node3,1,0 NaN 0.000000
1642674734095684102,Node3,1,430 0.024131 0.030932
1642674734287187143,Node3,1,170 0.206706 0.209300
1642674734483789742,Node3,1,0 NaN 0.000000
1642674734684686989,Node3,1,0 NaN 0.000000
1642674734884595113,Node3,1,0 NaN 0.000000
1642674735097544720,Node3,1,537 0.023879 0.032109
1642674735288437436,Node3,1,63 0.206102 0.207103
1642674735486238978,Node3,1,0 NaN 0.000000
1642674735687505798,Node3,1,0 NaN 0.000000
1642674735888003331,Node3,1,0 NaN 0.000000
1642674736102443200,Node3,1,600 0.028429 0.037492
1642674736292440512,Node3,1,0 NaN 0.000000
1642674736490153034,Node3,1,0 NaN 0.000000
1642674736690711368,Node3,1,0 NaN 0.000000
1642674736890923206,Node3,1,0 NaN 0.000000
1642674737104349122,Node3,1,497 0.029056 0.039643
1642674737295740341,Node3,1,103 0.204363 0.208300
1642674737493235425,Node3,1,0 NaN 0.000000
1642674737693193646,Node3,1,0 NaN 0.000000
1642674737893575662,Node3,1,0 NaN 0.000000
1642674738106856232,Node3,1,520 0.030341 0.041385
1642674738370089076,Node3,1,1212 2.487274 5.293754
1642674738494194666,Node3,1,0 NaN 0.000000
1642674738695364693,Node3,1,0 NaN 0.000000
1642674738896112689,Node3,1,0 NaN 0.000000
1642674739117487090,Node3,1,800 0.043130 0.052503
1642674739296893688,Node3,1,0 NaN 0.000000
1642674739497751722,Node3,1,0 NaN 0.000000
1642674739697969021,Node3,1,0 NaN 0.000000
1642674739898244592,Node3,1,0 NaN 0.000000
1642674740112357983,Node3,1,800 0.038086 0.047390
1642674740299036830,Node3,1,0 NaN 0.000000
1642674740499168245,Node3,1,0 NaN 0.000000
1642674740700088111,Node3,1,0 NaN 0.000000
1642674740901363355,Node3,1,0 NaN 0.000000
1642674741115078267,Node3,1,800 0.040666 0.049892
1642674741302196522,Node3,1,0 NaN 0.000000
1642674741502849996,Node3,1,0 NaN 0.000000
1642674741703895500,Node3,1,0 NaN 0.000000
1642674741904818705,Node3,1,0 NaN 0.000000
1642674742126073027,Node3,1,800 0.051617 0.061269
1642674742305889599,Node3,1,0 NaN 0.000000
1642674742506745404,Node3,1,0 NaN 0.000000
1642674742707797306,Node3,1,0 NaN 0.000000
1642674742908044941,Node3,1,0 NaN 0.000000
1642674743123079374,Node3,1,800 0.048630 0.058083
1642674743309142385,Node3,1,0 NaN 0.000000
1642674743510142217,Node3,1,0 NaN 0.000000
1642674743710346987,Node3,1,0 NaN 0.000000
1642674743911327572,Node3,1,0 NaN 0.000000
1642674744125778742,Node3,1,800 0.050806 0.060613
1642674744312819663,Node3,1,0 NaN 0.000000
1642674744513770740,Node3,1,0 NaN 0.000000
1642674744717656325,Node3,1,0 NaN 0.000000
1642674744914885943,Node3,1,0 NaN 0.000000
1642674745137646622,Node3,1,800 0.062762 0.072446
1642674745316814071,Node3,1,0 NaN 0.000000
1642674745517686233,Node3,1,0 NaN 0.000000
1642674745718173663,Node3,1,0 NaN 0.000000
1642674745919200131,Node3,1,0 NaN 0.000000
1642674746140264367,Node3,1,800 0.066139 0.075267
1642674746320219595,Node3,1,0 NaN 0.000000
1642674746521090801,Node3,1,0 NaN 0.000000
1642674746721924964,Node3,1,0 NaN 0.000000
1642674746922933103,Node3,1,0 NaN 0.000000
1642674747137526867,Node3,1,800 0.062870 0.072237
1642674747324852702,Node3,1,0 NaN 0.000000
1642674747524602950,Node3,1,0 NaN 0.000000
1642674747725638216,Node3,1,0 NaN 0.000000
1642674747927096846,Node3,1,0 NaN 0.000000
1642674748140852328,Node3,1,800 0.063575 0.075869
1642674748327728279,Node3,1,0 NaN 0.000000
1642674748528535594,Node3,1,0 NaN 0.000000
1642674748729171659,Node3,1,0 NaN 0.000000
1642674748930237494,Node3,1,0 NaN 0.000000
1642674749143801661,Node3,1,800 0.069517 0.078737
1642674749331146431,Node3,1,0 NaN 0.000000
1642674749531874815,Node3,1,0 NaN 0.000000
1642674749732711253,Node3,1,0 NaN 0.000000
1642674749933601607,Node3,1,0 NaN 0.000000
1642674750148223434,Node3,1,800 0.073825 0.083086
1642674750338225588,Node3,1,0 NaN 0.000000
1642674750536254241,Node3,1,0 NaN 0.000000
1642674750737543799,Node3,1,0 NaN 0.000000
1642674750937427997,Node3,1,0 NaN 0.000000
1642674751152371528,Node3,1,800 0.077657 0.086796
1642674751339024978,Node3,1,0 NaN 0.000000
1642674751539973507,Node3,1,0 NaN 0.000000
1642674751740805913,Node3,1,0 NaN 0.000000
1642674751941785799,Node3,1,0 NaN 0.000000
1642674752156379105,Node3,1,800 0.081828 0.091097
1642674752343590761,Node3,1,0 NaN 0.000000
1642674752544598014,Node3,1,0 NaN 0.000000
1642674752745708016,Node3,1,0 NaN 0.000000
1642674752945274935,Node3,1,0 NaN 0.000000
1642674753159583864,Node3,1,800 0.085323 0.094477
1642674753348623861,Node3,1,0 NaN 0.000000
1642674753547489560,Node3,1,0 NaN 0.000000
1642674753748409536,Node3,1,0 NaN 0.000000
1642674753949135451,Node3,1,0 NaN 0.000000
1642674754163591389,Node3,1,800 0.089073 0.098527
1642674754351038124,Node3,1,0 NaN 0.000000
1642674754552405140,Node3,1,0 NaN 0.000000
1642674754752234878,Node3,1,0 NaN 0.000000
1642674754953095793,Node3,1,0 NaN 0.000000
1642674755175014997,Node3,1,800 0.100563 0.110035
1642674755355175456,Node3,1,0 NaN 0.000000
1642674755559104584,Node3,1,0 NaN 0.000000
1642674755756772502,Node3,1,0 NaN 0.000000
1642674755957770116,Node3,1,0 NaN 0.000000
1642674756179577414,Node3,1,800 0.105000 0.114140
1642674756359489589,Node3,1,0 NaN 0.000000
1642674756560198147,Node3,1,0 NaN 0.000000
1642674756761858422,Node3,1,0 NaN 0.000000
1642674756961318542,Node3,1,0 NaN 0.000000
1642674757175931614,Node3,1,800 0.101385 0.110605
1642674757363260101,Node3,1,0 NaN 0.000000
1642674757563135532,Node3,1,0 NaN 0.000000
1642674757763927362,Node3,1,0 NaN 0.000000
1642674757965087869,Node3,1,0 NaN 0.000000
1642674758179962001,Node3,1,800 0.105477 0.114775
1642674758366830877,Node3,1,0 NaN 0.000000
1642674758567125296,Node3,1,0 NaN 0.000000
1642674758768084223,Node3,1,0 NaN 0.000000
1642674758969432880,Node3,1,0 NaN 0.000000
1642674759183290462,Node3,1,800 0.108696 0.117976
1642674759370922691,Node3,1,0 NaN 0.000000
1642674759570903398,Node3,1,0 NaN 0.000000
1642674759771163021,Node3,1,0 NaN 0.000000
1642674759971168764,Node3,1,0 NaN 0.000000
1642674760186339928,Node3,1,800 0.111886 0.121234
1642674760373223330,Node3,1,0 NaN 0.000000
1642674760573887665,Node3,1,0 NaN 0.000000
1642674760775227268,Node3,1,0 NaN 0.000000
1642674760974697145,Node3,1,0 NaN 0.000000
1642674761188864218,Node3,1,800 0.114051 0.123222
1642674761375858263,Node3,1,0 NaN 0.000000
1642674761576942974,Node3,1,0 NaN 0.000000
1642674761777867420,Node3,1,0 NaN 0.000000
1642674761978613389,Node3,1,0 NaN 0.000000
1642674762214235242,Node3,1,800 0.137960 0.147077
1642674762380151751,Node3,1,0 NaN 0.000000
1642674762581648771,Node3,1,0 NaN 0.000000
1642674762785268305,Node3,1,0 NaN 0.000000
1642674762982290630,Node3,1,0 NaN 0.000000
1642674763197181594,Node3,1,800 0.122508 0.131853
1642674763383961168,Node3,1,0 NaN 0.000000
1642674763586079706,Node3,1,0 NaN 0.000000
1642674763785713034,Node3,1,0 NaN 0.000000
1642674763986612041,Node3,1,0 NaN 0.000000
1642674764202243525,Node3,1,800 0.127456 0.136616
1642674764388073571,Node3,1,0 NaN 0.000000
1642674764587981609,Node3,1,0 NaN 0.000000
1642674764791387960,Node3,1,0 NaN 0.000000
1642674764989274082,Node3,1,0 NaN 0.000000
1642674765205644586,Node3,1,600 0.131275 0.140453
1642674765405216903,Node3,1,0 NaN 0.000000
1642674765594767325,Node3,1,0 NaN 0.000000
1642674765794482665,Node3,1,0 NaN 0.000000
1642674765995327920,Node3,1,0 NaN 0.000000
1642674766217588591,Node3,1,600 0.142945 0.151984
1642674766396350494,Node3,1,0 NaN 0.000000
1642674766611992255,Node3,1,0 NaN 0.000000
1642674766798279673,Node3,1,0 NaN 0.000000
1642674766999129307,Node3,1,0 NaN 0.000000
1642674767212352715,Node3,1,600 0.138161 0.147308
1642674767399203477,Node3,1,0 NaN 0.000000
1642674767600381940,Node3,1,0 NaN 0.000000
1642674767801191140,Node3,1,0 NaN 0.000000
1642674768001297974,Node3,1,0 NaN 0.000000
1642674768214490491,Node3,1,600 0.140283 0.149682
1642674768402237205,Node3,1,0 NaN 0.000000
1642674768602531095,Node3,1,0 NaN 0.000000
1642674768803518931,Node3,1,0 NaN 0.000000
1642674769003952224,Node3,1,0 NaN 0.000000
1642674769217492527,Node3,1,600 0.143353 0.152743
1642674769405452657,Node3,1,0 NaN 0.000000
1642674769606301094,Node3,1,0 NaN 0.000000
1642674769807056642,Node3,1,0 NaN 0.000000
1642674770007592766,Node3,1,0 NaN 0.000000
1642674770221068323,Node3,1,600 0.146712 0.155805
1642674770526210255,Node3,1,1200 2.951263 5.460769
1642674770607699488,Node3,1,0 NaN 0.000000
1642674770807613102,Node3,1,0 NaN 0.000000
1642674771008189199,Node3,1,0 NaN 0.000000
1642674771223240981,Node3,1,800 0.148319 0.157616
1642674771409107463,Node3,1,0 NaN 0.000000
1642674771610312212,Node3,1,0 NaN 0.000000
1642674771810705586,Node3,1,0 NaN 0.000000
1642674772011180023,Node3,1,0 NaN 0.000000
1642674772232317767,Node3,1,800 0.158053 0.167318
1642674772412902625,Node3,1,0 NaN 0.000000
1642674772613134529,Node3,1,0 NaN 0.000000
1642674772814237225,Node3,1,0 NaN 0.000000
1642674773015190347,Node3,1,0 NaN 0.000000
1642674773229854766,Node3,1,800 0.155619 0.165017
1642674773418939702,Node3,1,0 NaN 0.000000
1642674773616777404,Node3,1,0 NaN 0.000000
1642674773817775901,Node3,1,0 NaN 0.000000
1642674774018645520,Node3,1,0 NaN 0.000000
1642674774232717102,Node3,1,800 0.158051 0.167149
1642674774418893541,Node3,1,0 NaN 0.000000
1642674774620047780,Node3,1,0 NaN 0.000000
1642674774821377333,Node3,1,0 NaN 0.000000
1642674775021600590,Node3,1,0 NaN 0.000000
1642674775243484217,Node3,1,800 0.165901 0.178158
1642674775448207550,Node3,1,0 NaN 0.000000
1642674775624229081,Node3,1,0 NaN 0.000000
1642674775824213793,Node3,1,0 NaN 0.000000
1642674776025095909,Node3,1,0 NaN 0.000000
1642674776239630172,Node3,1,800 0.162195 0.174481
1642674776426346038,Node3,1,0 NaN 0.000000
1642674776627929619,Node3,1,0 NaN 0.000000
1642674776828930827,Node3,1,0 NaN 0.000000
1642674777029610987,Node3,1,0 NaN 0.000000
1642674777243953277,Node3,1,800 0.169371 0.178592
1642674777434040028,Node3,1,0 NaN 0.000000
1642674777631889592,Node3,1,0 NaN 0.000000
1642674777832770136,Node3,1,0 NaN 0.000000
1642674778033571911,Node3,1,0 NaN 0.000000
1642674778248490800,Node3,1,800 0.173847 0.183181
1642674778435236254,Node3,1,0 NaN 0.000000
1642674778636176350,Node3,1,0 NaN 0.000000
1642674778837119465,Node3,1,0 NaN 0.000000
1642674779038192487,Node3,1,0 NaN 0.000000
1642674779259610850,Node3,1,800 0.185187 0.194532
1642674779439498758,Node3,1,0 NaN 0.000000
1642674779640409068,Node3,1,0 NaN 0.000000
1642674779841458932,Node3,1,0 NaN 0.000000
1642674780042043989,Node3,1,0 NaN 0.000000
1642674780256559640,Node3,1,800 0.181928 0.191527
1642674780443462469,Node3,1,0 NaN 0.000000
1642674780644131717,Node3,1,0 NaN 0.000000
1642674780845363829,Node3,1,0 NaN 0.000000
1642674781045602567,Node3,1,0 NaN 0.000000
1642674781260640384,Node3,1,800 0.185782 0.195049
1642674781446798012,Node3,1,0 NaN 0.000000
1642674781648091892,Node3,1,0 NaN 0.000000
1642674781847931818,Node3,1,0 NaN 0.000000
1642674782048784677,Node3,1,0 NaN 0.000000
1642674782263580454,Node3,1,800 0.189065 0.198536
1642674782450624188,Node3,1,0 NaN 0.000000
1642674782651369176,Node3,1,0 NaN 0.000000
1642674782852089445,Node3,1,0 NaN 0.000000
1642674783052849073,Node3,1,0 NaN 0.000000
1642674783274885535,Node3,1,800 0.196935 0.209162
1642674783454857754,Node3,1,0 NaN 0.000000
1642674783655599128,Node3,1,0 NaN 0.000000
1642674783857375292,Node3,1,0 NaN 0.000000
1642674784057302100,Node3,1,0 NaN 0.000000
1642674784272216143,Node3,1,800 0.197791 0.207054
1642674784459644918,Node3,1,0 NaN 0.000000
1642674784659591805,Node3,1,0 NaN 0.000000
1642674784860254726,Node3,1,0 NaN 0.000000
1642674785061713232,Node3,1,0 NaN 0.000000
1642674785275410680,Node3,1,800 0.200741 0.209965
1642674785463494977,Node3,1,0 NaN 0.000000
1642674785662698138,Node3,1,0 NaN 0.000000
1642674785863449855,Node3,1,0 NaN 0.000000
1642674786064487524,Node3,1,0 NaN 0.000000
1642674786278764425,Node3,1,800 0.204272 0.213912
1642674786465983083,Node3,1,0 NaN 0.000000
1642674786666762661,Node3,1,0 NaN 0.000000
1642674786867552403,Node3,1,0 NaN 0.000000
1642674787070242670,Node3,1,44 0.004707 0.005344
1642674787282343552,Node3,1,756 0.206290 0.215706
1642674787469478878,Node3,1,0 NaN 0.000000
1642674787670620806,Node3,1,0 NaN 0.000000
1642674787871363426,Node3,1,0 NaN 0.000000
1642674788075854408,Node3,1,163 0.008955 0.011214
1642674788282517884,Node3,1,637 0.205339 0.213277
1642674788472533400,Node3,1,0 NaN 0.000000
1642674788672546244,Node3,1,0 NaN 0.000000
1642674788874434361,Node3,1,0 NaN 0.000000
1642674789078247709,Node3,1,263 0.009978 0.013021
1642674789288795166,Node3,1,537 0.210418 0.217106
1642674789475727849,Node3,1,0 NaN 0.000000
1642674789676420668,Node3,1,0 NaN 0.000000
1642674789877334136,Node3,1,0 NaN 0.000000
1642674790086685009,Node3,1,477 0.016022 0.021614
1642674790284826491,Node3,1,323 0.205086 0.208931
1642674790479836532,Node3,1,0 NaN 0.000000
1642674790679728193,Node3,1,0 NaN 0.000000
1642674790880821233,Node3,1,0 NaN 0.000000
1642674791090797313,Node3,1,585 0.018830 0.025787
1642674791286252769,Node3,1,215 0.205429 0.207962
1642674791485314071,Node3,1,0 NaN 0.000000
1642674791683544158,Node3,1,0 NaN 0.000000
1642674791884486735,Node3,1,0 NaN 0.000000
1642674792099487459,Node3,1,797 0.024820 0.034162
1642674792286539776,Node3,1,3 0.203518 0.203694
1642674792486671466,Node3,1,0 NaN 0.000000
1642674792687716940,Node3,1,0 NaN 0.000000
1642674792888886824,Node3,1,0 NaN 0.000000
1642674793102480763,Node3,1,800 0.027845 0.037522
1642674793289897489,Node3,1,0 NaN 0.000000
1642674793489902786,Node3,1,0 NaN 0.000000
1642674793690385911,Node3,1,0 NaN 0.000000
1642674793890772104,Node3,1,0 NaN 0.000000
1642674794112171335,Node3,1,800 0.037344 0.046824
1642674794292118736,Node3,1,0 NaN 0.000000
1642674794492579135,Node3,1,0 NaN 0.000000
1642674794693328967,Node3,1,0 NaN 0.000000
1642674794893851429,Node3,1,0 NaN 0.000000
1642674795115556423,Node3,1,800 0.040831 0.050060
1642674795295457231,Node3,1,0 NaN 0.000000
1642674795496514442,Node3,1,0 NaN 0.000000
1642674795696677427,Node3,1,0 NaN 0.000000
1642674795897075469,Node3,1,0 NaN 0.000000
1642674796111660668,Node3,1,800 0.036596 0.046373
1642674796298484181,Node3,1,0 NaN 0.000000
1642674796499654252,Node3,1,0 NaN 0.000000
1642674796700163061,Node3,1,0 NaN 0.000000
1642674796900361230,Node3,1,0 NaN 0.000000
1642674797114004310,Node3,1,800 0.039524 0.048600
1642674797301442157,Node3,1,0 NaN 0.000000
1642674797501555529,Node3,1,0 NaN 0.000000
1642674797701682061,Node3,1,0 NaN 0.000000
1642674797902719600,Node3,1,0 NaN 0.000000
1642674798124973350,Node3,1,800 0.049989 0.059270
1642674798304648426,Node3,1,0 NaN 0.000000
1642674798505670633,Node3,1,0 NaN 0.000000
1642674798706870200,Node3,1,0 NaN 0.000000
1642674798907365171,Node3,1,0 NaN 0.000000
1642674799129285289,Node3,1,800 0.054472 0.063924
1642674799308127569,Node3,1,0 NaN 0.000000
1642674799509287938,Node3,1,0 NaN 0.000000
1642674799709566798,Node3,1,0 NaN 0.000000
1642674799909816269,Node3,1,0 NaN 0.000000
1642674800130977659,Node3,1,800 0.056164 0.065345
1642674800310292011,Node3,1,0 NaN 0.000000
1642674800513437411,Node3,1,0 NaN 0.000000
1642674800710147882,Node3,1,0 NaN 0.000000
1642674800911100861,Node3,1,0 NaN 0.000000
1642674801133362142,Node3,1,800 0.058121 0.068111
1642674801313837502,Node3,1,0 NaN 0.000000
1642674801513355676,Node3,1,0 NaN 0.000000
1642674801713883896,Node3,1,0 NaN 0.000000
1642674801915002543,Node3,1,0 NaN 0.000000
1642674802128825189,Node3,1,800 0.054193 0.063584
1642674802315877095,Node3,1,0 NaN 0.000000
1642674802522437384,Node3,1,0 NaN 0.000000
1642674802717854872,Node3,1,0 NaN 0.000000
1642674802918148317,Node3,1,0 NaN 0.000000
1642674803133570840,Node3,1,800 0.059198 0.068495
1642674803318672077,Node3,1,0 NaN 0.000000
1642674803541431058,Node3,1,0 NaN 0.000000
1642674803720662149,Node3,1,0 NaN 0.000000
1642674803921067285,Node3,1,0 NaN 0.000000
1642674804142078011,Node3,1,800 0.067433 0.077054
1642674804322177843,Node3,1,0 NaN 0.000000
1642674804523060744,Node3,1,0 NaN 0.000000
1642674804723907729,Node3,1,0 NaN 0.000000
1642674804924487907,Node3,1,0 NaN 0.000000
1642674805138835177,Node3,1,800 0.064392 0.073561
1642674805326804458,Node3,1,0 NaN 0.000000
1642674805526954945,Node3,1,0 NaN 0.000000
1642674805727640774,Node3,1,0 NaN 0.000000
1642674805928630087,Node3,1,0 NaN 0.000000
1642674806143223270,Node3,1,800 0.068452 0.077688
1642674806330103919,Node3,1,0 NaN 0.000000
1642674806531066168,Node3,1,0 NaN 0.000000
1642674806731759121,Node3,1,0 NaN 0.000000
1642674806932623287,Node3,1,0 NaN 0.000000
1642674807147530411,Node3,1,800 0.073142 0.082479
1642674807334360162,Node3,1,0 NaN 0.000000
1642674807535288239,Node3,1,0 NaN 0.000000
1642674807736174869,Node3,1,0 NaN 0.000000
1642674807936478360,Node3,1,0 NaN 0.000000
1642674808154704128,Node3,1,800 0.080385 0.089556
1642674808337038224,Node3,1,0 NaN 0.000000
1642674808536992327,Node3,1,0 NaN 0.000000
1642674808737514180,Node3,1,0 NaN 0.000000
1642674808938701386,Node3,1,0 NaN 0.000000
1642674809160540965,Node3,1,800 0.085857 0.094995
1642674809339416426,Node3,1,0 NaN 0.000000
1642674809540430693,Node3,1,0 NaN 0.000000
1642674809741215890,Node3,1,0 NaN 0.000000
1642674809942009084,Node3,1,0 NaN 0.000000
1642674810156201682,Node3,1,800 0.081818 0.091251
1642674810343669390,Node3,1,0 NaN 0.000000
1642674810544416608,Node3,1,0 NaN 0.000000
1642674810745233407,Node3,1,0 NaN 0.000000
1642674810945899464,Node3,1,0 NaN 0.000000
1642674811160939490,Node3,1,800 0.086472 0.096019
1642674811348099893,Node3,1,0 NaN 0.000000
1642674811549176516,Node3,1,0 NaN 0.000000
1642674811749624405,Node3,1,0 NaN 0.000000
1642674811950054125,Node3,1,0 NaN 0.000000
1642674812164470978,Node3,1,800 0.089802 0.099331
1642674812354259707,Node3,1,0 NaN 0.000000
1642674812552178179,Node3,1,0 NaN 0.000000
1642674812753085762,Node3,1,0 NaN 0.000000
1642674812953700172,Node3,1,0 NaN 0.000000
1642674813168270181,Node3,1,800 0.093538 0.102786
1642674813355170604,Node3,1,0 NaN 0.000000
1642674813556395854,Node3,1,0 NaN 0.000000
1642674813757124708,Node3,1,0 NaN 0.000000
1642674813957999601,Node3,1,0 NaN 0.000000
1642674814172327907,Node3,1,800 0.097717 0.107407
1642674814360595777,Node3,1,0 NaN 0.000000
1642674814560935938,Node3,1,0 NaN 0.000000
1642674814760962028,Node3,1,0 NaN 0.000000
1642674814961713940,Node3,1,0 NaN 0.000000
1642674815175946055,Node3,1,800 0.101105 0.110316
1642674815363090864,Node3,1,0 NaN 0.000000
1642674815562959003,Node3,1,0 NaN 0.000000
1642674815763838085,Node3,1,0 NaN 0.000000
1642674815965177619,Node3,1,0 NaN 0.000000
1642674816186109301,Node3,1,800 0.111692 0.120971
1642674816366088071,Node3,1,0 NaN 0.000000
1642674816568028508,Node3,1,0 NaN 0.000000
1642674816767562853,Node3,1,0 NaN 0.000000
1642674816967534170,Node3,1,0 NaN 0.000000
1642674817181915692,Node3,1,800 0.107585 0.116819
1642674817369586215,Node3,1,0 NaN 0.000000
1642674817573653535,Node3,1,0 NaN 0.000000
1642674817770628196,Node3,1,0 NaN 0.000000
1642674817971316638,Node3,1,0 NaN 0.000000
1642674818185808874,Node3,1,800 0.111631 0.120763
1642674818373353170,Node3,1,0 NaN 0.000000
1642674818574059700,Node3,1,0 NaN 0.000000
1642674818775207385,Node3,1,0 NaN 0.000000
1642674818975501217,Node3,1,0 NaN 0.000000
1642674819190170992,Node3,1,800 0.115915 0.125031
1642674819377384660,Node3,1,0 NaN 0.000000
1642674819578198430,Node3,1,0 NaN 0.000000
1642674819778870424,Node3,1,0 NaN 0.000000
1642674819979996629,Node3,1,0 NaN 0.000000
1642674820194931734,Node3,1,800 0.120132 0.129630
1642674820381573178,Node3,1,0 NaN 0.000000
1642674820582877820,Node3,1,0 NaN 0.000000
1642674820782774829,Node3,1,0 NaN 0.000000
1642674820983688630,Node3,1,0 NaN 0.000000
1642674821206083109,Node3,1,800 0.131336 0.140475
1642674821384868466,Node3,1,0 NaN 0.000000
1642674821584907899,Node3,1,0 NaN 0.000000
1642674821785872561,Node3,1,0 NaN 0.000000
1642674821986881232,Node3,1,0 NaN 0.000000
1642674822208719901,Node3,1,800 0.134491 0.143960
1642674822388017243,Node3,1,0 NaN 0.000000
1642674822589031454,Node3,1,0 NaN 0.000000
1642674822788904271,Node3,1,0 NaN 0.000000
1642674822989739496,Node3,1,0 NaN 0.000000
1642674823211610075,Node3,1,800 0.137060 0.146188
1642674823391543790,Node3,1,0 NaN 0.000000
1642674823592788386,Node3,1,0 NaN 0.000000
1642674823793518043,Node3,1,0 NaN 0.000000
1642674823994716793,Node3,1,0 NaN 0.000000
1642674824208128999,Node3,1,800 0.133754 0.143194
1642674824396002002,Node3,1,0 NaN 0.000000
1642674824595956163,Node3,1,0 NaN 0.000000
1642674824797034852,Node3,1,0 NaN 0.000000
1642674824997810310,Node3,1,0 NaN 0.000000
1642674825213272428,Node3,1,800 0.138671 0.147750
1642674825399615880,Node3,1,0 NaN 0.000000
1642674825599378444,Node3,1,0 NaN 0.000000
1642674825800905172,Node3,1,0 NaN 0.000000
1642674826001216971,Node3,1,0 NaN 0.000000
1642674826222833899,Node3,1,600 0.148596 0.158067
1642674826403238886,Node3,1,0 NaN 0.000000
1642674826603831253,Node3,1,0 NaN 0.000000
1642674826805215647,Node3,1,0 NaN 0.000000
1642674827005979728,Node3,1,0 NaN 0.000000
1642674827219163938,Node3,1,600 0.144974 0.154358
1642674827407106174,Node3,1,0 NaN 0.000000
1642674827607785816,Node3,1,0 NaN 0.000000
1642674827808200492,Node3,1,0 NaN 0.000000
1642674828009219003,Node3,1,0 NaN 0.000000
1642674828229032552,Node3,1,600 0.153848 0.163839
1642674828409839019,Node3,1,0 NaN 0.000000
1642674828610185982,Node3,1,0 NaN 0.000000
1642674828810658466,Node3,1,0 NaN 0.000000
1642674829010859403,Node3,1,0 NaN 0.000000
1642674829224208205,Node3,1,600 0.150328 0.159479
1642674829412494659,Node3,1,0 NaN 0.000000
1642674829614850888,Node3,1,0 NaN 0.000000
1642674829813572773,Node3,1,0 NaN 0.000000
1642674830014210638,Node3,1,0 NaN 0.000000
1642674830228421912,Node3,1,600 0.154296 0.163362
1642674830415973881,Node3,1,0 NaN 0.000000
1642674830616911353,Node3,1,0 NaN 0.000000
1642674830817870562,Node3,1,0 NaN 0.000000
1642674831018943588,Node3,1,0 NaN 0.000000
1642674831232341741,Node3,1,600 0.157753 0.166801
1642674831496190266,Node3,1,1200 2.921197 5.429783
1642674831619541972,Node3,1,0 NaN 0.000000
1642674831819764297,Node3,1,0 NaN 0.000000
1642674832019757082,Node3,1,0 NaN 0.000000
1642674832235141562,Node3,1,800 0.160340 0.169556
1642674832421167262,Node3,1,0 NaN 0.000000
1642674832621167471,Node3,1,0 NaN 0.000000
1642674832822329745,Node3,1,0 NaN 0.000000
1642674833022509147,Node3,1,0 NaN 0.000000
1642674833236384167,Node3,1,800 0.160590 0.171153
1642674833423551421,Node3,1,0 NaN 0.000000
1642674833623711370,Node3,1,0 NaN 0.000000
1642674833823563379,Node3,1,0 NaN 0.000000
1642674834024894825,Node3,1,0 NaN 0.000000
1642674834239241327,Node3,1,800 0.164434 0.174085
1642674834425788343,Node3,1,0 NaN 0.000000
1642674834625819537,Node3,1,0 NaN 0.000000
1642674834827260789,Node3,1,0 NaN 0.000000
1642674835028262640,Node3,1,0 NaN 0.000000
1642674835242582412,Node3,1,800 0.168186 0.177439
1642674835428633544,Node3,1,0 NaN 0.000000
1642674835630755933,Node3,1,0 NaN 0.000000
1642674835831315566,Node3,1,0 NaN 0.000000
1642674836031447236,Node3,1,0 NaN 0.000000
1642674836246424431,Node3,1,800 0.172013 0.181176
1642674836433421097,Node3,1,0 NaN 0.000000
1642674836636421866,Node3,1,0 NaN 0.000000
1642674836834666974,Node3,1,0 NaN 0.000000
1642674837035647875,Node3,1,0 NaN 0.000000
1642674837257747635,Node3,1,800 0.183159 0.192325
1642674837462796616,Node3,1,0 NaN 0.000000
1642674837638771676,Node3,1,0 NaN 0.000000
1642674837839043644,Node3,1,0 NaN 0.000000
1642674838038977105,Node3,1,0 NaN 0.000000
1642674838254080303,Node3,1,800 0.178886 0.188093
1642674838440687962,Node3,1,0 NaN 0.000000
1642674838641936377,Node3,1,0 NaN 0.000000
1642674838842558582,Node3,1,0 NaN 0.000000
1642674839043525197,Node3,1,0 NaN 0.000000
1642674839258555883,Node3,1,800 0.184021 0.193216
1642674839444292152,Node3,1,0 NaN 0.000000
1642674839645742551,Node3,1,0 NaN 0.000000
1642674839845915931,Node3,1,0 NaN 0.000000
1642674840046998926,Node3,1,0 NaN 0.000000
1642674840261821071,Node3,1,800 0.186923 0.196031
1642674840448758798,Node3,1,0 NaN 0.000000
1642674840649578115,Node3,1,0 NaN 0.000000
1642674840850538364,Node3,1,0 NaN 0.000000
1642674841051608710,Node3,1,0 NaN 0.000000
1642674841266515110,Node3,1,800 0.191930 0.201077
1642674841453608014,Node3,1,0 NaN 0.000000
1642674841653466327,Node3,1,0 NaN 0.000000
1642674841854276460,Node3,1,0 NaN 0.000000
1642674842055099829,Node3,1,0 NaN 0.000000
1642674842270619784,Node3,1,800 0.192237 0.205543
1642674842456465331,Node3,1,0 NaN 0.000000
1642674842657773275,Node3,1,0 NaN 0.000000
1642674842857659281,Node3,1,0 NaN 0.000000
1642674843058591150,Node3,1,0 NaN 0.000000
1642674843279688163,Node3,1,800 0.205122 0.214199
1642674843459460402,Node3,1,0 NaN 0.000000
1642674843660122522,Node3,1,0 NaN 0.000000
1642674843860888450,Node3,1,0 NaN 0.000000
1642674844061810362,Node3,1,0 NaN 0.000000
1642674844275999648,Node3,1,800 0.200574 0.210264
1642674844463191352,Node3,1,0 NaN 0.000000
1642674844663859507,Node3,1,0 NaN 0.000000
1642674844864654838,Node3,1,0 NaN 0.000000
1642674845065325486,Node3,1,0 NaN 0.000000
1642674845279553731,Node3,1,800 0.205277 0.214630
1642674845466297861,Node3,1,0 NaN 0.000000
1642674845667480589,Node3,1,0 NaN 0.000000
1642674845867370525,Node3,1,0 NaN 0.000000
1642674846068772177,Node3,1,31 0.003719 0.004099
1642674846282151277,Node3,1,769 0.206516 0.215952
1642674846469700146,Node3,1,0 NaN 0.000000
1642674846669946948,Node3,1,0 NaN 0.000000
1642674846870935941,Node3,1,0 NaN 0.000000
1642674847075464391,Node3,1,189 0.008355 0.011055
1642674847283405374,Node3,1,611 0.206287 0.213720
1642674847473266912,Node3,1,0 NaN 0.000000
1642674847673194458,Node3,1,0 NaN 0.000000
1642674847874166130,Node3,1,0 NaN 0.000000
1642674848083764721,Node3,1,339 0.015020 0.019031
1642674848284082513,Node3,1,461 0.205536 0.211273
1642674848477031586,Node3,1,0 NaN 0.000000
1642674848680935514,Node3,1,0 NaN 0.000000
1642674848878776980,Node3,1,0 NaN 0.000000
1642674849090777780,Node3,1,407 0.019421 0.026223
1642674849287351130,Node3,1,193 0.206592 0.209973
1642674849482858123,Node3,1,0 NaN 0.000000
1642674849683855922,Node3,1,0 NaN 0.000000
1642674849884531383,Node3,1,0 NaN 0.000000
1642674850096982606,Node3,1,532 0.023438 0.031506
1642674850288002989,Node3,1,68 0.205804 0.206886
1642674850486527529,Node3,1,0 NaN 0.000000
1642674850687413536,Node3,1,0 NaN 0.000000
1642674850888642746,Node3,1,0 NaN 0.000000
1642674851102791332,Node3,1,600 0.028526 0.038084
1642674851290339323,Node3,1,0 NaN 0.000000
1642674851490402581,Node3,1,0 NaN 0.000000
1642674851691152494,Node3,1,0 NaN 0.000000
1642674851891773452,Node3,1,0 NaN 0.000000
1642674852105636854,Node3,1,600 0.031052 0.040478
1642674852293107340,Node3,1,0 NaN 0.000000
1642674852492992722,Node3,1,0 NaN 0.000000
1642674852693620027,Node3,1,0 NaN 0.000000
1642674852894694023,Node3,1,0 NaN 0.000000
1642674853109148719,Node3,1,600 0.034799 0.044442
1642674853296434454,Node3,1,0 NaN 0.000000
1642674853496813110,Node3,1,0 NaN 0.000000
1642674853697575578,Node3,1,0 NaN 0.000000
1642674853897981410,Node3,1,0 NaN 0.000000
1642674854112351193,Node3,1,600 0.038390 0.047550
1642674854393027932,Node3,1,1200 2.817693 5.326771
1642674854498881923,Node3,1,0 NaN 0.000000
1642674854698975543,Node3,1,0 NaN 0.000000
1642674854899041997,Node3,1,0 NaN 0.000000
1642674855114162102,Node3,1,800 0.039668 0.049100
1642674855299632440,Node3,1,0 NaN 0.000000
1642674855500935288,Node3,1,0 NaN 0.000000
1642674855702186211,Node3,1,0 NaN 0.000000
1642674855902438744,Node3,1,0 NaN 0.000000
1642674856123441109,Node3,1,800 0.048928 0.058212
1642674856303504591,Node3,1,0 NaN 0.000000
1642674856503930644,Node3,1,0 NaN 0.000000
1642674856703681951,Node3,1,0 NaN 0.000000
1642674856905063762,Node3,1,0 NaN 0.000000
1642674857121352274,Node3,1,800 0.047150 0.056522
1642674857305537725,Node3,1,0 NaN 0.000000
1642674857507050918,Node3,1,0 NaN 0.000000
1642674857707434373,Node3,1,0 NaN 0.000000
1642674857908329923,Node3,1,0 NaN 0.000000
1642674858122729476,Node3,1,800 0.048641 0.057830
1642674858309765143,Node3,1,0 NaN 0.000000
1642674858510821717,Node3,1,0 NaN 0.000000
1642674858711480550,Node3,1,0 NaN 0.000000
1642674858912644119,Node3,1,0 NaN 0.000000
1642674859130546276,Node3,1,800 0.056015 0.065211
1642674859313221828,Node3,1,0 NaN 0.000000
1642674859513509376,Node3,1,0 NaN 0.000000
1642674859713824934,Node3,1,0 NaN 0.000000
1642674859913156603,Node3,1,0 NaN 0.000000
1642674860127692042,Node3,1,800 0.053532 0.062803
1642674860315368342,Node3,1,0 NaN 0.000000
1642674860516234460,Node3,1,0 NaN 0.000000
1642674860717054362,Node3,1,0 NaN 0.000000
1642674860918125084,Node3,1,0 NaN 0.000000
1642674861140320855,Node3,1,800 0.065701 0.075193
1642674861319177390,Node3,1,0 NaN 0.000000
1642674861520332520,Node3,1,0 NaN 0.000000
1642674861720487539,Node3,1,0 NaN 0.000000
1642674861921626036,Node3,1,0 NaN 0.000000
1642674862135235107,Node3,1,800 0.060562 0.069749
1642674862322383730,Node3,1,0 NaN 0.000000
1642674862523832098,Node3,1,0 NaN 0.000000
1642674862723972998,Node3,1,0 NaN 0.000000
1642674862924932568,Node3,1,0 NaN 0.000000
1642674863139458462,Node3,1,800 0.064621 0.074273
1642674863326711158,Node3,1,0 NaN 0.000000
1642674863527499874,Node3,1,0 NaN 0.000000
1642674863728720419,Node3,1,0 NaN 0.000000
1642674863928597366,Node3,1,0 NaN 0.000000
1642674864143755083,Node3,1,800 0.068967 0.078145
1642674864330453795,Node3,1,0 NaN 0.000000
1642674864531363148,Node3,1,0 NaN 0.000000
1642674864732138765,Node3,1,0 NaN 0.000000
1642674864933125706,Node3,1,0 NaN 0.000000
1642674865147550514,Node3,1,800 0.073204 0.082712
1642674865334615995,Node3,1,0 NaN 0.000000
1642674865535496535,Node3,1,0 NaN 0.000000
1642674865736414940,Node3,1,0 NaN 0.000000
1642674865937187911,Node3,1,0 NaN 0.000000
1642674866151492342,Node3,1,800 0.077282 0.086687
1642674866338968013,Node3,1,0 NaN 0.000000
1642674866539274240,Node3,1,0 NaN 0.000000
1642674866739500901,Node3,1,0 NaN 0.000000
1642674866940389665,Node3,1,0 NaN 0.000000
1642674867156395307,Node3,1,600 0.080276 0.091498
1642674867343881933,Node3,1,0 NaN 0.000000
1642674867543500440,Node3,1,0 NaN 0.000000
1642674867743919977,Node3,1,0 NaN 0.000000
1642674867944452528,Node3,1,0 NaN 0.000000
1642674868159208431,Node3,1,600 0.084920 0.094362
1642674868346821879,Node3,1,0 NaN 0.000000
1642674868547417599,Node3,1,0 NaN 0.000000
1642674868748434112,Node3,1,0 NaN 0.000000
1642674868949078246,Node3,1,0 NaN 0.000000
1642674869163115964,Node3,1,600 0.089059 0.098382
1642674869350050690,Node3,1,0 NaN 0.000000
1642674869550698033,Node3,1,0 NaN 0.000000
1642674869751156088,Node3,1,0 NaN 0.000000
1642674869952350317,Node3,1,0 NaN 0.000000
1642674870166883848,Node3,1,600 0.092255 0.101480
1642674870353547064,Node3,1,0 NaN 0.000000
1642674870553712598,Node3,1,0 NaN 0.000000
1642674870754243978,Node3,1,0 NaN 0.000000
1642674870955384105,Node3,1,0 NaN 0.000000
1642674871169538811,Node3,1,600 0.093239 0.104338
1642674871356513553,Node3,1,0 NaN 0.000000
1642674871557257504,Node3,1,0 NaN 0.000000
1642674871758287073,Node3,1,0 NaN 0.000000
1642674871958502388,Node3,1,0 NaN 0.000000
1642674872172192325,Node3,1,600 0.098004 0.107383
1642674872477398962,Node3,1,1200 2.900260 5.411756
1642674872558080922,Node3,1,0 NaN 0.000000
1642674872758841532,Node3,1,0 NaN 0.000000
1642674872959196956,Node3,1,0 NaN 0.000000
1642674873174490343,Node3,1,800 0.100057 0.109298
1642674873361136395,Node3,1,0 NaN 0.000000
1642674873561440176,Node3,1,0 NaN 0.000000
1642674873761603144,Node3,1,0 NaN 0.000000
1642674873961573306,Node3,1,0 NaN 0.000000
1642674874182513464,Node3,1,800 0.108014 0.117067
1642674874362671885,Node3,1,0 NaN 0.000000
1642674874564170670,Node3,1,0 NaN 0.000000
1642674874764366551,Node3,1,0 NaN 0.000000
1642674874964410845,Node3,1,0 NaN 0.000000
1642674875178471727,Node3,1,800 0.103910 0.113110
1642674875364655183,Node3,1,0 NaN 0.000000
1642674875564231775,Node3,1,0 NaN 0.000000
1642674875765095193,Node3,1,0 NaN 0.000000
1642674875965454416,Node3,1,0 NaN 0.000000
1642674876180602906,Node3,1,800 0.105965 0.115082
1642674876367601352,Node3,1,0 NaN 0.000000
1642674876568395833,Node3,1,0 NaN 0.000000
1642674876769807491,Node3,1,0 NaN 0.000000
1642674876970294952,Node3,1,0 NaN 0.000000
1642674877187409269,Node3,1,800 0.112745 0.122008
1642674877371134821,Node3,1,0 NaN 0.000000
1642674877572161806,Node3,1,0 NaN 0.000000
1642674877772248033,Node3,1,0 NaN 0.000000
1642674877973342366,Node3,1,0 NaN 0.000000
1642674878195599283,Node3,1,800 0.120960 0.130203
1642674878374634649,Node3,1,0 NaN 0.000000
1642674878616994544,Node3,1,0 NaN 0.000000
1642674878775131378,Node3,1,0 NaN 0.000000
1642674878975955470,Node3,1,0 NaN 0.000000
1642674879191441575,Node3,1,800 0.113562 0.126038
1642674879378557807,Node3,1,0 NaN 0.000000
1642674879578075229,Node3,1,0 NaN 0.000000
1642674879779593251,Node3,1,0 NaN 0.000000
1642674879980488146,Node3,1,0 NaN 0.000000
1642674880195844196,Node3,1,800 0.121153 0.130410
1642674880382974417,Node3,1,0 NaN 0.000000
1642674880582587341,Node3,1,0 NaN 0.000000
1642674880783567540,Node3,1,0 NaN 0.000000
1642674880984654101,Node3,1,0 NaN 0.000000
1642674881199284620,Node3,1,800 0.124753 0.134075
1642674881386072953,Node3,1,0 NaN 0.000000
1642674881586742197,Node3,1,0 NaN 0.000000
1642674881787827019,Node3,1,0 NaN 0.000000
1642674881988575969,Node3,1,0 NaN 0.000000
1642674882203013633,Node3,1,800 0.128484 0.137659
1642674882390418465,Node3,1,0 NaN 0.000000
1642674882590665055,Node3,1,0 NaN 0.000000
1642674882791393522,Node3,1,0 NaN 0.000000
1642674882992132253,Node3,1,0 NaN 0.000000
1642674883206857561,Node3,1,800 0.132211 0.141641
1642674883394784706,Node3,1,0 NaN 0.000000
1642674883617727574,Node3,1,0 NaN 0.000000
1642674883795532071,Node3,1,0 NaN 0.000000
1642674883995916673,Node3,1,0 NaN 0.000000
1642674884217467049,Node3,1,800 0.142572 0.151710
1642674884397195136,Node3,1,0 NaN 0.000000
1642674884597939378,Node3,1,0 NaN 0.000000
1642674884798482739,Node3,1,0 NaN 0.000000
1642674884998582234,Node3,1,0 NaN 0.000000
1642674885212728932,Node3,1,800 0.138450 0.147746
1642674885400329621,Node3,1,0 NaN 0.000000
1642674885600214587,Node3,1,0 NaN 0.000000
1642674885806255828,Node3,1,0 NaN 0.000000
1642674886001840238,Node3,1,0 NaN 0.000000
1642674886224037609,Node3,1,800 0.145899 0.158297
1642674886403448505,Node3,1,0 NaN 0.000000
1642674886604356661,Node3,1,0 NaN 0.000000
1642674886805409074,Node3,1,0 NaN 0.000000
1642674887006250946,Node3,1,0 NaN 0.000000
1642674887220784699,Node3,1,800 0.146180 0.155602
1642674887407830440,Node3,1,0 NaN 0.000000
1642674887608715189,Node3,1,0 NaN 0.000000
1642674887809522472,Node3,1,0 NaN 0.000000
1642674888013147169,Node3,1,0 NaN 0.000000
1642674888232231606,Node3,1,800 0.157866 0.167373
1642674888412229685,Node3,1,0 NaN 0.000000
1642674888613508270,Node3,1,0 NaN 0.000000
1642674888813638096,Node3,1,0 NaN 0.000000
1642674889014257850,Node3,1,0 NaN 0.000000
1642674889229116107,Node3,1,800 0.154603 0.163995
1642674889416270783,Node3,1,0 NaN 0.000000
1642674889616756658,Node3,1,0 NaN 0.000000
1642674889817584624,Node3,1,0 NaN 0.000000
1642674890018597789,Node3,1,0 NaN 0.000000
1642674890240642786,Node3,1,800 0.166382 0.175534
1642674890420672175,Node3,1,0 NaN 0.000000
1642674890621578241,Node3,1,0 NaN 0.000000
1642674890821812411,Node3,1,0 NaN 0.000000
1642674891022723742,Node3,1,0 NaN 0.000000
1642674891236899522,Node3,1,800 0.162118 0.171245
1642674891424749373,Node3,1,0 NaN 0.000000
1642674891624858763,Node3,1,0 NaN 0.000000
1642674891824660942,Node3,1,0 NaN 0.000000
1642674892025857244,Node3,1,0 NaN 0.000000
1642674892239561053,Node3,1,800 0.164995 0.174138
1642674892426968825,Node3,1,0 NaN 0.000000
1642674892627021731,Node3,1,0 NaN 0.000000
1642674892828034208,Node3,1,0 NaN 0.000000
1642674893028840621,Node3,1,0 NaN 0.000000
1642674893243735701,Node3,1,800 0.168918 0.177997
1642674893430886610,Node3,1,0 NaN 0.000000
1642674893631685903,Node3,1,0 NaN 0.000000
1642674893832152926,Node3,1,0 NaN 0.000000
1642674894032935922,Node3,1,0 NaN 0.000000
1642674894247495339,Node3,1,800 0.172835 0.182008
1642674894434327869,Node3,1,0 NaN 0.000000
1642674894635269054,Node3,1,0 NaN 0.000000
1642674894836242690,Node3,1,0 NaN 0.000000
1642674895036842286,Node3,1,0 NaN 0.000000
1642674895251907575,Node3,1,800 0.177022 0.186209
1642674895437869591,Node3,1,0 NaN 0.000000
1642674895639013738,Node3,1,0 NaN 0.000000
1642674895838928820,Node3,1,0 NaN 0.000000
1642674896039693773,Node3,1,0 NaN 0.000000
1642674896260761745,Node3,1,800 0.186286 0.195467
1642674896441436981,Node3,1,0 NaN 0.000000
1642674896641361863,Node3,1,0 NaN 0.000000
1642674896842075654,Node3,1,0 NaN 0.000000
1642674897042948419,Node3,1,0 NaN 0.000000
1642674897256262084,Node3,1,800 0.181546 0.191311
1642674897443585536,Node3,1,0 NaN 0.000000
1642674897644670438,Node3,1,0 NaN 0.000000
1642674897845569322,Node3,1,0 NaN 0.000000
1642674898046029094,Node3,1,0 NaN 0.000000
1642674898260253466,Node3,1,800 0.185602 0.194950
1642674898447521285,Node3,1,0 NaN 0.000000
1642674898648151181,Node3,1,0 NaN 0.000000
1642674898849235645,Node3,1,0 NaN 0.000000
1642674899049119332,Node3,1,0 NaN 0.000000
1642674899267504147,Node3,1,800 0.192950 0.202460
1642674899450747272,Node3,1,0 NaN 0.000000
1642674899651669944,Node3,1,0 NaN 0.000000
1642674899852505771,Node3,1,0 NaN 0.000000
1642674900053974142,Node3,1,0 NaN 0.000000
1642674900267904052,Node3,1,800 0.193300 0.202593
1642674900454415778,Node3,1,0 NaN 0.000000
1642674900655112865,Node3,1,0 NaN 0.000000
1642674900856099798,Node3,1,0 NaN 0.000000
1642674901056154359,Node3,1,0 NaN 0.000000
1642674901270198857,Node3,1,800 0.195565 0.205002
1642674901457385103,Node3,1,0 NaN 0.000000
1642674901658190414,Node3,1,0 NaN 0.000000
1642674901859378124,Node3,1,0 NaN 0.000000
1642674902059158974,Node3,1,0 NaN 0.000000
1642674902274207420,Node3,1,800 0.199699 0.209144
1642674902460983887,Node3,1,0 NaN 0.000000
1642674902661804213,Node3,1,0 NaN 0.000000
1642674902862452343,Node3,1,0 NaN 0.000000
1642674903063499074,Node3,1,0 NaN 0.000000
1642674903276988155,Node3,1,800 0.202787 0.211965
1642674903463947633,Node3,1,0 NaN 0.000000
1642674903664744545,Node3,1,0 NaN 0.000000
1642674903865758632,Node3,1,0 NaN 0.000000
1642674904066437562,Node3,1,0 NaN 0.000000
1642674904288104809,Node3,1,800 0.213464 0.223276
1642674904468274353,Node3,1,0 NaN 0.000000
1642674904668925660,Node3,1,0 NaN 0.000000
1642674904869830631,Node3,1,0 NaN 0.000000
1642674905075763044,Node3,1,90 0.009696 0.011029
1642674905288951902,Node3,1,710 0.213016 0.221519
1642674905471357751,Node3,1,0 NaN 0.000000
1642674905672185845,Node3,1,0 NaN 0.000000
1642674905873118469,Node3,1,0 NaN 0.000000
1642674906080322020,Node3,1,209 0.012185 0.015580
1642674906289267087,Node3,1,456 0.212538 0.224551
1642674906476785991,Node3,1,0 NaN 0.000000
1642674906677772724,Node3,1,0 NaN 0.000000
1642674906878384584,Node3,1,0 NaN 0.000000
1642674907090728861,Node3,1,326 0.020659 0.025718
1642674907285970410,Node3,1,274 0.205658 0.211053
1642674907480754958,Node3,1,0 NaN 0.000000
1642674907681700444,Node3,1,0 NaN 0.000000
1642674907882333856,Node3,1,0 NaN 0.000000
1642674908093708190,Node3,1,466 0.021467 0.028629
1642674908287482111,Node3,1,134 0.206313 0.208398
1642674908484858209,Node3,1,0 NaN 0.000000
1642674908685536389,Node3,1,0 NaN 0.000000
1642674908885368220,Node3,1,0 NaN 0.000000
1642674909104236854,Node3,1,552 0.030607 0.039412
1642674909287809926,Node3,1,48 0.205452 0.206249
1642674909487207788,Node3,1,0 NaN 0.000000
1642674909688149274,Node3,1,0 NaN 0.000000
1642674909888778721,Node3,1,0 NaN 0.000000
1642674910102916805,Node3,1,600 0.028975 0.038180
1642674910295430515,Node3,1,0 NaN 0.000000
1642674910490745458,Node3,1,0 NaN 0.000000
1642674910690987129,Node3,1,0 NaN 0.000000
1642674910891875528,Node3,1,0 NaN 0.000000
1642674911105789552,Node3,1,600 0.031324 0.040843
1642674911365113129,Node3,1,1135 2.646120 5.292628
1642674911491325148,Node3,1,0 NaN 0.000000
1642674911692440879,Node3,1,0 NaN 0.000000
1642674911893505624,Node3,1,0 NaN 0.000000
1642674912107407177,Node3,1,800 0.033092 0.042534
1642674912293667274,Node3,1,0 NaN 0.000000
1642674912494096796,Node3,1,0 NaN 0.000000
1642674912694960772,Node3,1,0 NaN 0.000000
1642674912896388403,Node3,1,0 NaN 0.000000
1642674913110478718,Node3,1,800 0.036182 0.045437
1642674913297608475,Node3,1,0 NaN 0.000000
1642674913498371742,Node3,1,0 NaN 0.000000
1642674913699307565,Node3,1,0 NaN 0.000000
1642674913900058148,Node3,1,0 NaN 0.000000
1642674914114966089,Node3,1,800 0.040287 0.049844
1642674914302188356,Node3,1,0 NaN 0.000000
1642674914502681686,Node3,1,0 NaN 0.000000
1642674914704611585,Node3,1,0 NaN 0.000000
1642674914905365464,Node3,1,0 NaN 0.000000
1642674915127296715,Node3,1,800 0.052632 0.061999
1642674915306390114,Node3,1,0 NaN 0.000000
1642674915507205169,Node3,1,0 NaN 0.000000
1642674915712097158,Node3,1,0 NaN 0.000000
1642674915909308873,Node3,1,0 NaN 0.000000
1642674916130200887,Node3,1,800 0.056003 0.065220
1642674916309993337,Node3,1,0 NaN 0.000000
1642674916510397508,Node3,1,0 NaN 0.000000
1642674916710393038,Node3,1,0 NaN 0.000000
1642674916910258480,Node3,1,0 NaN 0.000000
1642674917125086485,Node3,1,800 0.047619 0.059825
1642674917312694598,Node3,1,0 NaN 0.000000
1642674917512735161,Node3,1,0 NaN 0.000000
1642674917712831832,Node3,1,0 NaN 0.000000
1642674917913036103,Node3,1,0 NaN 0.000000
1642674918127612378,Node3,1,800 0.053042 0.062383
1642674918313499782,Node3,1,0 NaN 0.000000
1642674918514284295,Node3,1,0 NaN 0.000000
1642674918715350921,Node3,1,0 NaN 0.000000
1642674918916680112,Node3,1,0 NaN 0.000000
1642674919138014281,Node3,1,800 0.063345 0.072483
1642674919317471578,Node3,1,0 NaN 0.000000
1642674919518469867,Node3,1,0 NaN 0.000000
1642674919719750531,Node3,1,0 NaN 0.000000
1642674919919845061,Node3,1,0 NaN 0.000000
1642674920141159424,Node3,1,800 0.066757 0.076149
1642674920320920147,Node3,1,0 NaN 0.000000
1642674920521389211,Node3,1,0 NaN 0.000000
1642674920722447039,Node3,1,0 NaN 0.000000
1642674920923573794,Node3,1,0 NaN 0.000000
1642674921145291200,Node3,1,800 0.070746 0.080003
1642674921325129092,Node3,1,0 NaN 0.000000
1642674921525754339,Node3,1,0 NaN 0.000000
1642674921726271423,Node3,1,0 NaN 0.000000
1642674921926270333,Node3,1,0 NaN 0.000000
1642674922148737237,Node3,1,800 0.074211 0.083415
1642674922327724231,Node3,1,0 NaN 0.000000
1642674922527652655,Node3,1,0 NaN 0.000000
1642674922728927593,Node3,1,0 NaN 0.000000
1642674922929185808,Node3,1,0 NaN 0.000000
1642674923143022355,Node3,1,800 0.068242 0.077689
1642674923352472597,Node3,1,0 NaN 0.000000
1642674923532562017,Node3,1,0 NaN 0.000000
1642674923732867125,Node3,1,0 NaN 0.000000
1642674923932188800,Node3,1,0 NaN 0.000000
1642674924147519027,Node3,1,800 0.072450 0.081819
1642674924333429779,Node3,1,0 NaN 0.000000
1642674924534009076,Node3,1,0 NaN 0.000000
1642674924734127953,Node3,1,0 NaN 0.000000
1642674924934865153,Node3,1,0 NaN 0.000000
1642674925149222334,Node3,1,800 0.074261 0.083723
1642674925335820174,Node3,1,0 NaN 0.000000
1642674925537550451,Node3,1,0 NaN 0.000000
1642674925737435795,Node3,1,0 NaN 0.000000
1642674925938736727,Node3,1,0 NaN 0.000000
1642674926153031814,Node3,1,800 0.078122 0.087362
1642674926339168081,Node3,1,0 NaN 0.000000
1642674926539425780,Node3,1,0 NaN 0.000000
1642674926739713199,Node3,1,0 NaN 0.000000
1642674926939926528,Node3,1,0 NaN 0.000000
1642674927154360343,Node3,1,800 0.079293 0.088473
1642674927341407191,Node3,1,0 NaN 0.000000
1642674927541945780,Node3,1,0 NaN 0.000000
1642674927742856173,Node3,1,0 NaN 0.000000
1642674927942552581,Node3,1,0 NaN 0.000000
1642674928156923618,Node3,1,800 0.082282 0.091505
1642674928342683346,Node3,1,0 NaN 0.000000
1642674928618251331,Node3,1,0 NaN 0.000000
1642674928745267247,Node3,1,0 NaN 0.000000
1642674928945574247,Node3,1,0 NaN 0.000000
1642674929160345623,Node3,1,800 0.085583 0.094967
1642674929347205381,Node3,1,0 NaN 0.000000
1642674929548199972,Node3,1,0 NaN 0.000000
1642674929749250095,Node3,1,0 NaN 0.000000
1642674929949330287,Node3,1,0 NaN 0.000000
1642674930170836031,Node3,1,800 0.096298 0.105540
1642674930350148441,Node3,1,0 NaN 0.000000
1642674930551225503,Node3,1,0 NaN 0.000000
1642674930751596985,Node3,1,0 NaN 0.000000
1642674930951481630,Node3,1,0 NaN 0.000000
1642674931166285006,Node3,1,800 0.091642 0.100858
1642674931353546561,Node3,1,0 NaN 0.000000
1642674931553680857,Node3,1,0 NaN 0.000000
1642674931754703626,Node3,1,0 NaN 0.000000
1642674931955811422,Node3,1,0 NaN 0.000000
1642674932171243508,Node3,1,600 0.096913 0.106495
1642674932358253567,Node3,1,0 NaN 0.000000
1642674932559141549,Node3,1,0 NaN 0.000000
1642674932758936912,Node3,1,0 NaN 0.000000
1642674932960062264,Node3,1,0 NaN 0.000000
1642674933180613731,Node3,1,600 0.106513 0.115659
1642674933360895198,Node3,1,0 NaN 0.000000
1642674933561752058,Node3,1,0 NaN 0.000000
1642674933762619224,Node3,1,0 NaN 0.000000
1642674933963004723,Node3,1,0 NaN 0.000000
1642674934177038955,Node3,1,600 0.102337 0.111380
1642674934364661018,Node3,1,0 NaN 0.000000
1642674934564924305,Node3,1,0 NaN 0.000000
1642674934765321200,Node3,1,0 NaN 0.000000
1642674934965517471,Node3,1,0 NaN 0.000000
1642674935179280941,Node3,1,600 0.104526 0.113702
1642674935365920010,Node3,1,0 NaN 0.000000
1642674935566737225,Node3,1,0 NaN 0.000000
1642674935767684525,Node3,1,0 NaN 0.000000
1642674935968851547,Node3,1,0 NaN 0.000000
1642674936182860548,Node3,1,600 0.108546 0.118051
1642674936370575663,Node3,1,0 NaN 0.000000
1642674936570834394,Node3,1,0 NaN 0.000000
1642674936771085142,Node3,1,0 NaN 0.000000
1642674936974384063,Node3,1,0 NaN 0.000000
1642674937185744030,Node3,1,600 0.111041 0.120261
1642674937449087848,Node3,1,1200 2.873677 5.382633
1642674937571703796,Node3,1,0 NaN 0.000000
1642674937771840362,Node3,1,0 NaN 0.000000
1642674937971934975,Node3,1,0 NaN 0.000000
1642674938186283053,Node3,1,800 0.105566 0.121271
1642674938372987278,Node3,1,0 NaN 0.000000
1642674938574305541,Node3,1,0 NaN 0.000000
1642674938774524421,Node3,1,0 NaN 0.000000
1642674938976070765,Node3,1,0 NaN 0.000000
1642674939190479345,Node3,1,800 0.115716 0.125248
1642674939377589378,Node3,1,0 NaN 0.000000
1642674939577858050,Node3,1,0 NaN 0.000000
1642674939777862626,Node3,1,0 NaN 0.000000
1642674939978985753,Node3,1,0 NaN 0.000000
1642674940200136722,Node3,1,800 0.125269 0.134441
1642674940379437441,Node3,1,0 NaN 0.000000
1642674940580534594,Node3,1,0 NaN 0.000000
1642674940781510500,Node3,1,0 NaN 0.000000
1642674940982322597,Node3,1,0 NaN 0.000000
1642674941197531370,Node3,1,800 0.122979 0.132165
1642674941384098170,Node3,1,0 NaN 0.000000
1642674941584126375,Node3,1,0 NaN 0.000000
1642674941785123962,Node3,1,0 NaN 0.000000
1642674941985854382,Node3,1,0 NaN 0.000000
1642674942207800084,Node3,1,800 0.133154 0.142827
1642674942387669392,Node3,1,0 NaN 0.000000
1642674942588428996,Node3,1,0 NaN 0.000000
1642674942789358251,Node3,1,0 NaN 0.000000
1642674942990479582,Node3,1,0 NaN 0.000000
1642674943203730543,Node3,1,800 0.129466 0.138689
1642674943391183865,Node3,1,0 NaN 0.000000
1642674943591343334,Node3,1,0 NaN 0.000000
1642674943791443297,Node3,1,0 NaN 0.000000
1642674943992493978,Node3,1,0 NaN 0.000000
1642674944206401587,Node3,1,800 0.132080 0.141293
1642674944393112218,Node3,1,0 NaN 0.000000
1642674944593243132,Node3,1,0 NaN 0.000000
1642674944793783302,Node3,1,0 NaN 0.000000
1642674944993967212,Node3,1,0 NaN 0.000000
1642674945207657483,Node3,1,800 0.133112 0.142647
1642674945395237735,Node3,1,0 NaN 0.000000
1642674945595328963,Node3,1,0 NaN 0.000000
1642674945795325396,Node3,1,0 NaN 0.000000
1642674945996471183,Node3,1,0 NaN 0.000000
1642674946210592198,Node3,1,800 0.136154 0.145444
1642674946397992071,Node3,1,0 NaN 0.000000
1642674946597841383,Node3,1,0 NaN 0.000000
1642674946803250302,Node3,1,0 NaN 0.000000
1642674946998964286,Node3,1,0 NaN 0.000000
1642674947213870356,Node3,1,800 0.139209 0.148506
1642674947400900102,Node3,1,0 NaN 0.000000
1642674947601653910,Node3,1,0 NaN 0.000000
1642674947802420222,Node3,1,0 NaN 0.000000
1642674948003215534,Node3,1,0 NaN 0.000000
1642674948217239266,Node3,1,800 0.143087 0.152265
1642674948404739772,Node3,1,0 NaN 0.000000
1642674948605178916,Node3,1,0 NaN 0.000000
1642674948805201071,Node3,1,0 NaN 0.000000
1642674949006096426,Node3,1,0 NaN 0.000000
1642674949220362782,Node3,1,800 0.145837 0.155265
1642674949407260830,Node3,1,0 NaN 0.000000
1642674949608430944,Node3,1,0 NaN 0.000000
1642674949809468558,Node3,1,0 NaN 0.000000
1642674950010346336,Node3,1,0 NaN 0.000000
1642674950226112916,Node3,1,800 0.151578 0.160853
1642674950411639417,Node3,1,0 NaN 0.000000
1642674950612531302,Node3,1,0 NaN 0.000000
1642674950813303332,Node3,1,0 NaN 0.000000
1642674951014144593,Node3,1,0 NaN 0.000000
1642674951237127960,Node3,1,800 0.162318 0.172038
1642674951415825101,Node3,1,0 NaN 0.000000
1642674951616861564,Node3,1,0 NaN 0.000000
1642674951817832192,Node3,1,0 NaN 0.000000
1642674952019269359,Node3,1,0 NaN 0.000000
1642674952240360421,Node3,1,800 0.166064 0.175200
1642674952420333935,Node3,1,0 NaN 0.000000
1642674952622058953,Node3,1,0 NaN 0.000000
1642674952822108376,Node3,1,0 NaN 0.000000
1642674953022933059,Node3,1,0 NaN 0.000000
1642674953237204497,Node3,1,800 0.162597 0.172323
1642674953423664671,Node3,1,0 NaN 0.000000
1642674953624884134,Node3,1,0 NaN 0.000000
1642674953824851178,Node3,1,0 NaN 0.000000
1642674954025825739,Node3,1,0 NaN 0.000000
1642674954240093680,Node3,1,800 0.165677 0.175208
1642674954427383952,Node3,1,0 NaN 0.000000
1642674954628626350,Node3,1,0 NaN 0.000000
1642674954828726845,Node3,1,0 NaN 0.000000
1642674955029616083,Node3,1,0 NaN 0.000000
1642674955244498729,Node3,1,800 0.169985 0.179106
1642674955431117255,Node3,1,0 NaN 0.000000
1642674955631951662,Node3,1,0 NaN 0.000000
1642674955832703645,Node3,1,0 NaN 0.000000
1642674956033571922,Node3,1,0 NaN 0.000000
1642674956255557357,Node3,1,800 0.181198 0.190412
1642674956434641128,Node3,1,0 NaN 0.000000
1642674956635444249,Node3,1,0 NaN 0.000000
1642674956836481998,Node3,1,0 NaN 0.000000
1642674957036930894,Node3,1,0 NaN 0.000000
1642674957258929610,Node3,1,800 0.184415 0.193894
1642674957438965590,Node3,1,0 NaN 0.000000
1642674957639959777,Node3,1,0 NaN 0.000000
1642674957840477407,Node3,1,0 NaN 0.000000
1642674958041067497,Node3,1,0 NaN 0.000000
1642674958263142469,Node3,1,800 0.188290 0.198080
1642674958443090424,Node3,1,0 NaN 0.000000
1642674958643737207,Node3,1,0 NaN 0.000000
1642674958844777709,Node3,1,0 NaN 0.000000
1642674959049550149,Node3,1,0 NaN 0.000000
1642674959267519238,Node3,1,800 0.193100 0.202484
1642674959448294522,Node3,1,0 NaN 0.000000
1642674959648288405,Node3,1,0 NaN 0.000000
1642674959849071445,Node3,1,0 NaN 0.000000
1642674960049859390,Node3,1,0 NaN 0.000000
1642674960271224843,Node3,1,800 0.196794 0.206241
1642674960450058570,Node3,1,0 NaN 0.000000
1642674960651101941,Node3,1,0 NaN 0.000000
1642674960852790117,Node3,1,0 NaN 0.000000
1642674961052313316,Node3,1,0 NaN 0.000000
1642674961266169219,Node3,1,800 0.191847 0.200994
1642674961453649524,Node3,1,0 NaN 0.000000
1642674961655691618,Node3,1,0 NaN 0.000000
1642674961854633189,Node3,1,0 NaN 0.000000
1642674962055691141,Node3,1,0 NaN 0.000000
1642674962270164077,Node3,1,800 0.195695 0.204850
1642674962457406706,Node3,1,0 NaN 0.000000
1642674962657383052,Node3,1,0 NaN 0.000000
1642674962858713988,Node3,1,0 NaN 0.000000
1642674963058393660,Node3,1,0 NaN 0.000000
1642674963273216222,Node3,1,800 0.195553 0.207895
1642674963460253343,Node3,1,0 NaN 0.000000
1642674963660265874,Node3,1,0 NaN 0.000000
1642674963861593530,Node3,1,0 NaN 0.000000
1642674964061503927,Node3,1,0 NaN 0.000000
1642674964276685033,Node3,1,800 0.201734 0.211527
1642674964463807965,Node3,1,0 NaN 0.000000
1642674964663809071,Node3,1,0 NaN 0.000000
1642674964865154519,Node3,1,0 NaN 0.000000
1642674965065168638,Node3,1,0 NaN 0.000000
1642674965283301473,Node3,1,800 0.208794 0.218437
1642674965465741731,Node3,1,0 NaN 0.000000
1642674965666792455,Node3,1,0 NaN 0.000000
1642674965866686899,Node3,1,0 NaN 0.000000
1642674966069537542,Node3,1,32 0.004496 0.005163
1642674966281690990,Node3,1,768 0.206235 0.215745
1642674966468955783,Node3,1,0 NaN 0.000000
1642674966669540177,Node3,1,0 NaN 0.000000
1642674966870907434,Node3,1,0 NaN 0.000000
1642674967074664484,Node3,1,95 0.007982 0.009535
1642674967291126685,Node3,1,505 0.214210 0.222583
1642674967474102679,Node3,1,0 NaN 0.000000
1642674967674635688,Node3,1,0 NaN 0.000000
1642674967875293137,Node3,1,0 NaN 0.000000
1642674968081570102,Node3,1,232 0.012852 0.016347
1642674968285671353,Node3,1,368 0.207821 0.213516
1642674968478120142,Node3,1,0 NaN 0.000000
1642674968677757930,Node3,1,0 NaN 0.000000
1642674968877717314,Node3,1,0 NaN 0.000000
1642674969086544961,Node3,1,315 0.016713 0.021983
1642674969286666657,Node3,1,285 0.207371 0.211997
1642674969481153123,Node3,1,0 NaN 0.000000
1642674969683356543,Node3,1,0 NaN 0.000000
1642674969881516010,Node3,1,0 NaN 0.000000
1642674970123767030,Node3,1,435 0.051732 0.058423
1642674970287187729,Node3,1,165 0.205175 0.208548
1642674970483765580,Node3,1,0 NaN 0.000000
1642674970684042037,Node3,1,0 NaN 0.000000
1642674970884666774,Node3,1,0 NaN 0.000000
1642674971096626400,Node3,1,507 0.023554 0.031568
1642674971287772692,Node3,1,93 0.205756 0.207325
1642674971488291295,Node3,1,0 NaN 0.000000
1642674971686292752,Node3,1,0 NaN 0.000000
1642674971886451693,Node3,1,0 NaN 0.000000
1642674972099068564,Node3,1,562 0.025171 0.033664
1642674972366595456,Node3,1,1224 2.741423 5.300393
1642674972488488933,Node3,1,0 NaN 0.000000
1642674972689622852,Node3,1,0 NaN 0.000000
1642674972890949279,Node3,1,0 NaN 0.000000
1642674973105336341,Node3,1,600 0.031340 0.040585
1642674973292471327,Node3,1,0 NaN 0.000000
1642674973493064262,Node3,1,0 NaN 0.000000
1642674973693200604,Node3,1,0 NaN 0.000000
1642674973893439111,Node3,1,0 NaN 0.000000
1642674974114151623,Node3,1,600 0.039695 0.048913
1642674974294561646,Node3,1,0 NaN 0.000000
1642674974494979756,Node3,1,0 NaN 0.000000
1642674974695006156,Node3,1,0 NaN 0.000000
1642674974895799958,Node3,1,0 NaN 0.000000
1642674975109398210,Node3,1,600 0.034913 0.044334
1642674975297968509,Node3,1,0 NaN 0.000000
1642674975498010586,Node3,1,0 NaN 0.000000
1642674975704718037,Node3,1,0 NaN 0.000000
1642674975899441958,Node3,1,0 NaN 0.000000
1642674976112195525,Node3,1,598 0.036365 0.047449
1642674976300293118,Node3,1,2 0.205731 0.205840
1642674976500675663,Node3,1,0 NaN 0.000000
1642674976701328212,Node3,1,0 NaN 0.000000
1642674976902494989,Node3,1,0 NaN 0.000000
1642674977116190549,Node3,1,600 0.042088 0.051445
1642674977367254992,Node3,1,1014 2.331960 5.284041
1642674977501718296,Node3,1,0 NaN 0.000000
1642674977701319037,Node3,1,0 NaN 0.000000
1642674977902559702,Node3,1,0 NaN 0.000000
1642674978117701664,Node3,1,800 0.039746 0.052061
1642674978304206965,Node3,1,0 NaN 0.000000
1642674978504867148,Node3,1,0 NaN 0.000000
1642674978705939665,Node3,1,0 NaN 0.000000
1642674978909026806,Node3,1,0 NaN 0.000000
1642674979120556477,Node3,1,800 0.046363 0.055726
1642674979307838617,Node3,1,0 NaN 0.000000
1642674979508502994,Node3,1,0 NaN 0.000000
1642674979710627225,Node3,1,0 NaN 0.000000
1642674979909803988,Node3,1,0 NaN 0.000000
1642674980123624515,Node3,1,800 0.049009 0.058371
1642674980310671894,Node3,1,0 NaN 0.000000
1642674980511644502,Node3,1,0 NaN 0.000000
1642674980712559652,Node3,1,0 NaN 0.000000
1642674980913111071,Node3,1,0 NaN 0.000000
1642674981127391276,Node3,1,800 0.053078 0.062528
1642674981314787528,Node3,1,0 NaN 0.000000
1642674981515630664,Node3,1,0 NaN 0.000000
1642674981716368148,Node3,1,0 NaN 0.000000
1642674981917076290,Node3,1,0 NaN 0.000000
1642674982139252806,Node3,1,800 0.064958 0.074256
1642674982318420582,Node3,1,0 NaN 0.000000
1642674982519419687,Node3,1,0 NaN 0.000000
1642674982720344940,Node3,1,0 NaN 0.000000
1642674982921485105,Node3,1,0 NaN 0.000000
1642674983135227992,Node3,1,800 0.060743 0.069928
1642674983322517799,Node3,1,0 NaN 0.000000
1642674983522988103,Node3,1,0 NaN 0.000000
1642674983724045143,Node3,1,0 NaN 0.000000
1642674983925041349,Node3,1,0 NaN 0.000000
1642674984139293313,Node3,1,800 0.064874 0.074485
1642674984326559635,Node3,1,0 NaN 0.000000
1642674984527564798,Node3,1,0 NaN 0.000000
1642674984728368737,Node3,1,0 NaN 0.000000
1642674984928872413,Node3,1,0 NaN 0.000000
1642674985143786119,Node3,1,800 0.069055 0.078288
1642674985330133693,Node3,1,0 NaN 0.000000
1642674985531077136,Node3,1,0 NaN 0.000000
1642674985731933563,Node3,1,0 NaN 0.000000
1642674985933272746,Node3,1,0 NaN 0.000000
1642674986146753875,Node3,1,800 0.072187 0.081577
1642674986333866665,Node3,1,0 NaN 0.000000
1642674986534946511,Node3,1,0 NaN 0.000000
1642674986736103812,Node3,1,0 NaN 0.000000
1642674986936376865,Node3,1,0 NaN 0.000000
1642674987149774934,Node3,1,800 0.072281 0.084491
1642674987336914502,Node3,1,0 NaN 0.000000
1642674987537775304,Node3,1,0 NaN 0.000000
1642674987739080945,Node3,1,0 NaN 0.000000
1642674987939183252,Node3,1,0 NaN 0.000000
1642674988160164980,Node3,1,800 0.085807 0.095059
1642674988340337317,Node3,1,0 NaN 0.000000
1642674988540303881,Node3,1,0 NaN 0.000000
1642674988741381525,Node3,1,0 NaN 0.000000
1642674988942169620,Node3,1,0 NaN 0.000000
1642674989156468870,Node3,1,800 0.082187 0.091449
1642674989343647839,Node3,1,0 NaN 0.000000
1642674989545607459,Node3,1,0 NaN 0.000000
1642674989745681465,Node3,1,0 NaN 0.000000
1642674989946343773,Node3,1,0 NaN 0.000000
1642674990161440284,Node3,1,800 0.086247 0.096150
1642674990348389852,Node3,1,0 NaN 0.000000
1642674990549170498,Node3,1,0 NaN 0.000000
1642674990749888092,Node3,1,0 NaN 0.000000
1642674990950727076,Node3,1,0 NaN 0.000000
1642674991164583254,Node3,1,800 0.089829 0.099272
1642674991351670139,Node3,1,0 NaN 0.000000
1642674991552572455,Node3,1,0 NaN 0.000000
1642674991754100885,Node3,1,0 NaN 0.000000
1642674991954354935,Node3,1,0 NaN 0.000000
1642674992167908729,Node3,1,800 0.093147 0.102392
1642674992354890317,Node3,1,0 NaN 0.000000
1642674992556110528,Node3,1,0 NaN 0.000000
1642674992755949890,Node3,1,0 NaN 0.000000
1642674992956959196,Node3,1,0 NaN 0.000000
1642674993171431824,Node3,1,800 0.097062 0.106481
1642674993358489357,Node3,1,0 NaN 0.000000
1642674993559542537,Node3,1,0 NaN 0.000000
1642674993760374627,Node3,1,0 NaN 0.000000
1642674993961143992,Node3,1,0 NaN 0.000000
1642674994176157747,Node3,1,800 0.101700 0.111080
1642674994362946823,Node3,1,0 NaN 0.000000
1642674994563679014,Node3,1,0 NaN 0.000000
1642674994764411435,Node3,1,0 NaN 0.000000
1642674994965283128,Node3,1,0 NaN 0.000000
1642674995184355337,Node3,1,800 0.110095 0.119140
1642674995367023396,Node3,1,0 NaN 0.000000
1642674995567730790,Node3,1,0 NaN 0.000000
1642674995768522821,Node3,1,0 NaN 0.000000
1642674995969290326,Node3,1,0 NaN 0.000000
1642674996190834424,Node3,1,800 0.116614 0.126042
1642674996370851100,Node3,1,0 NaN 0.000000
1642674996571688194,Node3,1,0 NaN 0.000000
1642674996772470039,Node3,1,0 NaN 0.000000
1642674996973289690,Node3,1,0 NaN 0.000000
1642674997195868241,Node3,1,800 0.121718 0.130849
1642674997375531407,Node3,1,0 NaN 0.000000
1642674997575480828,Node3,1,0 NaN 0.000000
1642674997776306031,Node3,1,0 NaN 0.000000
1642674997981875101,Node3,1,0 NaN 0.000000
1642674998191380505,Node3,1,800 0.116874 0.126115
1642674998378850665,Node3,1,0 NaN 0.000000
1642674998579755381,Node3,1,0 NaN 0.000000
1642674998779780992,Node3,1,0 NaN 0.000000
1642674998979628414,Node3,1,0 NaN 0.000000
1642674999194426154,Node3,1,800 0.119656 0.128856
1642674999381363193,Node3,1,0 NaN 0.000000
1642674999581502091,Node3,1,0 NaN 0.000000
1642674999783092651,Node3,1,0 NaN 0.000000
1642674999983301646,Node3,1,0 NaN 0.000000
1642675000197540928,Node3,1,800 0.122955 0.132312
1642675000383268703,Node3,1,0 NaN 0.000000
1642675000584297655,Node3,1,0 NaN 0.000000
1642675000785360475,Node3,1,0 NaN 0.000000
1642675000986163591,Node3,1,0 NaN 0.000000
1642675001200826484,Node3,1,800 0.126666 0.135964
1642675001387876212,Node3,1,0 NaN 0.000000
1642675001588680061,Node3,1,0 NaN 0.000000
1642675001789606584,Node3,1,0 NaN 0.000000
1642675001990393873,Node3,1,0 NaN 0.000000
1642675002212539533,Node3,1,800 0.138245 0.147374
1642675002391338117,Node3,1,0 NaN 0.000000
1642675002592183423,Node3,1,0 NaN 0.000000
1642675002793419716,Node3,1,0 NaN 0.000000
1642675002993674653,Node3,1,0 NaN 0.000000
1642675003215326713,Node3,1,800 0.141038 0.150323
1642675003395349941,Node3,1,0 NaN 0.000000
1642675003595906948,Node3,1,0 NaN 0.000000
1642675003796843571,Node3,1,0 NaN 0.000000
1642675003997326938,Node3,1,0 NaN 0.000000
1642675004214252570,Node3,1,800 0.139564 0.148997
1642675004399201777,Node3,1,0 NaN 0.000000
1642675004605185770,Node3,1,0 NaN 0.000000
1642675004801001467,Node3,1,0 NaN 0.000000
1642675005001647868,Node3,1,0 NaN 0.000000
1642675005216225814,Node3,1,800 0.141592 0.150864
1642675005403192518,Node3,1,0 NaN 0.000000
1642675005603857956,Node3,1,0 NaN 0.000000
1642675005804518797,Node3,1,0 NaN 0.000000
1642675006005179529,Node3,1,0 NaN 0.000000
1642675006219893391,Node3,1,800 0.145583 0.154923
1642675006406845164,Node3,1,0 NaN 0.000000
1642675006607789496,Node3,1,0 NaN 0.000000
1642675006808458991,Node3,1,0 NaN 0.000000
1642675007009487731,Node3,1,0 NaN 0.000000
1642675007224064034,Node3,1,800 0.149785 0.158922
1642675007411192950,Node3,1,0 NaN 0.000000
1642675007612433017,Node3,1,0 NaN 0.000000
1642675007812343765,Node3,1,0 NaN 0.000000
1642675008014364531,Node3,1,0 NaN 0.000000
1642675008227400303,Node3,1,800 0.149695 0.161967
1642675008414440458,Node3,1,0 NaN 0.000000
1642675008614602706,Node3,1,0 NaN 0.000000
1642675008815296170,Node3,1,0 NaN 0.000000
1642675009016292451,Node3,1,0 NaN 0.000000
1642675009229780447,Node3,1,800 0.152345 0.164702
1642675009416856221,Node3,1,0 NaN 0.000000
1642675009617831753,Node3,1,0 NaN 0.000000
1642675009819011577,Node3,1,0 NaN 0.000000
1642675010020046950,Node3,1,0 NaN 0.000000
1642675010234732863,Node3,1,800 0.160199 0.169579
1642675010421047139,Node3,1,0 NaN 0.000000
1642675010624798399,Node3,1,0 NaN 0.000000
1642675010822609497,Node3,1,0 NaN 0.000000
1642675011024306070,Node3,1,0 NaN 0.000000
1642675011238126895,Node3,1,800 0.160209 0.172588
1642675011425079685,Node3,1,0 NaN 0.000000
1642675011626423354,Node3,1,0 NaN 0.000000
1642675011826253825,Node3,1,0 NaN 0.000000
1642675012027932645,Node3,1,0 NaN 0.000000
1642675012241806180,Node3,1,800 0.167209 0.176608
1642675012429040370,Node3,1,0 NaN 0.000000
1642675012629569218,Node3,1,0 NaN 0.000000
1642675012829270982,Node3,1,0 NaN 0.000000
1642675013030346870,Node3,1,0 NaN 0.000000
1642675013256648976,Node3,1,800 0.181974 0.191472
1642675013432122193,Node3,1,0 NaN 0.000000
1642675013631869816,Node3,1,0 NaN 0.000000
1642675013832708282,Node3,1,0 NaN 0.000000
1642675014033837044,Node3,1,0 NaN 0.000000
1642675014256913483,Node3,1,800 0.181842 0.190976
1642675014434895825,Node3,1,0 NaN 0.000000
1642675014635947205,Node3,1,0 NaN 0.000000
1642675014836786830,Node3,1,0 NaN 0.000000
1642675015038057423,Node3,1,0 NaN 0.000000
1642675015251525448,Node3,1,800 0.176578 0.185686
1642675015438738936,Node3,1,0 NaN 0.000000
1642675015639912465,Node3,1,0 NaN 0.000000
1642675015839856498,Node3,1,0 NaN 0.000000
1642675016040547510,Node3,1,0 NaN 0.000000
1642675016255252310,Node3,1,800 0.180863 0.189912
1642675016442208818,Node3,1,0 NaN 0.000000
1642675016643397611,Node3,1,0 NaN 0.000000
1642675016844323194,Node3,1,0 NaN 0.000000
1642675017045266398,Node3,1,0 NaN 0.000000
1642675017260241384,Node3,1,800 0.185458 0.194945
1642675017446795362,Node3,1,0 NaN 0.000000
1642675017647536564,Node3,1,0 NaN 0.000000
1642675017848454786,Node3,1,0 NaN 0.000000
1642675018049119282,Node3,1,0 NaN 0.000000
1642675018271206314,Node3,1,800 0.196884 0.206239
1642675018452040817,Node3,1,0 NaN 0.000000
1642675018651930635,Node3,1,0 NaN 0.000000
1642675018852970182,Node3,1,0 NaN 0.000000
1642675019053855921,Node3,1,0 NaN 0.000000
1642675019269325448,Node3,1,600 0.194830 0.203966
1642675019456613167,Node3,1,0 NaN 0.000000
1642675019659395443,Node3,1,0 NaN 0.000000
1642675019857473670,Node3,1,0 NaN 0.000000
1642675020057875093,Node3,1,0 NaN 0.000000
1642675020272575406,Node3,1,600 0.198012 0.207416
1642675020463461747,Node3,1,0 NaN 0.000000
1642675020661515993,Node3,1,0 NaN 0.000000
1642675020860433307,Node3,1,0 NaN 0.000000
1642675021061475155,Node3,1,0 NaN 0.000000
1642675021274877178,Node3,1,600 0.200821 0.210043
1642675021461685085,Node3,1,0 NaN 0.000000
1642675021662496496,Node3,1,0 NaN 0.000000
1642675021863232310,Node3,1,0 NaN 0.000000
1642675022063621240,Node3,1,0 NaN 0.000000
1642675022284916999,Node3,1,600 0.206137 0.219464
1642675022464606967,Node3,1,0 NaN 0.000000
1642675022665329274,Node3,1,0 NaN 0.000000
1642675022865342720,Node3,1,0 NaN 0.000000
1642675023066247004,Node3,1,0 NaN 0.000000
1642675023280100302,Node3,1,600 0.205862 0.215184
1642675023467341393,Node3,1,0 NaN 0.000000
1642675023667460869,Node3,1,0 NaN 0.000000
1642675023868514630,Node3,1,0 NaN 0.000000
1642675024068357677,Node3,1,0 NaN 0.000000
1642675024347848235,Node3,1,1600 2.145613 5.281424
1642675024469749557,Node3,1,0 NaN 0.000000
1642675024670163389,Node3,1,0 NaN 0.000000
1642675024870977824,Node3,1,0 NaN 0.000000
1642675025073385726,Node3,1,76 0.007307 0.009064
1642675025283797006,Node3,1,524 0.207714 0.216129
1642675025472720886,Node3,1,0 NaN 0.000000
1642675025690994299,Node3,1,0 NaN 0.000000
1642675025875147581,Node3,1,0 NaN 0.000000
1642675026079683984,Node3,1,141 0.012309 0.015301
1642675026291842726,Node3,1,459 0.210484 0.221276
1642675026478495086,Node3,1,0 NaN 0.000000
1642675026677333755,Node3,1,0 NaN 0.000000
1642675026878939944,Node3,1,0 NaN 0.000000
1642675027085743801,Node3,1,311 0.016078 0.021043
1642675027285523448,Node3,1,289 0.206135 0.211233
1642675027479589565,Node3,1,0 NaN 0.000000
1642675027681089359,Node3,1,0 NaN 0.000000
1642675027881130428,Node3,1,0 NaN 0.000000
1642675028093560734,Node3,1,401 0.022411 0.028789
1642675028286942253,Node3,1,199 0.206767 0.209984
1642675028482340246,Node3,1,0 NaN 0.000000
1642675028683029524,Node3,1,0 NaN 0.000000
1642675028884300174,Node3,1,0 NaN 0.000000
1642675029096097433,Node3,1,494 0.023721 0.031316
1642675029362960310,Node3,1,1306 2.584056 5.297469
1642675029483620093,Node3,1,0 NaN 0.000000
1642675029684092562,Node3,1,0 NaN 0.000000
1642675029883878483,Node3,1,0 NaN 0.000000
1642675030104314012,Node3,1,750 0.030243 0.038997
1642675030286387949,Node3,1,50 0.203558 0.204244
1642675030486968816,Node3,1,0 NaN 0.000000
1642675030686847790,Node3,1,0 NaN 0.000000
1642675030887705800,Node3,1,0 NaN 0.000000
1642675031103077534,Node3,1,800 0.028446 0.037955
1642675031290366360,Node3,1,0 NaN 0.000000
1642675031490555720,Node3,1,0 NaN 0.000000
1642675031691611535,Node3,1,0 NaN 0.000000
1642675031891429921,Node3,1,0 NaN 0.000000
1642675032106191833,Node3,1,800 0.031895 0.040964
1642675032293427809,Node3,1,0 NaN 0.000000
1642675032494510220,Node3,1,0 NaN 0.000000
1642675032694599477,Node3,1,0 NaN 0.000000
1642675032894619155,Node3,1,0 NaN 0.000000
1642675033109054855,Node3,1,800 0.034615 0.043898
1642675033296336866,Node3,1,0 NaN 0.000000
1642675033497334503,Node3,1,0 NaN 0.000000
1642675033698217410,Node3,1,0 NaN 0.000000
1642675033899411191,Node3,1,0 NaN 0.000000
1642675034113660267,Node3,1,800 0.038941 0.048358
1642675034300278292,Node3,1,0 NaN 0.000000
1642675034500556097,Node3,1,0 NaN 0.000000
1642675034700450180,Node3,1,0 NaN 0.000000
1642675034902099315,Node3,1,0 NaN 0.000000
1642675035116002227,Node3,1,800 0.041707 0.050870
1642675035303501320,Node3,1,0 NaN 0.000000
1642675035504201674,Node3,1,0 NaN 0.000000
1642675035705762013,Node3,1,0 NaN 0.000000
1642675035906126144,Node3,1,0 NaN 0.000000
1642675036127181986,Node3,1,800 0.052936 0.062252
1642675036306425772,Node3,1,0 NaN 0.000000
1642675036507448887,Node3,1,0 NaN 0.000000
1642675036708174157,Node3,1,0 NaN 0.000000
1642675036909422054,Node3,1,0 NaN 0.000000
1642675037130839307,Node3,1,800 0.056381 0.065661
1642675037309736067,Node3,1,0 NaN 0.000000
1642675037512660770,Node3,1,0 NaN 0.000000
1642675037711850215,Node3,1,0 NaN 0.000000
1642675037913056678,Node3,1,0 NaN 0.000000
1642675038126475765,Node3,1,800 0.052219 0.061587
1642675038314039059,Node3,1,0 NaN 0.000000
1642675038514863121,Node3,1,0 NaN 0.000000
1642675038715674111,Node3,1,0 NaN 0.000000
1642675038916685781,Node3,1,0 NaN 0.000000
1642675039130452628,Node3,1,800 0.055752 0.065181
1642675039317524821,Node3,1,0 NaN 0.000000
1642675039517833391,Node3,1,0 NaN 0.000000
1642675039718623784,Node3,1,0 NaN 0.000000
1642675039919723110,Node3,1,0 NaN 0.000000
1642675040134886820,Node3,1,800 0.056999 0.069796
1642675040321459506,Node3,1,0 NaN 0.000000
1642675040521520827,Node3,1,0 NaN 0.000000
1642675040721459955,Node3,1,0 NaN 0.000000
1642675040922554988,Node3,1,0 NaN 0.000000
1642675041150042314,Node3,1,800 0.075461 0.084724
1642675041324052235,Node3,1,0 NaN 0.000000
1642675041524292936,Node3,1,0 NaN 0.000000
1642675041724507519,Node3,1,0 NaN 0.000000
1642675041924769141,Node3,1,0 NaN 0.000000
1642675042138886857,Node3,1,800 0.064166 0.073493
1642675042327014533,Node3,1,0 NaN 0.000000
1642675042525995494,Node3,1,0 NaN 0.000000
1642675042727487645,Node3,1,0 NaN 0.000000
1642675042927856678,Node3,1,0 NaN 0.000000
1642675043141800868,Node3,1,800 0.067179 0.076808
1642675043329549526,Node3,1,0 NaN 0.000000
1642675043529223910,Node3,1,0 NaN 0.000000
1642675043730183367,Node3,1,0 NaN 0.000000
1642675043930954748,Node3,1,0 NaN 0.000000
1642675044152922170,Node3,1,800 0.078284 0.087638
1642675044332310401,Node3,1,0 NaN 0.000000
1642675044533228036,Node3,1,0 NaN 0.000000
1642675044733409006,Node3,1,0 NaN 0.000000
1642675044935100253,Node3,1,0 NaN 0.000000
1642675045148497101,Node3,1,800 0.074215 0.083404
1642675045335853491,Node3,1,0 NaN 0.000000
1642675045537133665,Node3,1,0 NaN 0.000000
1642675045737207466,Node3,1,0 NaN 0.000000
1642675045938084138,Node3,1,0 NaN 0.000000
1642675046160063486,Node3,1,800 0.085765 0.095224
1642675046340232303,Node3,1,0 NaN 0.000000
1642675046540195389,Node3,1,0 NaN 0.000000
1642675046741172645,Node3,1,0 NaN 0.000000
1642675046941785844,Node3,1,0 NaN 0.000000
1642675047156401656,Node3,1,800 0.081816 0.091262
1642675047344043955,Node3,1,0 NaN 0.000000
1642675047543997025,Node3,1,0 NaN 0.000000
1642675047744768995,Node3,1,0 NaN 0.000000
1642675047945736626,Node3,1,0 NaN 0.000000
1642675048160518244,Node3,1,800 0.085876 0.095181
1642675048351412259,Node3,1,0 NaN 0.000000
1642675048549214726,Node3,1,0 NaN 0.000000
1642675048748958963,Node3,1,0 NaN 0.000000
1642675048949832662,Node3,1,0 NaN 0.000000
1642675049163362776,Node3,1,800 0.088773 0.097914
1642675049350427143,Node3,1,0 NaN 0.000000
1642675049551472672,Node3,1,0 NaN 0.000000
1642675049752171515,Node3,1,0 NaN 0.000000
1642675049953237000,Node3,1,0 NaN 0.000000
1642675050166816847,Node3,1,800 0.092268 0.101611
1642675050353870090,Node3,1,0 NaN 0.000000
1642675050554790732,Node3,1,0 NaN 0.000000
1642675050755853270,Node3,1,0 NaN 0.000000
1642675050956799022,Node3,1,0 NaN 0.000000
1642675051177913375,Node3,1,800 0.103091 0.112526
1642675051358462843,Node3,1,0 NaN 0.000000
1642675051558238222,Node3,1,0 NaN 0.000000
1642675051759381164,Node3,1,0 NaN 0.000000
1642675051960073562,Node3,1,0 NaN 0.000000
1642675052180982065,Node3,1,800 0.106435 0.116005
1642675052361601244,Node3,1,0 NaN 0.000000
1642675052561556132,Node3,1,0 NaN 0.000000
1642675052762773388,Node3,1,0 NaN 0.000000
1642675052962686137,Node3,1,0 NaN 0.000000
1642675053177056785,Node3,1,800 0.102424 0.111815
1642675053364168873,Node3,1,0 NaN 0.000000
1642675053565149966,Node3,1,0 NaN 0.000000
1642675053766069216,Node3,1,0 NaN 0.000000
1642675053966563176,Node3,1,0 NaN 0.000000
1642675054180941897,Node3,1,800 0.106570 0.115909
1642675054369174236,Node3,1,0 NaN 0.000000
1642675054569587504,Node3,1,0 NaN 0.000000
1642675054770292998,Node3,1,0 NaN 0.000000
1642675054971118624,Node3,1,0 NaN 0.000000
1642675055186289587,Node3,1,800 0.111607 0.121153
1642675055372758963,Node3,1,0 NaN 0.000000
1642675055573476186,Node3,1,0 NaN 0.000000
1642675055774444888,Node3,1,0 NaN 0.000000
1642675055975349284,Node3,1,0 NaN 0.000000
1642675056189727192,Node3,1,800 0.115582 0.124864
1642675056380364697,Node3,1,0 NaN 0.000000
1642675056577220415,Node3,1,0 NaN 0.000000
1642675056778338933,Node3,1,0 NaN 0.000000
1642675056979498227,Node3,1,0 NaN 0.000000
1642675057193120924,Node3,1,800 0.118809 0.128070
1642675057380729734,Node3,1,0 NaN 0.000000
1642675057580912982,Node3,1,0 NaN 0.000000
1642675057782193185,Node3,1,0 NaN 0.000000
1642675057982402063,Node3,1,0 NaN 0.000000
1642675058202958988,Node3,1,800 0.128568 0.138183
1642675058383403039,Node3,1,0 NaN 0.000000
1642675058584286712,Node3,1,0 NaN 0.000000
1642675058785196030,Node3,1,0 NaN 0.000000
1642675058986010312,Node3,1,0 NaN 0.000000
1642675059199690187,Node3,1,800 0.125354 0.134682
1642675059388305750,Node3,1,0 NaN 0.000000
1642675059587171010,Node3,1,0 NaN 0.000000
1642675059788656220,Node3,1,0 NaN 0.000000
1642675059989985253,Node3,1,0 NaN 0.000000
1642675060211589666,Node3,1,800 0.136970 0.146339
1642675060390845176,Node3,1,0 NaN 0.000000
1642675060591368394,Node3,1,0 NaN 0.000000
1642675060792396418,Node3,1,0 NaN 0.000000
1642675060992752222,Node3,1,0 NaN 0.000000
1642675061206482471,Node3,1,800 0.131752 0.141024
1642675061393961619,Node3,1,0 NaN 0.000000
1642675061594058674,Node3,1,0 NaN 0.000000
1642675061794872364,Node3,1,0 NaN 0.000000
1642675061996394232,Node3,1,0 NaN 0.000000
1642675062209842552,Node3,1,800 0.132173 0.144648
1642675062397498680,Node3,1,0 NaN 0.000000
1642675062597497668,Node3,1,0 NaN 0.000000
1642675062798550612,Node3,1,0 NaN 0.000000
1642675062999550318,Node3,1,0 NaN 0.000000
1642675063213556615,Node3,1,800 0.138746 0.147892
1642675063400301909,Node3,1,0 NaN 0.000000
1642675063600991888,Node3,1,0 NaN 0.000000
1642675063801938190,Node3,1,0 NaN 0.000000
1642675064003191324,Node3,1,0 NaN 0.000000
1642675064224245012,Node3,1,800 0.149814 0.159204
1642675064404565380,Node3,1,0 NaN 0.000000
1642675064604809296,Node3,1,0 NaN 0.000000
1642675064808450664,Node3,1,0 NaN 0.000000
1642675065006579367,Node3,1,0 NaN 0.000000
1642675065228014923,Node3,1,800 0.153714 0.163077
1642675065407100780,Node3,1,0 NaN 0.000000
1642675065608027376,Node3,1,0 NaN 0.000000
1642675065808618899,Node3,1,0 NaN 0.000000
1642675066009925385,Node3,1,0 NaN 0.000000
1642675066223194055,Node3,1,800 0.145597 0.158254
1642675066410992240,Node3,1,0 NaN 0.000000
1642675066611943634,Node3,1,0 NaN 0.000000
1642675066813018489,Node3,1,0 NaN 0.000000
1642675067014176810,Node3,1,0 NaN 0.000000
1642675067227805355,Node3,1,800 0.153066 0.162701
1642675067414611193,Node3,1,0 NaN 0.000000
1642675067615518892,Node3,1,0 NaN 0.000000
1642675067815887022,Node3,1,0 NaN 0.000000
1642675068017022989,Node3,1,0 NaN 0.000000
1642675068232220124,Node3,1,800 0.157112 0.166170
1642675068419552314,Node3,1,0 NaN 0.000000
1642675068619447848,Node3,1,0 NaN 0.000000
1642675068820991258,Node3,1,0 NaN 0.000000
1642675069020535111,Node3,1,0 NaN 0.000000
1642675069235428122,Node3,1,800 0.160910 0.170004
1642675069422405710,Node3,1,0 NaN 0.000000
1642675069622724801,Node3,1,0 NaN 0.000000
1642675069823187165,Node3,1,0 NaN 0.000000
1642675070023111306,Node3,1,0 NaN 0.000000
1642675070237836783,Node3,1,800 0.163140 0.172704
1642675070425472262,Node3,1,0 NaN 0.000000
1642675070626306331,Node3,1,0 NaN 0.000000
1642675070826604233,Node3,1,0 NaN 0.000000
1642675071028690602,Node3,1,0 NaN 0.000000
1642675071240643601,Node3,1,800 0.166399 0.175536
1642675071427807458,Node3,1,0 NaN 0.000000
1642675071629024720,Node3,1,0 NaN 0.000000
1642675071829054729,Node3,1,0 NaN 0.000000
1642675072030264910,Node3,1,0 NaN 0.000000
1642675072251647883,Node3,1,800 0.176883 0.186295
1642675072431055805,Node3,1,0 NaN 0.000000
1642675072632292717,Node3,1,0 NaN 0.000000
1642675072832297491,Node3,1,0 NaN 0.000000
1642675073035844887,Node3,1,0 NaN 0.000000
1642675073248006208,Node3,1,800 0.168377 0.182550
1642675073434342433,Node3,1,0 NaN 0.000000
1642675073634941751,Node3,1,0 NaN 0.000000
1642675073835063957,Node3,1,0 NaN 0.000000
1642675074037163788,Node3,1,0 NaN 0.000000
1642675074250661131,Node3,1,800 0.176043 0.185547
1642675074436823552,Node3,1,0 NaN 0.000000
1642675074636509902,Node3,1,0 NaN 0.000000
1642675074837912221,Node3,1,0 NaN 0.000000
1642675075038375379,Node3,1,0 NaN 0.000000
1642675075260011243,Node3,1,800 0.185342 0.194671
1642675075440559373,Node3,1,0 NaN 0.000000
1642675075640142673,Node3,1,0 NaN 0.000000
1642675075840388855,Node3,1,0 NaN 0.000000
1642675076040597682,Node3,1,0 NaN 0.000000
1642675076254364187,Node3,1,800 0.179831 0.189066
1642675076441634011,Node3,1,0 NaN 0.000000
1642675076642380625,Node3,1,0 NaN 0.000000
1642675076844653483,Node3,1,0 NaN 0.000000
1642675077044945169,Node3,1,0 NaN 0.000000
1642675077259498760,Node3,1,800 0.184647 0.193860
1642675077445426765,Node3,1,0 NaN 0.000000
1642675077646760433,Node3,1,0 NaN 0.000000
1642675077846939201,Node3,1,0 NaN 0.000000
1642675078048104268,Node3,1,0 NaN 0.000000
1642675078269839432,Node3,1,800 0.195304 0.204723
1642675078449514263,Node3,1,0 NaN 0.000000
1642675078649696026,Node3,1,0 NaN 0.000000
1642675078850561094,Node3,1,0 NaN 0.000000
1642675079051335872,Node3,1,0 NaN 0.000000
1642675079288379348,Node3,1,800 0.213850 0.223297
1642675079454067454,Node3,1,0 NaN 0.000000
1642675079656373925,Node3,1,0 NaN 0.000000
1642675079855624691,Node3,1,0 NaN 0.000000
1642675080054789884,Node3,1,0 NaN 0.000000
1642675080268217391,Node3,1,800 0.193534 0.203021
1642675080475362728,Node3,1,0 NaN 0.000000
1642675080656799779,Node3,1,0 NaN 0.000000
1642675080857421833,Node3,1,0 NaN 0.000000
1642675081058180829,Node3,1,0 NaN 0.000000
1642675081272420565,Node3,1,800 0.198049 0.207520
1642675081459331069,Node3,1,0 NaN 0.000000
1642675081660693070,Node3,1,0 NaN 0.000000
1642675081861483947,Node3,1,0 NaN 0.000000
1642675082062211040,Node3,1,0 NaN 0.000000
1642675082277068492,Node3,1,800 0.202665 0.211959
1642675082463725217,Node3,1,0 NaN 0.000000
1642675082664929891,Node3,1,0 NaN 0.000000
1642675082864951332,Node3,1,0 NaN 0.000000
1642675083065528688,Node3,1,0 NaN 0.000000
1642675083280614792,Node3,1,800 0.205917 0.215515
1642675083467315848,Node3,1,0 NaN 0.000000
1642675083668186417,Node3,1,0 NaN 0.000000
1642675083869772953,Node3,1,0 NaN 0.000000
1642675084072249798,Node3,1,88 0.006111 0.007335
1642675084282667070,Node3,1,712 0.206223 0.214945
1642675084470955755,Node3,1,0 NaN 0.000000
1642675084671551624,Node3,1,0 NaN 0.000000
1642675084872626186,Node3,1,0 NaN 0.000000
1642675085076194290,Node3,1,175 0.008739 0.011410
1642675085284504569,Node3,1,625 0.203725 0.214107
1642675085473646821,Node3,1,0 NaN 0.000000
1642675085674761354,Node3,1,0 NaN 0.000000
1642675085881014983,Node3,1,0 NaN 0.000000
1642675086082813930,Node3,1,363 0.013490 0.018144
1642675086284997514,Node3,1,437 0.206033 0.211540
1642675086477337634,Node3,1,0 NaN 0.000000
1642675086678502008,Node3,1,0 NaN 0.000000
1642675086878720471,Node3,1,0 NaN 0.000000
1642675087087463628,Node3,1,496 0.016442 0.022362
1642675087284852025,Node3,1,304 0.204818 0.208462
1642675087480717341,Node3,1,0 NaN 0.000000
1642675087681480546,Node3,1,0 NaN 0.000000
1642675087882358002,Node3,1,0 NaN 0.000000
1642675088094160413,Node3,1,664 0.021480 0.029149
1642675088285858411,Node3,1,136 0.204505 0.206091
1642675088484310658,Node3,1,0 NaN 0.000000
1642675088684959227,Node3,1,0 NaN 0.000000
1642675088885079306,Node3,1,0 NaN 0.000000
1642675089100518469,Node3,1,800 0.026079 0.035698
1642675089286978939,Node3,1,0 NaN 0.000000
1642675089487589650,Node3,1,0 NaN 0.000000
1642675089688528930,Node3,1,0 NaN 0.000000
1642675089889181869,Node3,1,0 NaN 0.000000
1642675090103805695,Node3,1,800 0.029526 0.038681
1642675090290833926,Node3,1,0 NaN 0.000000
1642675090491863506,Node3,1,0 NaN 0.000000
1642675090692639909,Node3,1,0 NaN 0.000000
1642675090893545000,Node3,1,0 NaN 0.000000
1642675091108320988,Node3,1,800 0.033636 0.042786
1642675091295636626,Node3,1,0 NaN 0.000000
1642675091495330743,Node3,1,0 NaN 0.000000
1642675091696224641,Node3,1,0 NaN 0.000000
1642675091897260333,Node3,1,0 NaN 0.000000
1642675092111238059,Node3,1,800 0.036650 0.045814
1642675092298139732,Node3,1,0 NaN 0.000000
1642675092499416946,Node3,1,0 NaN 0.000000
1642675092699524242,Node3,1,0 NaN 0.000000
1642675092900614540,Node3,1,0 NaN 0.000000
1642675093121810237,Node3,1,800 0.047214 0.056621
1642675093302351614,Node3,1,0 NaN 0.000000
1642675093503350835,Node3,1,0 NaN 0.000000
1642675093703335487,Node3,1,0 NaN 0.000000
1642675093903593721,Node3,1,0 NaN 0.000000
1642675094117448980,Node3,1,800 0.042816 0.051921
1642675094304145830,Node3,1,0 NaN 0.000000
1642675094504348288,Node3,1,0 NaN 0.000000
1642675094703843341,Node3,1,0 NaN 0.000000
1642675094904892439,Node3,1,0 NaN 0.000000
1642675095119725416,Node3,1,800 0.044935 0.054323
1642675095306759753,Node3,1,0 NaN 0.000000
1642675095507457189,Node3,1,0 NaN 0.000000
1642675095708191950,Node3,1,0 NaN 0.000000
1642675095909199392,Node3,1,0 NaN 0.000000
1642675096125828253,Node3,1,800 0.051060 0.060459
1642675096309803564,Node3,1,0 NaN 0.000000
1642675096510601254,Node3,1,0 NaN 0.000000
1642675096711711598,Node3,1,0 NaN 0.000000
1642675096911737664,Node3,1,0 NaN 0.000000
1642675097133634233,Node3,1,800 0.058961 0.068105
1642675097313728574,Node3,1,0 NaN 0.000000
1642675097531095293,Node3,1,0 NaN 0.000000
1642675097715820560,Node3,1,0 NaN 0.000000
1642675097915852566,Node3,1,0 NaN 0.000000
1642675098137980799,Node3,1,800 0.063162 0.072433
1642675098317738018,Node3,1,0 NaN 0.000000
1642675098518382186,Node3,1,0 NaN 0.000000
1642675098719383219,Node3,1,0 NaN 0.000000
1642675098920583460,Node3,1,0 NaN 0.000000
1642675099133693232,Node3,1,800 0.059213 0.068691
1642675099321148747,Node3,1,0 NaN 0.000000
1642675099522106712,Node3,1,0 NaN 0.000000
1642675099722922049,Node3,1,0 NaN 0.000000
1642675099923543334,Node3,1,0 NaN 0.000000
1642675100137805848,Node3,1,800 0.063318 0.072686
1642675100324662185,Node3,1,0 NaN 0.000000
1642675100525438220,Node3,1,0 NaN 0.000000
1642675100726383791,Node3,1,0 NaN 0.000000
1642675100927815574,Node3,1,0 NaN 0.000000
1642675101148634172,Node3,1,800 0.074503 0.083870
1642675101328799819,Node3,1,0 NaN 0.000000
1642675101529575324,Node3,1,0 NaN 0.000000
1642675101730352833,Node3,1,0 NaN 0.000000
1642675101931078181,Node3,1,0 NaN 0.000000
1642675102145595819,Node3,1,800 0.071317 0.080685
1642675102332738182,Node3,1,0 NaN 0.000000
1642675102533984219,Node3,1,0 NaN 0.000000
1642675102733882344,Node3,1,0 NaN 0.000000
1642675102934499886,Node3,1,0 NaN 0.000000
1642675103156498913,Node3,1,800 0.081930 0.091081
1642675103336155313,Node3,1,0 NaN 0.000000
1642675103535912197,Node3,1,0 NaN 0.000000
1642675103737111614,Node3,1,0 NaN 0.000000
1642675103937030235,Node3,1,0 NaN 0.000000
1642675104150442138,Node3,1,800 0.075962 0.085319
1642675104337764081,Node3,1,0 NaN 0.000000
1642675104538630603,Node3,1,0 NaN 0.000000
1642675104739637204,Node3,1,0 NaN 0.000000
1642675104939676380,Node3,1,0 NaN 0.000000
1642675105153896966,Node3,1,800 0.079085 0.088269
1642675105340867297,Node3,1,0 NaN 0.000000
1642675105542336109,Node3,1,0 NaN 0.000000
1642675105742853444,Node3,1,0 NaN 0.000000
1642675105943597646,Node3,1,0 NaN 0.000000
1642675106166421477,Node3,1,800 0.092112 0.101343
1642675106344908659,Node3,1,0 NaN 0.000000
1642675106545958155,Node3,1,0 NaN 0.000000
1642675106746923403,Node3,1,0 NaN 0.000000
1642675106948146947,Node3,1,0 NaN 0.000000
1642675107161532657,Node3,1,800 0.087097 0.096400
1642675107348953793,Node3,1,0 NaN 0.000000
1642675107549735641,Node3,1,0 NaN 0.000000
1642675107750518746,Node3,1,0 NaN 0.000000
1642675107951399227,Node3,1,0 NaN 0.000000
1642675108166117887,Node3,1,800 0.091416 0.100716
1642675108353208944,Node3,1,0 NaN 0.000000
1642675108553610336,Node3,1,0 NaN 0.000000
1642675108754195208,Node3,1,0 NaN 0.000000
1642675108955474029,Node3,1,0 NaN 0.000000
1642675109168587445,Node3,1,800 0.094239 0.103528
1642675109355602741,Node3,1,0 NaN 0.000000
1642675109556121748,Node3,1,0 NaN 0.000000
1642675109756951057,Node3,1,0 NaN 0.000000
1642675109958219153,Node3,1,0 NaN 0.000000
1642675110171544326,Node3,1,800 0.096819 0.106466
1642675110358706420,Node3,1,0 NaN 0.000000
1642675110558800817,Node3,1,0 NaN 0.000000
1642675110759609116,Node3,1,0 NaN 0.000000
1642675110960668212,Node3,1,0 NaN 0.000000
1642675111178507918,Node3,1,800 0.103767 0.112974
1642675111361932348,Node3,1,0 NaN 0.000000
1642675111562086784,Node3,1,0 NaN 0.000000
1642675111762964537,Node3,1,0 NaN 0.000000
1642675111963144773,Node3,1,0 NaN 0.000000
1642675112176741665,Node3,1,800 0.102368 0.111792
1642675112364018725,Node3,1,0 NaN 0.000000
1642675112565019884,Node3,1,0 NaN 0.000000
1642675112765870380,Node3,1,0 NaN 0.000000
1642675112966849344,Node3,1,0 NaN 0.000000
1642675113181470879,Node3,1,800 0.106560 0.115660
1642675113368859993,Node3,1,0 NaN 0.000000
1642675113569164113,Node3,1,0 NaN 0.000000
1642675113769390362,Node3,1,0 NaN 0.000000
1642675113969231369,Node3,1,0 NaN 0.000000
1642675114183881502,Node3,1,800 0.109779 0.118901
1642675114370958737,Node3,1,0 NaN 0.000000
1642675114571995365,Node3,1,0 NaN 0.000000
1642675114772688355,Node3,1,0 NaN 0.000000
1642675114973451410,Node3,1,0 NaN 0.000000
1642675115187512207,Node3,1,800 0.113216 0.122325
1642675115374740851,Node3,1,0 NaN 0.000000
1642675115575505928,Node3,1,0 NaN 0.000000
1642675115776879195,Node3,1,0 NaN 0.000000
1642675115976749991,Node3,1,0 NaN 0.000000
1642675116190932470,Node3,1,800 0.116192 0.125438
1642675116377776404,Node3,1,0 NaN 0.000000
1642675116578740113,Node3,1,0 NaN 0.000000
1642675116779635450,Node3,1,0 NaN 0.000000
1642675116980434491,Node3,1,0 NaN 0.000000
1642675117201964930,Node3,1,800 0.127684 0.136871
1642675117381866174,Node3,1,0 NaN 0.000000
1642675117582771671,Node3,1,0 NaN 0.000000
1642675117783515571,Node3,1,0 NaN 0.000000
1642675117984220502,Node3,1,0 NaN 0.000000
1642675118200963973,Node3,1,800 0.127011 0.136048
1642675118385463107,Node3,1,0 NaN 0.000000
1642675118591680456,Node3,1,0 NaN 0.000000
1642675118786483969,Node3,1,0 NaN 0.000000
1642675118987164306,Node3,1,0 NaN 0.000000
1642675119201645811,Node3,1,800 0.127316 0.136838
1642675119388307719,Node3,1,0 NaN 0.000000
1642675119592458531,Node3,1,0 NaN 0.000000
1642675119790072050,Node3,1,0 NaN 0.000000
1642675119991048194,Node3,1,0 NaN 0.000000
1642675120204689710,Node3,1,800 0.130175 0.139660
1642675120391783015,Node3,1,0 NaN 0.000000
1642675120593368511,Node3,1,0 NaN 0.000000
1642675120793482946,Node3,1,0 NaN 0.000000
1642675120993492696,Node3,1,0 NaN 0.000000
1642675121215349287,Node3,1,800 0.141162 0.150376
1642675121395428272,Node3,1,0 NaN 0.000000
1642675121596874557,Node3,1,0 NaN 0.000000
1642675121797256048,Node3,1,0 NaN 0.000000
1642675121997149088,Node3,1,0 NaN 0.000000
1642675122211370496,Node3,1,800 0.136917 0.146282
1642675122398428051,Node3,1,0 NaN 0.000000
1642675122599641983,Node3,1,0 NaN 0.000000
1642675122800804989,Node3,1,0 NaN 0.000000
1642675123000727188,Node3,1,0 NaN 0.000000
1642675123215436527,Node3,1,800 0.140944 0.150016
1642675123404003611,Node3,1,0 NaN 0.000000
1642675123603080855,Node3,1,0 NaN 0.000000
1642675123804222936,Node3,1,0 NaN 0.000000
1642675124004215741,Node3,1,0 NaN 0.000000
1642675124218252562,Node3,1,800 0.143649 0.153176
1642675124405361512,Node3,1,0 NaN 0.000000
1642675124606500241,Node3,1,0 NaN 0.000000
1642675124806633425,Node3,1,0 NaN 0.000000
1642675125013058920,Node3,1,0 NaN 0.000000
1642675125220776110,Node3,1,800 0.146152 0.155623
1642675125407819216,Node3,1,0 NaN 0.000000
1642675125609209407,Node3,1,0 NaN 0.000000
1642675125814691889,Node3,1,0 NaN 0.000000
1642675126010134681,Node3,1,0 NaN 0.000000
1642675126231513016,Node3,1,800 0.156801 0.166211
1642675126411225347,Node3,1,0 NaN 0.000000
1642675126612385527,Node3,1,0 NaN 0.000000
1642675126813637595,Node3,1,0 NaN 0.000000
1642675127013805500,Node3,1,0 NaN 0.000000
1642675127228318387,Node3,1,800 0.153629 0.162776
1642675127415732667,Node3,1,0 NaN 0.000000
1642675127616572709,Node3,1,0 NaN 0.000000
1642675127817937487,Node3,1,0 NaN 0.000000
1642675128020212238,Node3,1,0 NaN 0.000000
1642675128232420811,Node3,1,800 0.157763 0.167336
1642675128419327250,Node3,1,0 NaN 0.000000
1642675128620150006,Node3,1,0 NaN 0.000000
1642675128821359414,Node3,1,0 NaN 0.000000
1642675129021347667,Node3,1,0 NaN 0.000000
1642675129236748927,Node3,1,800 0.161943 0.171150
1642675129423462912,Node3,1,0 NaN 0.000000
1642675129625001923,Node3,1,0 NaN 0.000000
1642675129825354103,Node3,1,0 NaN 0.000000
1642675130026211363,Node3,1,0 NaN 0.000000
1642675130241681732,Node3,1,800 0.167134 0.176662
1642675130427871694,Node3,1,0 NaN 0.000000
1642675130629245605,Node3,1,0 NaN 0.000000
1642675130847473290,Node3,1,0 NaN 0.000000
1642675131030535303,Node3,1,0 NaN 0.000000
1642675131245054522,Node3,1,800 0.169682 0.179044
1642675131431739149,Node3,1,0 NaN 0.000000
1642675131632085717,Node3,1,0 NaN 0.000000
1642675131831530460,Node3,1,0 NaN 0.000000
1642675132032778089,Node3,1,0 NaN 0.000000
1642675132247368532,Node3,1,800 0.172604 0.181997
1642675132434346411,Node3,1,0 NaN 0.000000
1642675132637126215,Node3,1,0 NaN 0.000000
1642675132834936404,Node3,1,0 NaN 0.000000
1642675133036060885,Node3,1,0 NaN 0.000000
1642675133250802395,Node3,1,800 0.175776 0.185322
1642675133438000098,Node3,1,0 NaN 0.000000
1642675133639091118,Node3,1,0 NaN 0.000000
1642675133838053759,Node3,1,0 NaN 0.000000
1642675134039181069,Node3,1,0 NaN 0.000000
1642675134260829352,Node3,1,800 0.186029 0.195587
1642675134439991530,Node3,1,0 NaN 0.000000
1642675134639985626,Node3,1,0 NaN 0.000000
1642675134842012834,Node3,1,0 NaN 0.000000
1642675135043169102,Node3,1,0 NaN 0.000000
1642675135263807996,Node3,1,800 0.189109 0.198312
1642675135442661977,Node3,1,0 NaN 0.000000
1642675135644135035,Node3,1,0 NaN 0.000000
1642675135844598762,Node3,1,0 NaN 0.000000
1642675136044959210,Node3,1,0 NaN 0.000000
1642675136258832743,Node3,1,800 0.180654 0.192855
1642675136446565230,Node3,1,0 NaN 0.000000
1642675136646533436,Node3,1,0 NaN 0.000000
1642675136847699955,Node3,1,0 NaN 0.000000
1642675137048547898,Node3,1,0 NaN 0.000000
1642675137262872831,Node3,1,800 0.185092 0.197628
1642675137448357843,Node3,1,0 NaN 0.000000
1642675137649511368,Node3,1,0 NaN 0.000000
1642675137850199509,Node3,1,0 NaN 0.000000
1642675138050520834,Node3,1,0 NaN 0.000000
1642675138272095499,Node3,1,800 0.197463 0.206597
1642675138450851595,Node3,1,0 NaN 0.000000
1642675138651932862,Node3,1,0 NaN 0.000000
1642675138851742794,Node3,1,0 NaN 0.000000
1642675139053551689,Node3,1,0 NaN 0.000000
1642675139268032182,Node3,1,800 0.189853 0.202161
1642675139454532729,Node3,1,0 NaN 0.000000
1642675139655164108,Node3,1,0 NaN 0.000000
1642675139856542153,Node3,1,0 NaN 0.000000
1642675140071106455,Node3,1,0 NaN 0.000000
1642675140278831075,Node3,1,800 0.196955 0.213690
1642675140457692444,Node3,1,0 NaN 0.000000
1642675140658861260,Node3,1,0 NaN 0.000000
1642675140859973248,Node3,1,0 NaN 0.000000
1642675141059531089,Node3,1,0 NaN 0.000000
1642675141275138306,Node3,1,800 0.200661 0.209871
1642675141461265900,Node3,1,0 NaN 0.000000
1642675141662398830,Node3,1,0 NaN 0.000000
1642675141862775569,Node3,1,0 NaN 0.000000
1642675142064680326,Node3,1,0 NaN 0.000000
1642675142279281554,Node3,1,800 0.204992 0.214328
1642675142465942505,Node3,1,0 NaN 0.000000
1642675142665886633,Node3,1,0 NaN 0.000000
1642675142866745655,Node3,1,0 NaN 0.000000
1642675143068338270,Node3,1,26 0.003644 0.004073
1642675143281372194,Node3,1,774 0.206228 0.215491
1642675143468734176,Node3,1,0 NaN 0.000000
1642675143669754882,Node3,1,0 NaN 0.000000
1642675143869849955,Node3,1,0 NaN 0.000000
1642675144073047521,Node3,1,133 0.006520 0.008674
1642675144288880272,Node3,1,667 0.212269 0.220470
1642675144472570937,Node3,1,0 NaN 0.000000
1642675144672757652,Node3,1,0 NaN 0.000000
1642675144872628832,Node3,1,0 NaN 0.000000
1642675145079416890,Node3,1,186 0.011382 0.014405
1642675145284245132,Node3,1,414 0.206463 0.213216
1642675145476766818,Node3,1,0 NaN 0.000000
1642675145680569775,Node3,1,0 NaN 0.000000
1642675145877795700,Node3,1,0 NaN 0.000000
1642675146088550095,Node3,1,317 0.018870 0.023975
1642675146285786924,Node3,1,283 0.205980 0.211197
1642675146480230481,Node3,1,0 NaN 0.000000
1642675146680612643,Node3,1,0 NaN 0.000000
1642675146881569226,Node3,1,0 NaN 0.000000
1642675147095618527,Node3,1,404 0.024400 0.030623
1642675147287512180,Node3,1,196 0.207299 0.210378
1642675147483155281,Node3,1,0 NaN 0.000000
1642675147684042668,Node3,1,0 NaN 0.000000
1642675147883940225,Node3,1,0 NaN 0.000000
1642675148097470664,Node3,1,527 0.024485 0.032500
1642675148287993961,Node3,1,73 0.206202 0.207471
1642675148486086187,Node3,1,0 NaN 0.000000
1642675148687042071,Node3,1,0 NaN 0.000000
1642675148887947023,Node3,1,0 NaN 0.000000
1642675149102231964,Node3,1,600 0.028049 0.037425
1642675149290331617,Node3,1,0 NaN 0.000000
1642675149490203333,Node3,1,0 NaN 0.000000
1642675149690593654,Node3,1,0 NaN 0.000000
1642675149891339398,Node3,1,0 NaN 0.000000
1642675150104810956,Node3,1,600 0.030442 0.039903
1642675150370294381,Node3,1,1200 2.794957 5.304181
1642675150491711336,Node3,1,0 NaN 0.000000
1642675150691916369,Node3,1,0 NaN 0.000000
1642675150893507327,Node3,1,0 NaN 0.000000
1642675151107178062,Node3,1,800 0.032594 0.041953
1642675151294120778,Node3,1,0 NaN 0.000000
1642675151495808041,Node3,1,0 NaN 0.000000
1642675151695293489,Node3,1,0 NaN 0.000000
1642675151895180973,Node3,1,0 NaN 0.000000
1642675152111453027,Node3,1,600 0.036895 0.046110
1642675152298346323,Node3,1,0 NaN 0.000000
1642675152499960153,Node3,1,0 NaN 0.000000
1642675152700143512,Node3,1,0 NaN 0.000000
1642675152900928586,Node3,1,0 NaN 0.000000
1642675153115367348,Node3,1,600 0.041454 0.050697
1642675153303232541,Node3,1,0 NaN 0.000000
1642675153504539796,Node3,1,0 NaN 0.000000
1642675153705337098,Node3,1,0 NaN 0.000000
1642675153905347864,Node3,1,0 NaN 0.000000
1642675154120262758,Node3,1,600 0.046134 0.055210
1642675154307296647,Node3,1,0 NaN 0.000000
1642675154508100953,Node3,1,0 NaN 0.000000
1642675154708420683,Node3,1,0 NaN 0.000000
1642675154908885655,Node3,1,0 NaN 0.000000
1642675155122121595,Node3,1,600 0.047916 0.057215
1642675155309844892,Node3,1,0 NaN 0.000000
1642675155510244808,Node3,1,0 NaN 0.000000
1642675155710883058,Node3,1,0 NaN 0.000000
1642675155911263567,Node3,1,0 NaN 0.000000
1642675156124858210,Node3,1,600 0.050421 0.059543
1642675156312148506,Node3,1,0 NaN 0.000000
1642675156536290322,Node3,1,0 NaN 0.000000
1642675156713276547,Node3,1,0 NaN 0.000000
1642675156913969925,Node3,1,0 NaN 0.000000
1642675157135728344,Node3,1,600 0.061478 0.070701
1642675157391692622,Node3,1,1200 2.816386 5.325400
1642675157514096989,Node3,1,0 NaN 0.000000
1642675157719193814,Node3,1,0 NaN 0.000000
1642675157915309244,Node3,1,0 NaN 0.000000
1642675158136686571,Node3,1,600 0.062278 0.071683
1642675158317135088,Node3,1,0 NaN 0.000000
1642675158518216206,Node3,1,0 NaN 0.000000
1642675158718880252,Node3,1,0 NaN 0.000000
1642675158919168226,Node3,1,0 NaN 0.000000
1642675159132369393,Node3,1,600 0.058021 0.067144
1642675159320047959,Node3,1,0 NaN 0.000000
1642675159520799278,Node3,1,0 NaN 0.000000
1642675159721322625,Node3,1,0 NaN 0.000000
1642675159922397113,Node3,1,0 NaN 0.000000
1642675160136391016,Node3,1,600 0.062222 0.071364
1642675160323325878,Node3,1,0 NaN 0.000000
1642675160524224370,Node3,1,0 NaN 0.000000
1642675160724998981,Node3,1,0 NaN 0.000000
1642675160925750822,Node3,1,0 NaN 0.000000
1642675161139351725,Node3,1,600 0.065058 0.074551
1642675161326454230,Node3,1,0 NaN 0.000000
1642675161526675293,Node3,1,0 NaN 0.000000
1642675161727745772,Node3,1,0 NaN 0.000000
1642675161928449696,Node3,1,0 NaN 0.000000
1642675162149647881,Node3,1,600 0.075169 0.084340
1642675162330076241,Node3,1,0 NaN 0.000000
1642675162530587229,Node3,1,0 NaN 0.000000
1642675162731712915,Node3,1,0 NaN 0.000000
1642675162931908189,Node3,1,0 NaN 0.000000
1642675163146158142,Node3,1,600 0.072200 0.081340
1642675163453517133,Node3,1,1200 2.878450 5.387256
1642675163532410651,Node3,1,0 NaN 0.000000
1642675163733153682,Node3,1,0 NaN 0.000000
1642675163933876430,Node3,1,0 NaN 0.000000
1642675164147554391,Node3,1,800 0.072992 0.082653
1642675164334809180,Node3,1,0 NaN 0.000000
1642675164541723984,Node3,1,0 NaN 0.000000
1642675164735699770,Node3,1,0 NaN 0.000000
1642675164936880540,Node3,1,0 NaN 0.000000
1642675165151110792,Node3,1,800 0.076732 0.086059
1642675165338318428,Node3,1,0 NaN 0.000000
1642675165539707285,Node3,1,0 NaN 0.000000
1642675165740162087,Node3,1,0 NaN 0.000000
1642675165940346066,Node3,1,0 NaN 0.000000
1642675166155540930,Node3,1,800 0.081205 0.090368
1642675166341732058,Node3,1,0 NaN 0.000000
1642675166542572029,Node3,1,0 NaN 0.000000
1642675166743473877,Node3,1,0 NaN 0.000000
1642675166944301554,Node3,1,0 NaN 0.000000
1642675167159477977,Node3,1,800 0.085140 0.094259
1642675167347130900,Node3,1,0 NaN 0.000000
1642675167547106068,Node3,1,0 NaN 0.000000
1642675167747079948,Node3,1,0 NaN 0.000000
1642675167948128738,Node3,1,0 NaN 0.000000
1642675168162714458,Node3,1,800 0.088164 0.097373
1642675168348938279,Node3,1,0 NaN 0.000000
1642675168549861436,Node3,1,0 NaN 0.000000
1642675168750615112,Node3,1,0 NaN 0.000000
1642675168951536881,Node3,1,0 NaN 0.000000
1642675169165919404,Node3,1,800 0.091107 0.100659
1642675169354088917,Node3,1,0 NaN 0.000000
1642675169553680976,Node3,1,0 NaN 0.000000
1642675169754602517,Node3,1,0 NaN 0.000000
1642675169955575913,Node3,1,0 NaN 0.000000
1642675170170264221,Node3,1,800 0.095788 0.105084
1642675170359301451,Node3,1,0 NaN 0.000000
1642675170558250764,Node3,1,0 NaN 0.000000
1642675170758570898,Node3,1,0 NaN 0.000000
1642675170959547562,Node3,1,0 NaN 0.000000
1642675171173999015,Node3,1,800 0.099372 0.108407
1642675171360879013,Node3,1,0 NaN 0.000000
1642675171561353226,Node3,1,0 NaN 0.000000
1642675171762494061,Node3,1,0 NaN 0.000000
1642675171964134481,Node3,1,0 NaN 0.000000
1642675172177467357,Node3,1,800 0.103188 0.112512
1642675172364730394,Node3,1,0 NaN 0.000000
1642675172566905680,Node3,1,0 NaN 0.000000
1642675172765728625,Node3,1,0 NaN 0.000000
1642675172966624784,Node3,1,0 NaN 0.000000
1642675173180508982,Node3,1,800 0.103067 0.115371
1642675173368168996,Node3,1,0 NaN 0.000000
1642675173567951112,Node3,1,0 NaN 0.000000
1642675173768954226,Node3,1,0 NaN 0.000000
1642675173969249385,Node3,1,0 NaN 0.000000
1642675174183788232,Node3,1,800 0.109553 0.118685
1642675174369412858,Node3,1,0 NaN 0.000000
1642675174570372646,Node3,1,0 NaN 0.000000
1642675174772269109,Node3,1,0 NaN 0.000000
1642675174972378600,Node3,1,0 NaN 0.000000
1642675175186740712,Node3,1,800 0.112440 0.121766
1642675175373244147,Node3,1,0 NaN 0.000000
1642675175573853641,Node3,1,0 NaN 0.000000
1642675175775105670,Node3,1,0 NaN 0.000000
1642675175974319550,Node3,1,0 NaN 0.000000
1642675176196232665,Node3,1,800 0.122017 0.131119
1642675176376244761,Node3,1,0 NaN 0.000000
1642675176577559323,Node3,1,0 NaN 0.000000
1642675176777270699,Node3,1,0 NaN 0.000000
1642675176978298269,Node3,1,0 NaN 0.000000
1642675177191978615,Node3,1,800 0.117523 0.126847
1642675177379232487,Node3,1,0 NaN 0.000000
1642675177580445085,Node3,1,0 NaN 0.000000
1642675177780575030,Node3,1,0 NaN 0.000000
1642675177980555222,Node3,1,0 NaN 0.000000
1642675178195576749,Node3,1,800 0.120680 0.130048
1642675178382232573,Node3,1,0 NaN 0.000000
1642675178583444500,Node3,1,0 NaN 0.000000
1642675178783441189,Node3,1,0 NaN 0.000000
1642675178984490407,Node3,1,0 NaN 0.000000
1642675179205737400,Node3,1,800 0.131465 0.140693
1642675179385600618,Node3,1,0 NaN 0.000000
1642675179586675512,Node3,1,0 NaN 0.000000
1642675179787709701,Node3,1,0 NaN 0.000000
1642675179988788183,Node3,1,0 NaN 0.000000
1642675180202055288,Node3,1,800 0.127655 0.136785
1642675180389417145,Node3,1,0 NaN 0.000000
1642675180589954833,Node3,1,0 NaN 0.000000
1642675180791279544,Node3,1,0 NaN 0.000000
1642675180991224649,Node3,1,0 NaN 0.000000
1642675181205675575,Node3,1,800 0.131208 0.140486
1642675181392524426,Node3,1,0 NaN 0.000000
1642675181592740822,Node3,1,0 NaN 0.000000
1642675181793580368,Node3,1,0 NaN 0.000000
1642675181995215346,Node3,1,0 NaN 0.000000
1642675182209013259,Node3,1,800 0.134322 0.143510
1642675182395913481,Node3,1,0 NaN 0.000000
1642675182596869155,Node3,1,0 NaN 0.000000
1642675182797949143,Node3,1,0 NaN 0.000000
1642675182998912082,Node3,1,0 NaN 0.000000
1642675183213468266,Node3,1,800 0.138685 0.147746
1642675183400356856,Node3,1,0 NaN 0.000000
1642675183601612611,Node3,1,0 NaN 0.000000
1642675183801316716,Node3,1,0 NaN 0.000000
1642675184004862082,Node3,1,0 NaN 0.000000
1642675184224166886,Node3,1,800 0.149541 0.158728
1642675184403226325,Node3,1,0 NaN 0.000000
1642675184604506085,Node3,1,0 NaN 0.000000
1642675184805402836,Node3,1,0 NaN 0.000000
1642675185004555909,Node3,1,0 NaN 0.000000
1642675185218552111,Node3,1,800 0.144058 0.153241
1642675185407052755,Node3,1,0 NaN 0.000000
1642675185605939121,Node3,1,0 NaN 0.000000
1642675185806929650,Node3,1,0 NaN 0.000000
1642675186008116702,Node3,1,0 NaN 0.000000
1642675186223103454,Node3,1,800 0.147979 0.157565
1642675186410014236,Node3,1,0 NaN 0.000000
1642675186610880176,Node3,1,0 NaN 0.000000
1642675186812870796,Node3,1,0 NaN 0.000000
1642675187012863815,Node3,1,0 NaN 0.000000
1642675187227326133,Node3,1,800 0.152841 0.161999
1642675187415294581,Node3,1,0 NaN 0.000000
1642675187614603992,Node3,1,0 NaN 0.000000
1642675187815842879,Node3,1,0 NaN 0.000000
1642675188015912035,Node3,1,0 NaN 0.000000
1642675188229903446,Node3,1,800 0.155220 0.164731
1642675188417275303,Node3,1,0 NaN 0.000000
1642675188616989111,Node3,1,0 NaN 0.000000
1642675188818078148,Node3,1,0 NaN 0.000000
1642675189018868567,Node3,1,0 NaN 0.000000
1642675189241546992,Node3,1,800 0.166884 0.176331
1642675189420501670,Node3,1,0 NaN 0.000000
1642675189621263696,Node3,1,0 NaN 0.000000
1642675189822153628,Node3,1,0 NaN 0.000000
1642675190023365212,Node3,1,0 NaN 0.000000
1642675190248584516,Node3,1,800 0.173161 0.182391
1642675190424403790,Node3,1,0 NaN 0.000000
1642675190624886537,Node3,1,0 NaN 0.000000
1642675190825167610,Node3,1,0 NaN 0.000000
1642675191026516208,Node3,1,0 NaN 0.000000
1642675191248372520,Node3,1,800 0.173627 0.182947
1642675191427543067,Node3,1,0 NaN 0.000000
1642675191627810989,Node3,1,0 NaN 0.000000
1642675191828046647,Node3,1,0 NaN 0.000000
1642675192029880243,Node3,1,0 NaN 0.000000
1642675192243658183,Node3,1,800 0.168279 0.177423
1642675192429840021,Node3,1,0 NaN 0.000000
1642675192629751147,Node3,1,0 NaN 0.000000
1642675192830908544,Node3,1,0 NaN 0.000000
1642675193030861996,Node3,1,0 NaN 0.000000
1642675193245170013,Node3,1,800 0.170009 0.179154
1642675193431985267,Node3,1,0 NaN 0.000000
1642675193632129887,Node3,1,0 NaN 0.000000
1642675193833265656,Node3,1,0 NaN 0.000000
1642675194033868547,Node3,1,0 NaN 0.000000
1642675194248075637,Node3,1,800 0.173556 0.182810
1642675194434947102,Node3,1,0 NaN 0.000000
1642675194637092582,Node3,1,0 NaN 0.000000
1642675194836499376,Node3,1,0 NaN 0.000000
1642675195037891109,Node3,1,0 NaN 0.000000
1642675195251578470,Node3,1,800 0.176954 0.186199
1642675195440175703,Node3,1,0 NaN 0.000000
1642675195639820746,Node3,1,0 NaN 0.000000
1642675195840386568,Node3,1,0 NaN 0.000000
1642675196040354674,Node3,1,0 NaN 0.000000
1642675196255581190,Node3,1,800 0.180873 0.190292
1642675196441712112,Node3,1,0 NaN 0.000000
1642675196642771023,Node3,1,0 NaN 0.000000
1642675196846269114,Node3,1,0 NaN 0.000000
1642675197045685347,Node3,1,0 NaN 0.000000
1642675197290448060,Node3,1,800 0.215217 0.224463
1642675197447681762,Node3,1,0 NaN 0.000000
1642675197648079791,Node3,1,0 NaN 0.000000
1642675197848821051,Node3,1,0 NaN 0.000000
1642675198049019653,Node3,1,0 NaN 0.000000
1642675198271631084,Node3,1,800 0.196527 0.205623
1642675198450747446,Node3,1,0 NaN 0.000000
1642675198652482213,Node3,1,0 NaN 0.000000
1642675198852653469,Node3,1,0 NaN 0.000000
1642675199053684090,Node3,1,0 NaN 0.000000
1642675199268058836,Node3,1,800 0.193389 0.202499
1642675199454527246,Node3,1,0 NaN 0.000000
1642675199655416409,Node3,1,0 NaN 0.000000
1642675199855248985,Node3,1,0 NaN 0.000000
1642675200056638222,Node3,1,0 NaN 0.000000
1642675200270402524,Node3,1,800 0.195762 0.204963
1642675200458099529,Node3,1,0 NaN 0.000000
1642675200659255809,Node3,1,0 NaN 0.000000
1642675200858062771,Node3,1,0 NaN 0.000000
1642675201060820534,Node3,1,0 NaN 0.000000
1642675201275351217,Node3,1,800 0.195934 0.210050
1642675201460080630,Node3,1,0 NaN 0.000000
1642675201661089749,Node3,1,0 NaN 0.000000
1642675201862431296,Node3,1,0 NaN 0.000000
1642675202062495051,Node3,1,0 NaN 0.000000
1642675202276995968,Node3,1,800 0.202610 0.212017
1642675202463741533,Node3,1,0 NaN 0.000000
1642675202664901221,Node3,1,0 NaN 0.000000
1642675202865668827,Node3,1,0 NaN 0.000000
1642675203065783703,Node3,1,0 NaN 0.000000
1642675203280425596,Node3,1,800 0.205755 0.215315
1642675203467398252,Node3,1,0 NaN 0.000000
1642675203668660843,Node3,1,0 NaN 0.000000
1642675203868470191,Node3,1,0 NaN 0.000000
1642675204071311393,Node3,1,82 0.005609 0.006637
1642675204282685943,Node3,1,718 0.206335 0.215370
1642675204470934932,Node3,1,0 NaN 0.000000
1642675204671697559,Node3,1,0 NaN 0.000000
1642675204873081700,Node3,1,0 NaN 0.000000
1642675205079556834,Node3,1,168 0.011765 0.014383
1642675205286495280,Node3,1,432 0.207432 0.215964
1642675205476798281,Node3,1,0 NaN 0.000000
1642675205677635889,Node3,1,0 NaN 0.000000
1642675205878506497,Node3,1,0 NaN 0.000000
1642675206088456491,Node3,1,304 0.018920 0.023586
1642675206284739834,Node3,1,296 0.205196 0.210658
1642675206479388491,Node3,1,0 NaN 0.000000
1642675206680360595,Node3,1,0 NaN 0.000000
1642675206886327011,Node3,1,0 NaN 0.000000
1642675207091725116,Node3,1,422 0.020097 0.026749
1642675207288768315,Node3,1,178 0.208099 0.211026
1642675207483028565,Node3,1,0 NaN 0.000000
1642675207684368848,Node3,1,0 NaN 0.000000
1642675207884930266,Node3,1,0 NaN 0.000000
1642675208097464596,Node3,1,529 0.024080 0.032128
1642675208287716859,Node3,1,71 0.205080 0.206685
1642675208486390778,Node3,1,0 NaN 0.000000
1642675208686543055,Node3,1,0 NaN 0.000000
1642675208887436121,Node3,1,0 NaN 0.000000
1642675209100985339,Node3,1,600 0.026444 0.035493
1642675209288634716,Node3,1,0 NaN 0.000000
1642675209490920188,Node3,1,0 NaN 0.000000
1642675209690325646,Node3,1,0 NaN 0.000000
1642675209891418538,Node3,1,0 NaN 0.000000
1642675210105498405,Node3,1,600 0.031415 0.040737
1642675210369199539,Node3,1,1200 2.794020 5.303880
1642675210491286398,Node3,1,0 NaN 0.000000
1642675210691555691,Node3,1,0 NaN 0.000000
1642675210891795852,Node3,1,0 NaN 0.000000
1642675211112680154,Node3,1,800 0.038121 0.047483
1642675211292684986,Node3,1,0 NaN 0.000000
1642675211493989184,Node3,1,0 NaN 0.000000
1642675211693838792,Node3,1,0 NaN 0.000000
1642675211894822834,Node3,1,0 NaN 0.000000
1642675212109244509,Node3,1,800 0.034678 0.044179
1642675212296635549,Node3,1,0 NaN 0.000000
1642675212497885013,Node3,1,0 NaN 0.000000
1642675212697796128,Node3,1,0 NaN 0.000000
1642675212898689103,Node3,1,0 NaN 0.000000
1642675213112401391,Node3,1,800 0.037928 0.047496
1642675213299928574,Node3,1,0 NaN 0.000000
1642675213500049700,Node3,1,0 NaN 0.000000
1642675213700008105,Node3,1,0 NaN 0.000000
1642675213901051253,Node3,1,0 NaN 0.000000
1642675214114866701,Node3,1,800 0.040485 0.049948
1642675214302389447,Node3,1,0 NaN 0.000000
1642675214503644071,Node3,1,0 NaN 0.000000
1642675214703448097,Node3,1,0 NaN 0.000000
1642675214904246357,Node3,1,0 NaN 0.000000
1642675215118900481,Node3,1,800 0.044345 0.053754
1642675215306574708,Node3,1,0 NaN 0.000000
1642675215506897275,Node3,1,0 NaN 0.000000
1642675215707344280,Node3,1,0 NaN 0.000000
1642675215907957473,Node3,1,0 NaN 0.000000
1642675216129734605,Node3,1,800 0.055278 0.064587
1642675216308137738,Node3,1,0 NaN 0.000000
1642675216509652166,Node3,1,0 NaN 0.000000
1642675216709793551,Node3,1,0 NaN 0.000000
1642675216909568683,Node3,1,0 NaN 0.000000
1642675217123631733,Node3,1,800 0.049270 0.058403
1642675217311072662,Node3,1,0 NaN 0.000000
1642675217512039491,Node3,1,0 NaN 0.000000
1642675217712969088,Node3,1,0 NaN 0.000000
1642675217914027297,Node3,1,0 NaN 0.000000
1642675218170588356,Node3,1,800 0.096158 0.105651
1642675218315232585,Node3,1,0 NaN 0.000000
1642675218516225247,Node3,1,0 NaN 0.000000
1642675218716972212,Node3,1,0 NaN 0.000000
1642675218918684837,Node3,1,0 NaN 0.000000
1642675219139650064,Node3,1,800 0.064984 0.074374
1642675219320471171,Node3,1,0 NaN 0.000000
1642675219519363935,Node3,1,0 NaN 0.000000
1642675219720728649,Node3,1,0 NaN 0.000000
1642675219922231583,Node3,1,0 NaN 0.000000
1642675220135548924,Node3,1,800 0.060982 0.070254
1642675220322837864,Node3,1,0 NaN 0.000000
1642675220523628761,Node3,1,0 NaN 0.000000
1642675220725139584,Node3,1,0 NaN 0.000000
1642675220925636520,Node3,1,0 NaN 0.000000
1642675221139211629,Node3,1,800 0.064588 0.073826
1642675221326272822,Node3,1,0 NaN 0.000000
1642675221527248394,Node3,1,0 NaN 0.000000
1642675221727923651,Node3,1,0 NaN 0.000000
1642675221928568554,Node3,1,0 NaN 0.000000
1642675222143302461,Node3,1,800 0.068867 0.077962
1642675222330171394,Node3,1,0 NaN 0.000000
1642675222530302315,Node3,1,0 NaN 0.000000
1642675222729968235,Node3,1,0 NaN 0.000000
1642675222931100792,Node3,1,0 NaN 0.000000
1642675223145121082,Node3,1,800 0.070410 0.079791
1642675223334019941,Node3,1,0 NaN 0.000000
1642675223532768694,Node3,1,0 NaN 0.000000
1642675223733773613,Node3,1,0 NaN 0.000000
1642675223934673535,Node3,1,0 NaN 0.000000
1642675224149903068,Node3,1,800 0.075499 0.084914
1642675224336391396,Node3,1,0 NaN 0.000000
1642675224537651105,Node3,1,0 NaN 0.000000
1642675224738867535,Node3,1,0 NaN 0.000000
1642675224939000252,Node3,1,0 NaN 0.000000
1642675225153773230,Node3,1,800 0.079393 0.088975
1642675225340383117,Node3,1,0 NaN 0.000000
1642675225541073468,Node3,1,0 NaN 0.000000
1642675225743135446,Node3,1,0 NaN 0.000000
1642675225942238746,Node3,1,0 NaN 0.000000
1642675226156780530,Node3,1,800 0.082600 0.091899
1642675226344497907,Node3,1,0 NaN 0.000000
1642675226545361100,Node3,1,0 NaN 0.000000
1642675226744961750,Node3,1,0 NaN 0.000000
1642675226945703383,Node3,1,0 NaN 0.000000
1642675227159988643,Node3,1,800 0.085381 0.094559
1642675227346929694,Node3,1,0 NaN 0.000000
1642675227548472070,Node3,1,0 NaN 0.000000
1642675227749178644,Node3,1,0 NaN 0.000000
1642675227949706247,Node3,1,0 NaN 0.000000
1642675228162964861,Node3,1,800 0.088590 0.097803
1642675228349611843,Node3,1,0 NaN 0.000000
1642675228550855023,Node3,1,0 NaN 0.000000
1642675228750402441,Node3,1,0 NaN 0.000000
1642675228951544411,Node3,1,0 NaN 0.000000
1642675229165633750,Node3,1,800 0.091114 0.100315
1642675229351910227,Node3,1,0 NaN 0.000000
1642675229552975056,Node3,1,0 NaN 0.000000
1642675229753823675,Node3,1,0 NaN 0.000000
1642675229955625412,Node3,1,0 NaN 0.000000
1642675230168332190,Node3,1,800 0.093956 0.103361
1642675230355243499,Node3,1,0 NaN 0.000000
1642675230556470041,Node3,1,0 NaN 0.000000
1642675230756665391,Node3,1,0 NaN 0.000000
1642675230957295739,Node3,1,0 NaN 0.000000
1642675231171653262,Node3,1,800 0.097106 0.106440
1642675231358861612,Node3,1,0 NaN 0.000000
1642675231559532562,Node3,1,0 NaN 0.000000
1642675231760084022,Node3,1,0 NaN 0.000000
1642675231961148331,Node3,1,0 NaN 0.000000
1642675232175632616,Node3,1,800 0.101004 0.110603
1642675232362229267,Node3,1,0 NaN 0.000000
1642675232563164888,Node3,1,0 NaN 0.000000
1642675232764221628,Node3,1,0 NaN 0.000000
1642675232964884837,Node3,1,0 NaN 0.000000
1642675233179227568,Node3,1,800 0.104598 0.113988
1642675233366975611,Node3,1,0 NaN 0.000000
1642675233567144417,Node3,1,0 NaN 0.000000
1642675233767909400,Node3,1,0 NaN 0.000000
1642675233968975537,Node3,1,0 NaN 0.000000
1642675234189985242,Node3,1,800 0.114592 0.124412
1642675234369771588,Node3,1,0 NaN 0.000000
1642675234570639574,Node3,1,0 NaN 0.000000
1642675234771318461,Node3,1,0 NaN 0.000000
1642675234972643198,Node3,1,0 NaN 0.000000
1642675235185569851,Node3,1,800 0.111308 0.120669
1642675235372870839,Node3,1,0 NaN 0.000000
1642675235573948072,Node3,1,0 NaN 0.000000
1642675235774065974,Node3,1,0 NaN 0.000000
1642675235975628719,Node3,1,0 NaN 0.000000
1642675236195593456,Node3,1,800 0.121120 0.130580
1642675236376414552,Node3,1,0 NaN 0.000000
1642675236576341608,Node3,1,0 NaN 0.000000
1642675236777788610,Node3,1,0 NaN 0.000000
1642675236977899865,Node3,1,0 NaN 0.000000
1642675237192083741,Node3,1,800 0.117363 0.127070
1642675237379754140,Node3,1,0 NaN 0.000000
1642675237579372623,Node3,1,0 NaN 0.000000
1642675237781369184,Node3,1,0 NaN 0.000000
1642675237981067462,Node3,1,0 NaN 0.000000
1642675238201895742,Node3,1,800 0.127519 0.136999
1642675238382418935,Node3,1,0 NaN 0.000000
1642675238582652644,Node3,1,0 NaN 0.000000
1642675238783338965,Node3,1,0 NaN 0.000000
1642675238982494745,Node3,1,0 NaN 0.000000
1642675239197996860,Node3,1,800 0.123419 0.132510
1642675239384204650,Node3,1,0 NaN 0.000000
1642675239586007164,Node3,1,0 NaN 0.000000
1642675239786117818,Node3,1,0 NaN 0.000000
1642675239986894208,Node3,1,0 NaN 0.000000
1642675240202205713,Node3,1,800 0.127523 0.137187
1642675240388573367,Node3,1,0 NaN 0.000000
1642675240588920075,Node3,1,0 NaN 0.000000
1642675240788525937,Node3,1,0 NaN 0.000000
1642675240989173088,Node3,1,0 NaN 0.000000
1642675241203628242,Node3,1,800 0.126113 0.138611
1642675241391063623,Node3,1,0 NaN 0.000000
1642675241591983116,Node3,1,0 NaN 0.000000
1642675241793449662,Node3,1,0 NaN 0.000000
1642675241993316798,Node3,1,0 NaN 0.000000
1642675242208070128,Node3,1,800 0.133689 0.142894
1642675242394715518,Node3,1,0 NaN 0.000000
1642675242595915823,Node3,1,0 NaN 0.000000
1642675242795576050,Node3,1,0 NaN 0.000000
1642675242996305904,Node3,1,0 NaN 0.000000
1642675243210710150,Node3,1,800 0.136556 0.145863
1642675243398834728,Node3,1,0 NaN 0.000000
1642675243600162858,Node3,1,0 NaN 0.000000
1642675243799477720,Node3,1,0 NaN 0.000000
1642675244000724503,Node3,1,0 NaN 0.000000
1642675244214640307,Node3,1,800 0.140137 0.149384
1642675244401702689,Node3,1,0 NaN 0.000000
1642675244602062299,Node3,1,0 NaN 0.000000
1642675244802813010,Node3,1,0 NaN 0.000000
1642675245004205538,Node3,1,0 NaN 0.000000
1642675245225644888,Node3,1,800 0.151271 0.160557
1642675245404557179,Node3,1,0 NaN 0.000000
1642675245605108661,Node3,1,0 NaN 0.000000
1642675245811211017,Node3,1,0 NaN 0.000000
1642675246006925602,Node3,1,0 NaN 0.000000
1642675246221944649,Node3,1,800 0.147184 0.156733
1642675246409011586,Node3,1,0 NaN 0.000000
1642675246610059855,Node3,1,0 NaN 0.000000
1642675246809637695,Node3,1,0 NaN 0.000000
1642675247011022161,Node3,1,0 NaN 0.000000
1642675247225679428,Node3,1,800 0.151024 0.160549
1642675247413491588,Node3,1,0 NaN 0.000000
1642675247613389915,Node3,1,0 NaN 0.000000
1642675247814542346,Node3,1,0 NaN 0.000000
1642675248015745439,Node3,1,0 NaN 0.000000
1642675248229313536,Node3,1,800 0.154154 0.163415
1642675248415997007,Node3,1,0 NaN 0.000000
1642675248616870495,Node3,1,0 NaN 0.000000
1642675248818181624,Node3,1,0 NaN 0.000000
1642675249018976283,Node3,1,0 NaN 0.000000
1642675249232413930,Node3,1,800 0.157533 0.166991
1642675249419216467,Node3,1,0 NaN 0.000000
1642675249620424117,Node3,1,0 NaN 0.000000
1642675249820522575,Node3,1,0 NaN 0.000000
1642675250021302318,Node3,1,0 NaN 0.000000
1642675250236406894,Node3,1,800 0.162036 0.171267
1642675250423129059,Node3,1,0 NaN 0.000000
1642675250624704389,Node3,1,0 NaN 0.000000
1642675250824385800,Node3,1,0 NaN 0.000000
1642675251031943580,Node3,1,0 NaN 0.000000
1642675251248202710,Node3,1,800 0.173716 0.183148
1642675251426229993,Node3,1,0 NaN 0.000000
1642675251627056211,Node3,1,0 NaN 0.000000
1642675251829321559,Node3,1,0 NaN 0.000000
1642675252028696417,Node3,1,0 NaN 0.000000
1642675252242765540,Node3,1,800 0.168084 0.177383
1642675252429923143,Node3,1,0 NaN 0.000000
1642675252630276247,Node3,1,0 NaN 0.000000
1642675252831126960,Node3,1,0 NaN 0.000000
1642675253032884214,Node3,1,0 NaN 0.000000
1642675253247708896,Node3,1,800 0.172557 0.181713
1642675253433653763,Node3,1,0 NaN 0.000000
1642675253634578068,Node3,1,0 NaN 0.000000
1642675253836919924,Node3,1,0 NaN 0.000000
1642675254037033921,Node3,1,0 NaN 0.000000
1642675254249685284,Node3,1,800 0.175365 0.184825
1642675254437946274,Node3,1,0 NaN 0.000000
1642675254667713621,Node3,1,0 NaN 0.000000
1642675254839581097,Node3,1,0 NaN 0.000000
1642675255040454019,Node3,1,0 NaN 0.000000
1642675255254292413,Node3,1,800 0.179480 0.188789
1642675255440158662,Node3,1,0 NaN 0.000000
1642675255641354357,Node3,1,0 NaN 0.000000
1642675255843408810,Node3,1,0 NaN 0.000000
1642675256042353242,Node3,1,0 NaN 0.000000
1642675256257351219,Node3,1,800 0.182897 0.192070
1642675256448568295,Node3,1,0 NaN 0.000000
1642675256644839193,Node3,1,0 NaN 0.000000
1642675256844801305,Node3,1,0 NaN 0.000000
1642675257045324497,Node3,1,0 NaN 0.000000
1642675257260093451,Node3,1,800 0.182717 0.195010
1642675257446799712,Node3,1,0 NaN 0.000000
1642675257647726613,Node3,1,0 NaN 0.000000
1642675257848484217,Node3,1,0 NaN 0.000000
1642675258049509854,Node3,1,0 NaN 0.000000
1642675258263225241,Node3,1,800 0.188547 0.197814
1642675258450167035,Node3,1,0 NaN 0.000000
1642675258651354639,Node3,1,0 NaN 0.000000
1642675258851852664,Node3,1,0 NaN 0.000000
1642675259052387955,Node3,1,0 NaN 0.000000
1642675259265872253,Node3,1,800 0.191438 0.200818
1642675259453038807,Node3,1,0 NaN 0.000000
1642675259653850185,Node3,1,0 NaN 0.000000
1642675259855526226,Node3,1,0 NaN 0.000000
1642675260055726518,Node3,1,0 NaN 0.000000
1642675260270855458,Node3,1,800 0.196164 0.205396
1642675260458479381,Node3,1,0 NaN 0.000000
1642675260658459377,Node3,1,0 NaN 0.000000
1642675260859124417,Node3,1,0 NaN 0.000000
1642675261060527767,Node3,1,0 NaN 0.000000
1642675261281970999,Node3,1,800 0.207701 0.216929
1642675261460829103,Node3,1,0 NaN 0.000000
1642675261661795315,Node3,1,0 NaN 0.000000
1642675261864599461,Node3,1,0 NaN 0.000000
1642675262063934763,Node3,1,0 NaN 0.000000
1642675262278174979,Node3,1,800 0.203866 0.213211
1642675262464208106,Node3,1,0 NaN 0.000000
1642675262674474070,Node3,1,0 NaN 0.000000
1642675262867184729,Node3,1,0 NaN 0.000000
1642675263067373011,Node3,1,5 0.003052 0.003121
1642675263289450586,Node3,1,795 0.214558 0.224337
1642675263469359611,Node3,1,0 NaN 0.000000
1642675263669358235,Node3,1,0 NaN 0.000000
1642675263870079643,Node3,1,0 NaN 0.000000
1642675264073359871,Node3,1,116 0.007264 0.008759
1642675264282560311,Node3,1,684 0.205943 0.214500
1642675264471435295,Node3,1,0 NaN 0.000000
1642675264672343368,Node3,1,0 NaN 0.000000
1642675264873435567,Node3,1,0 NaN 0.000000
1642675265080586688,Node3,1,260 0.012682 0.015723
1642675265283331833,Node3,1,540 0.205460 0.212176
1642675265474867873,Node3,1,0 NaN 0.000000
1642675265674744999,Node3,1,0 NaN 0.000000
1642675265876143645,Node3,1,0 NaN 0.000000
1642675266084050291,Node3,1,281 0.014792 0.019449
1642675266286504457,Node3,1,319 0.207247 0.213076
1642675266479204539,Node3,1,0 NaN 0.000000
1642675266679642468,Node3,1,0 NaN 0.000000
1642675266881978776,Node3,1,0 NaN 0.000000
1642675267089132748,Node3,1,381 0.018460 0.024248
1642675267288615617,Node3,1,219 0.208761 0.212197
1642675267513199119,Node3,1,0 NaN 0.000000
1642675267682880741,Node3,1,0 NaN 0.000000
1642675267884314604,Node3,1,0 NaN 0.000000
1642675268093324631,Node3,1,458 0.021286 0.028293
1642675268286912536,Node3,1,142 0.205886 0.208183
1642675268484929920,Node3,1,0 NaN 0.000000
1642675268685301738,Node3,1,0 NaN 0.000000
1642675268886639648,Node3,1,0 NaN 0.000000
1642675269099672231,Node3,1,570 0.026073 0.034980
1642675269287725844,Node3,1,30 0.205426 0.205946
1642675269487937071,Node3,1,0 NaN 0.000000
1642675269688437469,Node3,1,0 NaN 0.000000
1642675269889356796,Node3,1,0 NaN 0.000000
1642675270102031826,Node3,1,600 0.027587 0.036807
1642675270289889338,Node3,1,0 NaN 0.000000
1642675270490281542,Node3,1,0 NaN 0.000000
1642675270691992493,Node3,1,0 NaN 0.000000
1642675270891904643,Node3,1,0 NaN 0.000000
1642675271105908928,Node3,1,600 0.031921 0.041070
1642675271369856814,Node3,1,1200 2.794890 5.304354
1642675271492951697,Node3,1,0 NaN 0.000000
1642675271693329972,Node3,1,0 NaN 0.000000
1642675271893744640,Node3,1,0 NaN 0.000000
1642675272108060065,Node3,1,800 0.033217 0.042624
1642675272294372390,Node3,1,0 NaN 0.000000
1642675272494808654,Node3,1,0 NaN 0.000000
1642675272694390478,Node3,1,0 NaN 0.000000
1642675272895714862,Node3,1,0 NaN 0.000000
1642675273116869041,Node3,1,800 0.042088 0.051353
1642675273296994562,Node3,1,0 NaN 0.000000
1642675273497262926,Node3,1,0 NaN 0.000000
1642675273697225816,Node3,1,0 NaN 0.000000
1642675273898049055,Node3,1,0 NaN 0.000000
1642675274112902053,Node3,1,800 0.038533 0.047952
1642675274299640601,Node3,1,0 NaN 0.000000
1642675274500313329,Node3,1,0 NaN 0.000000
1642675274700956044,Node3,1,0 NaN 0.000000
1642675274901845897,Node3,1,0 NaN 0.000000
1642675275116335312,Node3,1,800 0.041338 0.050446
1642675275302945506,Node3,1,0 NaN 0.000000
1642675275504471191,Node3,1,0 NaN 0.000000
1642675275704378182,Node3,1,0 NaN 0.000000
1642675275905233887,Node3,1,0 NaN 0.000000
1642675276119934233,Node3,1,800 0.045462 0.054808
1642675276307012838,Node3,1,0 NaN 0.000000
1642675276507892970,Node3,1,0 NaN 0.000000
1642675276708887674,Node3,1,0 NaN 0.000000
1642675276909728037,Node3,1,0 NaN 0.000000
1642675277124262679,Node3,1,800 0.049541 0.058792
1642675277310886364,Node3,1,0 NaN 0.000000
1642675277511651929,Node3,1,0 NaN 0.000000
1642675277713221035,Node3,1,0 NaN 0.000000
1642675277913412931,Node3,1,0 NaN 0.000000
1642675278127958429,Node3,1,800 0.053446 0.062677
1642675278315598192,Node3,1,0 NaN 0.000000
1642675278515932730,Node3,1,0 NaN 0.000000
1642675278715829717,Node3,1,0 NaN 0.000000
1642675278916792917,Node3,1,0 NaN 0.000000
1642675279131456541,Node3,1,800 0.056948 0.066528
1642675279317737362,Node3,1,0 NaN 0.000000
1642675279518701060,Node3,1,0 NaN 0.000000
1642675279720031433,Node3,1,0 NaN 0.000000
1642675279920013142,Node3,1,0 NaN 0.000000
1642675280134719528,Node3,1,800 0.056935 0.069778
1642675280321883481,Node3,1,0 NaN 0.000000
1642675280522915153,Node3,1,0 NaN 0.000000
1642675280723562630,Node3,1,0 NaN 0.000000
1642675280923613405,Node3,1,0 NaN 0.000000
1642675281137257671,Node3,1,800 0.062445 0.071648
1642675281324515638,Node3,1,0 NaN 0.000000
1642675281524588288,Node3,1,0 NaN 0.000000
1642675281725688244,Node3,1,0 NaN 0.000000
1642675281927119987,Node3,1,0 NaN 0.000000
1642675282140756072,Node3,1,800 0.063262 0.075588
1642675282328073776,Node3,1,0 NaN 0.000000
1642675282528627632,Node3,1,0 NaN 0.000000
1642675282730029316,Node3,1,0 NaN 0.000000
1642675282929779654,Node3,1,0 NaN 0.000000
1642675283144149470,Node3,1,800 0.069303 0.078502
1642675283331531170,Node3,1,0 NaN 0.000000
1642675283532473067,Node3,1,0 NaN 0.000000
1642675283732382458,Node3,1,0 NaN 0.000000
1642675283933563829,Node3,1,0 NaN 0.000000
1642675284154362997,Node3,1,800 0.079681 0.088957
1642675284333309644,Node3,1,0 NaN 0.000000
1642675284534359495,Node3,1,0 NaN 0.000000
1642675284735549234,Node3,1,0 NaN 0.000000
1642675284937515421,Node3,1,0 NaN 0.000000
1642675285152263031,Node3,1,800 0.077707 0.086915
1642675285338488212,Node3,1,0 NaN 0.000000
1642675285539792748,Node3,1,0 NaN 0.000000
1642675285740073957,Node3,1,0 NaN 0.000000
1642675285940326768,Node3,1,0 NaN 0.000000
1642675286153915785,Node3,1,800 0.079488 0.088954
1642675286341107223,Node3,1,0 NaN 0.000000
1642675286541634450,Node3,1,0 NaN 0.000000
1642675286742372065,Node3,1,0 NaN 0.000000
1642675286943402109,Node3,1,0 NaN 0.000000
1642675287156797909,Node3,1,800 0.082335 0.091635
1642675287343929423,Node3,1,0 NaN 0.000000
1642675287544776760,Node3,1,0 NaN 0.000000
1642675287746256852,Node3,1,0 NaN 0.000000
1642675287946224131,Node3,1,0 NaN 0.000000
1642675288160797902,Node3,1,800 0.086671 0.095859
1642675288349038418,Node3,1,0 NaN 0.000000
1642675288549826984,Node3,1,0 NaN 0.000000
1642675288750228102,Node3,1,0 NaN 0.000000
1642675288950813809,Node3,1,0 NaN 0.000000
1642675289165178028,Node3,1,800 0.090314 0.099486
1642675289352178306,Node3,1,0 NaN 0.000000
1642675289552813840,Node3,1,0 NaN 0.000000
1642675289753721112,Node3,1,0 NaN 0.000000
1642675289954565426,Node3,1,0 NaN 0.000000
1642675290169371578,Node3,1,800 0.094719 0.103983
1642675290356045511,Node3,1,0 NaN 0.000000
1642675290556633639,Node3,1,0 NaN 0.000000
1642675290759004949,Node3,1,0 NaN 0.000000
1642675290958440225,Node3,1,0 NaN 0.000000
1642675291179890658,Node3,1,800 0.104925 0.114209
1642675291359893738,Node3,1,0 NaN 0.000000
1642675291560473847,Node3,1,0 NaN 0.000000
1642675291762305094,Node3,1,0 NaN 0.000000
1642675291961759179,Node3,1,0 NaN 0.000000
1642675292175693772,Node3,1,800 0.101318 0.110488
1642675292362910941,Node3,1,0 NaN 0.000000
1642675292564216411,Node3,1,0 NaN 0.000000
1642675292764307817,Node3,1,0 NaN 0.000000
1642675292965572533,Node3,1,0 NaN 0.000000
1642675293179330852,Node3,1,800 0.105157 0.114410
1642675293366418294,Node3,1,0 NaN 0.000000
1642675293567469680,Node3,1,0 NaN 0.000000
1642675293768781441,Node3,1,0 NaN 0.000000
1642675293968711878,Node3,1,0 NaN 0.000000
1642675294183034695,Node3,1,800 0.108335 0.117579
1642675294372394617,Node3,1,0 NaN 0.000000
1642675294571374338,Node3,1,0 NaN 0.000000
1642675294772401515,Node3,1,0 NaN 0.000000
1642675294972546948,Node3,1,0 NaN 0.000000
1642675295186774631,Node3,1,800 0.111513 0.121387
1642675295372951083,Node3,1,0 NaN 0.000000
1642675295574732930,Node3,1,0 NaN 0.000000
1642675295774862428,Node3,1,0 NaN 0.000000
1642675295975930450,Node3,1,0 NaN 0.000000
1642675296197701628,Node3,1,800 0.123127 0.132717
1642675296376893239,Node3,1,0 NaN 0.000000
1642675296578786251,Node3,1,0 NaN 0.000000
1642675296785470301,Node3,1,0 NaN 0.000000
1642675296979364006,Node3,1,0 NaN 0.000000
1642675297201318097,Node3,1,800 0.127110 0.136404
1642675297381141152,Node3,1,0 NaN 0.000000
1642675297582638931,Node3,1,0 NaN 0.000000
1642675297782891093,Node3,1,0 NaN 0.000000
1642675297983346194,Node3,1,0 NaN 0.000000
1642675298197043888,Node3,1,800 0.122446 0.131850
1642675298385217446,Node3,1,0 NaN 0.000000
1642675298585171794,Node3,1,0 NaN 0.000000
1642675298786295086,Node3,1,0 NaN 0.000000
1642675298986891528,Node3,1,0 NaN 0.000000
1642675299209341641,Node3,1,800 0.134865 0.144459
1642675299388834494,Node3,1,0 NaN 0.000000
1642675299588867726,Node3,1,0 NaN 0.000000
1642675299790107239,Node3,1,0 NaN 0.000000
1642675299990263292,Node3,1,0 NaN 0.000000
1642675300211461379,Node3,1,600 0.137019 0.146586
1642675300394054177,Node3,1,0 NaN 0.000000
1642675300594676617,Node3,1,0 NaN 0.000000
1642675300796427564,Node3,1,0 NaN 0.000000
1642675300999474254,Node3,1,0 NaN 0.000000
1642675301216727398,Node3,1,600 0.142551 0.151919
1642675301397784747,Node3,1,0 NaN 0.000000
1642675301598575934,Node3,1,0 NaN 0.000000
1642675301800126403,Node3,1,0 NaN 0.000000
1642675301999571852,Node3,1,0 NaN 0.000000
1642675302212263657,Node3,1,600 0.137748 0.147010
1642675302400576629,Node3,1,0 NaN 0.000000
1642675302600460208,Node3,1,0 NaN 0.000000
1642675302802105812,Node3,1,0 NaN 0.000000
1642675303002156860,Node3,1,0 NaN 0.000000
1642675303222967371,Node3,1,600 0.148970 0.158058
1642675303404408647,Node3,1,0 NaN 0.000000
1642675303604633292,Node3,1,0 NaN 0.000000
1642675303804886367,Node3,1,0 NaN 0.000000
1642675304005044382,Node3,1,0 NaN 0.000000
1642675304218198811,Node3,1,600 0.143720 0.153054
1642675304405829162,Node3,1,0 NaN 0.000000
1642675304606966374,Node3,1,0 NaN 0.000000
1642675304807857259,Node3,1,0 NaN 0.000000
1642675305009032602,Node3,1,0 NaN 0.000000
1642675305228377447,Node3,1,600 0.154357 0.163556
1642675305485176430,Node3,1,1200 2.910325 5.419482
1642675305607693415,Node3,1,0 NaN 0.000000
1642675305808990748,Node3,1,0 NaN 0.000000
1642675306009091798,Node3,1,0 NaN 0.000000
1642675306222241252,Node3,1,800 0.147213 0.156365
1642675306409498205,Node3,1,0 NaN 0.000000
1642675306609797319,Node3,1,0 NaN 0.000000
1642675306811012042,Node3,1,0 NaN 0.000000
1642675307011166774,Node3,1,0 NaN 0.000000
1642675307224822447,Node3,1,800 0.150389 0.159884
1642675307411886423,Node3,1,0 NaN 0.000000
1642675307612691689,Node3,1,0 NaN 0.000000
1642675307813635766,Node3,1,0 NaN 0.000000
1642675308015346597,Node3,1,0 NaN 0.000000
1642675308228907293,Node3,1,800 0.154422 0.163652
1642675308416136700,Node3,1,0 NaN 0.000000
1642675308617056078,Node3,1,0 NaN 0.000000
1642675308818049886,Node3,1,0 NaN 0.000000
1642675309018873773,Node3,1,0 NaN 0.000000
1642675309233716400,Node3,1,800 0.159125 0.168339
1642675309421036815,Node3,1,0 NaN 0.000000
1642675309621248296,Node3,1,0 NaN 0.000000
1642675309822119048,Node3,1,0 NaN 0.000000
1642675310023897637,Node3,1,0 NaN 0.000000
1642675310245199384,Node3,1,800 0.170741 0.180078
1642675310425141385,Node3,1,0 NaN 0.000000
1642675310624957823,Node3,1,0 NaN 0.000000
1642675310825920572,Node3,1,0 NaN 0.000000
1642675311027439352,Node3,1,0 NaN 0.000000
1642675312243709585,Node3,1,800 1.166063 1.178373
1642675312444950911,Node3,1,800 0.370048 0.379476
1642675312632144541,Node3,1,0 NaN 0.000000
1642675312831781259,Node3,1,0 NaN 0.000000
1642675313033501332,Node3,1,0 NaN 0.000000
1642675313247217676,Node3,1,800 0.172476 0.181687
1642675313433617702,Node3,1,0 NaN 0.000000
1642675313637101434,Node3,1,0 NaN 0.000000
1642675313835127772,Node3,1,0 NaN 0.000000
1642675314035964051,Node3,1,0 NaN 0.000000
1642675314250579703,Node3,1,800 0.175712 0.184848
1642675314437225159,Node3,1,0 NaN 0.000000
1642675314639636492,Node3,1,0 NaN 0.000000
1642675314838546659,Node3,1,0 NaN 0.000000
1642675315039524334,Node3,1,0 NaN 0.000000
1642675315261461955,Node3,1,800 0.187030 0.196360
1642675315442601645,Node3,1,0 NaN 0.000000
1642675315642521915,Node3,1,0 NaN 0.000000
1642675315842774039,Node3,1,0 NaN 0.000000
1642675316043502614,Node3,1,0 NaN 0.000000
1642675316258351034,Node3,1,800 0.183704 0.192947
1642675316446303473,Node3,1,0 NaN 0.000000
1642675316646559205,Node3,1,0 NaN 0.000000
1642675316847932364,Node3,1,0 NaN 0.000000
1642675317049248899,Node3,1,0 NaN 0.000000
1642675317262402007,Node3,1,800 0.187524 0.196993
1642675317449419632,Node3,1,0 NaN 0.000000
1642675317654252424,Node3,1,0 NaN 0.000000
1642675317851418588,Node3,1,0 NaN 0.000000
1642675318052486793,Node3,1,0 NaN 0.000000
1642675318267010966,Node3,1,800 0.192642 0.201797
1642675318452953085,Node3,1,0 NaN 0.000000
1642675318653555524,Node3,1,0 NaN 0.000000
1642675318854591973,Node3,1,0 NaN 0.000000
1642675319055971942,Node3,1,0 NaN 0.000000
1642675319270732011,Node3,1,800 0.196057 0.205167
1642675319457296193,Node3,1,0 NaN 0.000000
1642675319658381864,Node3,1,0 NaN 0.000000
1642675319859189954,Node3,1,0 NaN 0.000000
1642675320060125384,Node3,1,0 NaN 0.000000
1642675320274554866,Node3,1,800 0.199734 0.209422
1642675320461855215,Node3,1,0 NaN 0.000000
1642675320661027196,Node3,1,0 NaN 0.000000
1642675320863108893,Node3,1,0 NaN 0.000000
1642675321064567465,Node3,1,0 NaN 0.000000
1642675321277746058,Node3,1,800 0.200492 0.212809
1642675321464764672,Node3,1,0 NaN 0.000000
1642675321665903472,Node3,1,0 NaN 0.000000
1642675321866608482,Node3,1,0 NaN 0.000000
1642675322066752994,Node3,1,0 NaN 0.000000
1642675322282138563,Node3,1,800 0.207387 0.217296
1642675322467403789,Node3,1,0 NaN 0.000000
1642675322668872048,Node3,1,0 NaN 0.000000
1642675322867991781,Node3,1,0 NaN 0.000000
1642675323070132371,Node3,1,28 0.005399 0.005857
1642675323290984935,Node3,1,772 0.215732 0.225337
1642675323469385889,Node3,1,0 NaN 0.000000
1642675323673510664,Node3,1,0 NaN 0.000000
1642675323870900183,Node3,1,0 NaN 0.000000
1642675324072335342,Node3,1,110 0.006253 0.007848
1642675324284989608,Node3,1,690 0.208315 0.216890
1642675324473046233,Node3,1,0 NaN 0.000000
1642675324672155139,Node3,1,0 NaN 0.000000
1642675324873865324,Node3,1,0 NaN 0.000000
1642675325079101371,Node3,1,156 0.011041 0.014442
1642675325286005474,Node3,1,444 0.207807 0.214995
1642675325475987365,Node3,1,0 NaN 0.000000
1642675325676717236,Node3,1,0 NaN 0.000000
1642675325876903012,Node3,1,0 NaN 0.000000
1642675326087774146,Node3,1,289 0.018101 0.022870
1642675326285354368,Node3,1,311 0.206775 0.212751
1642675326479131418,Node3,1,0 NaN 0.000000
1642675326680406107,Node3,1,0 NaN 0.000000
1642675326881546466,Node3,1,0 NaN 0.000000
1642675327094051174,Node3,1,368 0.023163 0.028932
1642675327288066531,Node3,1,232 0.207490 0.211704
1642675327482629549,Node3,1,0 NaN 0.000000
1642675327682466854,Node3,1,0 NaN 0.000000
1642675327883547108,Node3,1,0 NaN 0.000000
1642675328097520787,Node3,1,472 0.024973 0.032601
1642675328287394368,Node3,1,128 0.206144 0.208079
1642675328484840978,Node3,1,0 NaN 0.000000
1642675328684685417,Node3,1,0 NaN 0.000000
1642675328885264003,Node3,1,0 NaN 0.000000
1642675329097372529,Node3,1,520 0.024449 0.032555
1642675329286821707,Node3,1,80 0.205093 0.206372
1642675329487380669,Node3,1,0 NaN 0.000000
1642675329688038586,Node3,1,0 NaN 0.000000
1642675329888053261,Node3,1,0 NaN 0.000000
1642675330101838875,Node3,1,600 0.027375 0.036752
1642675330366185343,Node3,1,1200 2.790243 5.300115
1642675330488791428,Node3,1,0 NaN 0.000000
1642675330688375592,Node3,1,0 NaN 0.000000
1642675330889127831,Node3,1,0 NaN 0.000000
1642675331105742765,Node3,1,800 0.031496 0.040720
1642675331290761978,Node3,1,0 NaN 0.000000
1642675331491568369,Node3,1,0 NaN 0.000000
1642675331694335091,Node3,1,0 NaN 0.000000
1642675331894893887,Node3,1,0 NaN 0.000000
1642675332107574233,Node3,1,800 0.033002 0.042428
1642675332296986918,Node3,1,0 NaN 0.000000
1642675332494093603,Node3,1,0 NaN 0.000000
1642675332693959200,Node3,1,0 NaN 0.000000
1642675332895072169,Node3,1,0 NaN 0.000000
1642675333110329940,Node3,1,800 0.035515 0.045059
1642675333296318627,Node3,1,0 NaN 0.000000
1642675333497385305,Node3,1,0 NaN 0.000000
1642675333698212523,Node3,1,0 NaN 0.000000
1642675333899491293,Node3,1,0 NaN 0.000000
1642675334113264695,Node3,1,800 0.038647 0.047820
1642675334300824205,Node3,1,0 NaN 0.000000
1642675334501097446,Node3,1,0 NaN 0.000000
1642675334701677915,Node3,1,0 NaN 0.000000
1642675334901569951,Node3,1,0 NaN 0.000000
1642675335116084678,Node3,1,800 0.041559 0.051001
1642675335305240412,Node3,1,0 NaN 0.000000
1642675335504528907,Node3,1,0 NaN 0.000000
1642675335706990585,Node3,1,0 NaN 0.000000
1642675335906229161,Node3,1,0 NaN 0.000000
1642675336120351031,Node3,1,800 0.045931 0.055297
1642675336306612535,Node3,1,0 NaN 0.000000
1642675336507479866,Node3,1,0 NaN 0.000000
1642675336708546203,Node3,1,0 NaN 0.000000
1642675336909755911,Node3,1,0 NaN 0.000000
1642675337131069964,Node3,1,800 0.056384 0.065874
1642675337312672789,Node3,1,0 NaN 0.000000
1642675337523761045,Node3,1,0 NaN 0.000000
1642675337715503163,Node3,1,0 NaN 0.000000
1642675337913591379,Node3,1,0 NaN 0.000000
1642675338130748973,Node3,1,600 0.056281 0.065420
1642675338317985286,Node3,1,0 NaN 0.000000
1642675338518847015,Node3,1,0 NaN 0.000000
1642675338718705852,Node3,1,0 NaN 0.000000
1642675338919089502,Node3,1,0 NaN 0.000000
1642675339133045516,Node3,1,600 0.058888 0.068029
1642675339320660114,Node3,1,0 NaN 0.000000
1642675339521790223,Node3,1,0 NaN 0.000000
1642675339722189912,Node3,1,0 NaN 0.000000
1642675339923178110,Node3,1,0 NaN 0.000000
1642675340137270229,Node3,1,600 0.062991 0.072130
1642675340324147428,Node3,1,0 NaN 0.000000
1642675340524808497,Node3,1,0 NaN 0.000000
1642675340725825674,Node3,1,0 NaN 0.000000
1642675340925503498,Node3,1,0 NaN 0.000000
1642675341139697383,Node3,1,600 0.065184 0.074387
1642675341326792906,Node3,1,0 NaN 0.000000
1642675341527426328,Node3,1,0 NaN 0.000000
1642675341727798721,Node3,1,0 NaN 0.000000
1642675341928435760,Node3,1,0 NaN 0.000000
1642675342141808556,Node3,1,600 0.067331 0.076525
1642675342330022689,Node3,1,0 NaN 0.000000
1642675342530473528,Node3,1,0 NaN 0.000000
1642675342730853082,Node3,1,0 NaN 0.000000
1642675342931397469,Node3,1,0 NaN 0.000000
1642675343149213027,Node3,1,600 0.075147 0.084393
1642675343451002773,Node3,1,1200 2.875935 5.385406
1642675343532282761,Node3,1,0 NaN 0.000000
1642675343732673763,Node3,1,0 NaN 0.000000
1642675343932809801,Node3,1,0 NaN 0.000000
1642675344146921150,Node3,1,800 0.072040 0.081285
1642675344334612535,Node3,1,0 NaN 0.000000
1642675344535728091,Node3,1,0 NaN 0.000000
1642675344741679005,Node3,1,0 NaN 0.000000
1642675344937023585,Node3,1,0 NaN 0.000000
1642675345158294875,Node3,1,800 0.083906 0.093308
1642675345337316666,Node3,1,0 NaN 0.000000
1642675345538667003,Node3,1,0 NaN 0.000000
1642675345738607317,Node3,1,0 NaN 0.000000
1642675345939358896,Node3,1,0 NaN 0.000000
1642675346153338487,Node3,1,800 0.078549 0.087861
1642675346340393451,Node3,1,0 NaN 0.000000
1642675346541573907,Node3,1,0 NaN 0.000000
1642675346743012269,Node3,1,0 NaN 0.000000
1642675346941832482,Node3,1,0 NaN 0.000000
1642675347156748282,Node3,1,800 0.082180 0.091702
1642675347344698545,Node3,1,0 NaN 0.000000
1642675347543993104,Node3,1,0 NaN 0.000000
1642675347744975902,Node3,1,0 NaN 0.000000
1642675347946342636,Node3,1,0 NaN 0.000000
1642675348160220803,Node3,1,800 0.085429 0.095007
1642675348347338989,Node3,1,0 NaN 0.000000
1642675348548701907,Node3,1,0 NaN 0.000000
1642675348748787926,Node3,1,0 NaN 0.000000
1642675348951440376,Node3,1,0 NaN 0.000000
1642675349166039035,Node3,1,800 0.091633 0.100938
1642675349353039324,Node3,1,0 NaN 0.000000
1642675349553256569,Node3,1,0 NaN 0.000000
1642675349754198842,Node3,1,0 NaN 0.000000
1642675349954596456,Node3,1,0 NaN 0.000000
1642675350177294654,Node3,1,800 0.102630 0.111792
1642675350356551192,Node3,1,0 NaN 0.000000
1642675350557375149,Node3,1,0 NaN 0.000000
1642675350758741665,Node3,1,0 NaN 0.000000
1642675350959166960,Node3,1,0 NaN 0.000000
1642675351172853682,Node3,1,800 0.098331 0.107765
1642675351359937551,Node3,1,0 NaN 0.000000
1642675351560933977,Node3,1,0 NaN 0.000000
1642675351761972937,Node3,1,0 NaN 0.000000
1642675351962904544,Node3,1,0 NaN 0.000000
1642675352177923767,Node3,1,800 0.103172 0.113078
1642675352364094534,Node3,1,0 NaN 0.000000
1642675352564909038,Node3,1,0 NaN 0.000000
1642675352765751302,Node3,1,0 NaN 0.000000
1642675352970654595,Node3,1,0 NaN 0.000000
1642675353181389088,Node3,1,800 0.106890 0.116015
1642675353368198434,Node3,1,0 NaN 0.000000
1642675353569782186,Node3,1,0 NaN 0.000000
1642675353769713088,Node3,1,0 NaN 0.000000
1642675353970906437,Node3,1,0 NaN 0.000000
1642675354184534946,Node3,1,800 0.107120 0.119568
1642675354372975299,Node3,1,0 NaN 0.000000
1642675354572144156,Node3,1,0 NaN 0.000000
1642675354772218003,Node3,1,0 NaN 0.000000
1642675354974070813,Node3,1,0 NaN 0.000000
1642675355195439569,Node3,1,800 0.121124 0.130554
1642675355374674335,Node3,1,0 NaN 0.000000
1642675355575925048,Node3,1,0 NaN 0.000000
1642675355776166361,Node3,1,0 NaN 0.000000
1642675355976248309,Node3,1,0 NaN 0.000000
1642675356190546318,Node3,1,800 0.116069 0.125449
1642675356377518279,Node3,1,0 NaN 0.000000
1642675356577076396,Node3,1,0 NaN 0.000000
1642675356777999846,Node3,1,0 NaN 0.000000
1642675356978713364,Node3,1,0 NaN 0.000000
1642675357201008848,Node3,1,800 0.126457 0.135722
1642675357381590261,Node3,1,0 NaN 0.000000
1642675357580627475,Node3,1,0 NaN 0.000000
1642675357781536922,Node3,1,0 NaN 0.000000
1642675357982913490,Node3,1,0 NaN 0.000000
1642675358204445891,Node3,1,800 0.130154 0.139592
1642675358383887082,Node3,1,0 NaN 0.000000
1642675358588210200,Node3,1,0 NaN 0.000000
1642675358785413148,Node3,1,0 NaN 0.000000
1642675358986279794,Node3,1,0 NaN 0.000000
1642675359201894669,Node3,1,800 0.127443 0.136776
1642675359388242894,Node3,1,0 NaN 0.000000
1642675359588464753,Node3,1,0 NaN 0.000000
1642675359788608520,Node3,1,0 NaN 0.000000
1642675359990600224,Node3,1,0 NaN 0.000000
1642675360203308806,Node3,1,800 0.128785 0.138105
1642675360391557412,Node3,1,0 NaN 0.000000
1642675360591831024,Node3,1,0 NaN 0.000000
1642675360791835236,Node3,1,0 NaN 0.000000
1642675360993878677,Node3,1,0 NaN 0.000000
1642675361206471322,Node3,1,800 0.128664 0.141341
1642675361393545963,Node3,1,0 NaN 0.000000
1642675361594772328,Node3,1,0 NaN 0.000000
1642675361795228901,Node3,1,0 NaN 0.000000
1642675361995956724,Node3,1,0 NaN 0.000000
1642675362209391149,Node3,1,800 0.134976 0.144428
1642675362396391989,Node3,1,0 NaN 0.000000
1642675362597616234,Node3,1,0 NaN 0.000000
1642675362797682523,Node3,1,0 NaN 0.000000
1642675362998577847,Node3,1,0 NaN 0.000000
1642675363212605621,Node3,1,800 0.138184 0.147379
1642675363400825967,Node3,1,0 NaN 0.000000
1642675363600182877,Node3,1,0 NaN 0.000000
1642675363800906178,Node3,1,0 NaN 0.000000
1642675364001582081,Node3,1,0 NaN 0.000000
1642675364216614600,Node3,1,800 0.142124 0.151572
1642675364404259061,Node3,1,0 NaN 0.000000
1642675364604081878,Node3,1,0 NaN 0.000000
1642675364804859208,Node3,1,0 NaN 0.000000
1642675365005945056,Node3,1,0 NaN 0.000000
1642675365227212528,Node3,1,800 0.152679 0.162251
1642675365406431103,Node3,1,0 NaN 0.000000
1642675365607184255,Node3,1,0 NaN 0.000000
1642675365808591836,Node3,1,0 NaN 0.000000
1642675366009661749,Node3,1,0 NaN 0.000000
1642675366230332300,Node3,1,800 0.156048 0.165312
1642675366410932985,Node3,1,0 NaN 0.000000
1642675366610740250,Node3,1,0 NaN 0.000000
1642675366811835148,Node3,1,0 NaN 0.000000
1642675367013396330,Node3,1,0 NaN 0.000000
1642675367226937379,Node3,1,800 0.152310 0.161551
1642675367414041363,Node3,1,0 NaN 0.000000
1642675367615711435,Node3,1,0 NaN 0.000000
1642675367815511800,Node3,1,0 NaN 0.000000
1642675368016581083,Node3,1,0 NaN 0.000000
1642675368238623472,Node3,1,800 0.164316 0.173482
1642675368418130638,Node3,1,0 NaN 0.000000
1642675368619570507,Node3,1,0 NaN 0.000000
1642675368819737420,Node3,1,0 NaN 0.000000
1642675369021289918,Node3,1,0 NaN 0.000000
1642675369242759129,Node3,1,800 0.168263 0.177318
1642675369421584544,Node3,1,0 NaN 0.000000
1642675369624039478,Node3,1,0 NaN 0.000000
1642675369823256954,Node3,1,0 NaN 0.000000
1642675370023474115,Node3,1,0 NaN 0.000000
1642675370246050424,Node3,1,800 0.171668 0.180937
1642675370425602049,Node3,1,0 NaN 0.000000
1642675370626538180,Node3,1,0 NaN 0.000000
1642675370826758314,Node3,1,0 NaN 0.000000
1642675371027505650,Node3,1,0 NaN 0.000000
1642675371241883650,Node3,1,800 0.167501 0.176682
1642675371429268839,Node3,1,0 NaN 0.000000
1642675371629607415,Node3,1,0 NaN 0.000000
1642675371830420179,Node3,1,0 NaN 0.000000
1642675372029622271,Node3,1,0 NaN 0.000000
1642675372250668582,Node3,1,800 0.176187 0.185493
1642675372429589678,Node3,1,0 NaN 0.000000
1642675372631622770,Node3,1,0 NaN 0.000000
1642675372831703109,Node3,1,0 NaN 0.000000
1642675373032870965,Node3,1,0 NaN 0.000000
1642675373254629283,Node3,1,800 0.179609 0.188756
1642675373433874486,Node3,1,0 NaN 0.000000
1642675373633816726,Node3,1,0 NaN 0.000000
1642675373835359886,Node3,1,0 NaN 0.000000
1642675374035885550,Node3,1,0 NaN 0.000000
1642675374249840388,Node3,1,800 0.175087 0.184558
1642675374437067704,Node3,1,0 NaN 0.000000
1642675374639076565,Node3,1,0 NaN 0.000000
1642675374838189424,Node3,1,0 NaN 0.000000
1642675375039846588,Node3,1,0 NaN 0.000000
1642675375253802024,Node3,1,800 0.179073 0.188255
1642675375440116856,Node3,1,0 NaN 0.000000
1642675375641134179,Node3,1,0 NaN 0.000000
1642675375841998246,Node3,1,0 NaN 0.000000
1642675376044658434,Node3,1,0 NaN 0.000000
1642675376256491823,Node3,1,800 0.178782 0.191120
1642675376444068298,Node3,1,0 NaN 0.000000
1642675376644708153,Node3,1,0 NaN 0.000000
1642675376845755473,Node3,1,0 NaN 0.000000
1642675377046480091,Node3,1,0 NaN 0.000000
1642675377267487653,Node3,1,800 0.192929 0.202366
1642675377447730661,Node3,1,0 NaN 0.000000
1642675377649666123,Node3,1,0 NaN 0.000000
1642675377848944626,Node3,1,0 NaN 0.000000
1642675378049151260,Node3,1,0 NaN 0.000000
1642675378264098408,Node3,1,800 0.189904 0.199068
1642675378451456723,Node3,1,0 NaN 0.000000
1642675378651659042,Node3,1,0 NaN 0.000000
1642675378851707332,Node3,1,0 NaN 0.000000
1642675379053299531,Node3,1,0 NaN 0.000000
1642675379267284129,Node3,1,800 0.192674 0.202023
1642675379455384234,Node3,1,0 NaN 0.000000
1642675379655023115,Node3,1,0 NaN 0.000000
1642675379855945194,Node3,1,0 NaN 0.000000
1642675380056736540,Node3,1,0 NaN 0.000000
1642675380270832211,Node3,1,800 0.196476 0.205596
1642675380458706596,Node3,1,0 NaN 0.000000
1642675380659451578,Node3,1,0 NaN 0.000000
1642675380860582332,Node3,1,0 NaN 0.000000
1642675381060774813,Node3,1,0 NaN 0.000000
1642675381282079239,Node3,1,800 0.207716 0.216985
1642675381462458636,Node3,1,0 NaN 0.000000
1642675381661420875,Node3,1,0 NaN 0.000000
1642675381863670541,Node3,1,0 NaN 0.000000
1642675382062893465,Node3,1,0 NaN 0.000000
1642675382284081687,Node3,1,800 0.209928 0.219119
1642675382464244662,Node3,1,0 NaN 0.000000
1642675382665080196,Node3,1,0 NaN 0.000000
1642675382866768947,Node3,1,0 NaN 0.000000
1642675383066665359,Node3,1,0 NaN 0.000000
1642675383286344132,Node3,1,800 0.211581 0.221441
1642675383468731940,Node3,1,0 NaN 0.000000
1642675383670021112,Node3,1,0 NaN 0.000000
1642675383870621106,Node3,1,0 NaN 0.000000
1642675384075181654,Node3,1,154 0.008213 0.010149
1642675384287421617,Node3,1,646 0.210103 0.218119
1642675384472967737,Node3,1,0 NaN 0.000000
1642675384674632432,Node3,1,0 NaN 0.000000
1642675384874991942,Node3,1,0 NaN 0.000000
1642675385080361977,Node3,1,314 0.011541 0.015807
1642675386286828597,Node3,1,486 1.208365 1.214318
1642675386495466143,Node3,1,600 0.421019 0.430567
1642675386681414215,Node3,1,0 NaN 0.000000
1642675386881928933,Node3,1,0 NaN 0.000000
1642675387094295320,Node3,1,464 0.022357 0.029405
1642675387286430035,Node3,1,136 0.205254 0.207758
1642675387485365336,Node3,1,0 NaN 0.000000
1642675387685315271,Node3,1,0 NaN 0.000000
1642675387885549055,Node3,1,0 NaN 0.000000
1642675388105131190,Node3,1,554 0.031191 0.039759
1642675388289702697,Node3,1,46 0.206912 0.207788
1642675388488195747,Node3,1,0 NaN 0.000000
1642675388690235624,Node3,1,0 NaN 0.000000
1642675388889123478,Node3,1,0 NaN 0.000000
1642675389104430915,Node3,1,600 0.030011 0.039165
1642675389290686445,Node3,1,0 NaN 0.000000
1642675389491115100,Node3,1,0 NaN 0.000000
1642675389691894209,Node3,1,0 NaN 0.000000
1642675389891560090,Node3,1,0 NaN 0.000000
1642675390113527236,Node3,1,600 0.038874 0.047987
1642675390295408439,Node3,1,0 NaN 0.000000
1642675390493964269,Node3,1,0 NaN 0.000000
1642675390694894939,Node3,1,0 NaN 0.000000
1642675390895942823,Node3,1,0 NaN 0.000000
1642675391109485981,Node3,1,600 0.035225 0.044650
1642675391374482881,Node3,1,1200 2.798921 5.308052
1642675391496296672,Node3,1,0 NaN 0.000000
1642675391698226631,Node3,1,0 NaN 0.000000
1642675391896422767,Node3,1,0 NaN 0.000000
1642675392117958359,Node3,1,800 0.043263 0.052646
1642675392296560532,Node3,1,0 NaN 0.000000
1642675392497573015,Node3,1,0 NaN 0.000000
1642675392697913524,Node3,1,0 NaN 0.000000
1642675392899348028,Node3,1,0 NaN 0.000000
1642675393116466992,Node3,1,800 0.041839 0.051443
1642675393299846073,Node3,1,0 NaN 0.000000
1642675393501997730,Node3,1,0 NaN 0.000000
1642675393701921110,Node3,1,0 NaN 0.000000
1642675393901915317,Node3,1,0 NaN 0.000000
1642675394126028259,Node3,1,800 0.051047 0.060134
1642675394303971526,Node3,1,0 NaN 0.000000
1642675394503882228,Node3,1,0 NaN 0.000000
1642675394706488265,Node3,1,0 NaN 0.000000
1642675394905493722,Node3,1,0 NaN 0.000000
1642675395122129028,Node3,1,800 0.047684 0.057236
1642675395307789056,Node3,1,0 NaN 0.000000
1642675395516028347,Node3,1,0 NaN 0.000000
1642675395709139940,Node3,1,0 NaN 0.000000
1642675395912038482,Node3,1,0 NaN 0.000000
1642675396125015656,Node3,1,800 0.050579 0.059920
1642675396313813657,Node3,1,0 NaN 0.000000
1642675396548760598,Node3,1,0 NaN 0.000000
1642675396716370942,Node3,1,0 NaN 0.000000
1642675396914588824,Node3,1,0 NaN 0.000000
1642675397129129910,Node3,1,800 0.053776 0.062957
1642675397315717832,Node3,1,0 NaN 0.000000
1642675397515315301,Node3,1,0 NaN 0.000000
1642675397716046900,Node3,1,0 NaN 0.000000
1642675397917237130,Node3,1,0 NaN 0.000000
1642675398132957719,Node3,1,800 0.058100 0.067420
1642675398317928532,Node3,1,0 NaN 0.000000
1642675398518993157,Node3,1,0 NaN 0.000000
1642675398720150002,Node3,1,0 NaN 0.000000
1642675398921436078,Node3,1,0 NaN 0.000000
1642675399134844934,Node3,1,800 0.060083 0.069625
1642675399321854172,Node3,1,0 NaN 0.000000
1642675399523716973,Node3,1,0 NaN 0.000000
1642675399723940869,Node3,1,0 NaN 0.000000
1642675399925634497,Node3,1,0 NaN 0.000000
1642675400146659753,Node3,1,800 0.071761 0.080985
1642675400326721937,Node3,1,0 NaN 0.000000
1642675400528060285,Node3,1,0 NaN 0.000000
1642675400727775023,Node3,1,0 NaN 0.000000
1642675400929414462,Node3,1,0 NaN 0.000000
1642675401150980494,Node3,1,800 0.076394 0.085602
1642675401330043275,Node3,1,0 NaN 0.000000
1642675401531095828,Node3,1,0 NaN 0.000000
1642675401732284373,Node3,1,0 NaN 0.000000
1642675401932290566,Node3,1,0 NaN 0.000000
1642675402146559464,Node3,1,800 0.071955 0.081463
1642675402333145110,Node3,1,0 NaN 0.000000
1642675402535070109,Node3,1,0 NaN 0.000000
1642675402734311642,Node3,1,0 NaN 0.000000
1642675402935919974,Node3,1,0 NaN 0.000000
1642675403149656387,Node3,1,800 0.075228 0.084542
1642675403336755248,Node3,1,0 NaN 0.000000
1642675403537368614,Node3,1,0 NaN 0.000000
1642675403738256069,Node3,1,0 NaN 0.000000
1642675403938715184,Node3,1,0 NaN 0.000000
1642675404160259892,Node3,1,800 0.085440 0.094899
1642675404342344161,Node3,1,0 NaN 0.000000
1642675404539580740,Node3,1,0 NaN 0.000000
1642675404739433219,Node3,1,0 NaN 0.000000
1642675404940817998,Node3,1,0 NaN 0.000000
1642675405156290772,Node3,1,800 0.081784 0.091272
1642675405341325999,Node3,1,0 NaN 0.000000
1642675405543688986,Node3,1,0 NaN 0.000000
1642675405742699540,Node3,1,0 NaN 0.000000
1642675405942996053,Node3,1,0 NaN 0.000000
1642675406158768129,Node3,1,800 0.084450 0.093903
1642675406344593829,Node3,1,0 NaN 0.000000
1642675406544323359,Node3,1,0 NaN 0.000000
1642675406744369097,Node3,1,0 NaN 0.000000
1642675406945966678,Node3,1,0 NaN 0.000000
1642675407160349469,Node3,1,800 0.085698 0.095012
1642675407347337380,Node3,1,0 NaN 0.000000
1642675407547574741,Node3,1,0 NaN 0.000000
1642675407748612326,Node3,1,0 NaN 0.000000
1642675407948043208,Node3,1,0 NaN 0.000000
1642675408170070737,Node3,1,800 0.095016 0.104178
1642675408350468968,Node3,1,0 NaN 0.000000
1642675408550877004,Node3,1,0 NaN 0.000000
1642675408752300138,Node3,1,0 NaN 0.000000
1642675408951176571,Node3,1,0 NaN 0.000000
1642675409165830655,Node3,1,800 0.091418 0.100568
1642675409354205819,Node3,1,0 NaN 0.000000
1642675409553471004,Node3,1,0 NaN 0.000000
1642675409754882194,Node3,1,0 NaN 0.000000
1642675409955094007,Node3,1,0 NaN 0.000000
1642675410177490546,Node3,1,800 0.102922 0.112427
1642675410357240241,Node3,1,0 NaN 0.000000
1642675410557287270,Node3,1,0 NaN 0.000000
1642675410758142879,Node3,1,0 NaN 0.000000
1642675410958745370,Node3,1,0 NaN 0.000000
1642675411173686161,Node3,1,800 0.098803 0.107927
1642675411362485414,Node3,1,0 NaN 0.000000
1642675411561529296,Node3,1,0 NaN 0.000000
1642675411762327434,Node3,1,0 NaN 0.000000
1642675411963653354,Node3,1,0 NaN 0.000000
1642675412178118024,Node3,1,800 0.103492 0.113043
1642675412364235227,Node3,1,0 NaN 0.000000
1642675412565051109,Node3,1,0 NaN 0.000000
1642675412766066482,Node3,1,0 NaN 0.000000
1642675412967548747,Node3,1,0 NaN 0.000000
1642675413183181878,Node3,1,800 0.108482 0.118125
1642675413368170412,Node3,1,0 NaN 0.000000
1642675413570595937,Node3,1,0 NaN 0.000000
1642675413769701701,Node3,1,0 NaN 0.000000
1642675413972857738,Node3,1,0 NaN 0.000000
1642675414185656929,Node3,1,800 0.110996 0.120752
1642675414371952154,Node3,1,0 NaN 0.000000
1642675414572662525,Node3,1,0 NaN 0.000000
1642675414773356400,Node3,1,0 NaN 0.000000
1642675414974511491,Node3,1,0 NaN 0.000000
1642675415188984783,Node3,1,800 0.114524 0.123956
1642675415375089311,Node3,1,0 NaN 0.000000
1642675415575922885,Node3,1,0 NaN 0.000000
1642675415777916766,Node3,1,0 NaN 0.000000
1642675415977091615,Node3,1,0 NaN 0.000000
1642675416199493944,Node3,1,800 0.125035 0.134352
1642675416378595378,Node3,1,0 NaN 0.000000
1642675416578869179,Node3,1,0 NaN 0.000000
1642675416779264793,Node3,1,0 NaN 0.000000
1642675416979548938,Node3,1,0 NaN 0.000000
1642675417193164703,Node3,1,800 0.118952 0.128299
1642675417379985354,Node3,1,0 NaN 0.000000
1642675417582029398,Node3,1,0 NaN 0.000000
1642675417782551704,Node3,1,0 NaN 0.000000
1642675417982542626,Node3,1,0 NaN 0.000000
1642675418197738720,Node3,1,800 0.123113 0.132218
1642675418383751632,Node3,1,0 NaN 0.000000
1642675418584575127,Node3,1,0 NaN 0.000000
1642675418786835710,Node3,1,0 NaN 0.000000
1642675418985552509,Node3,1,0 NaN 0.000000
1642675419200278887,Node3,1,800 0.125794 0.134917
1642675419387362536,Node3,1,0 NaN 0.000000
1642675419588241528,Node3,1,0 NaN 0.000000
1642675419789583738,Node3,1,0 NaN 0.000000
1642675419989430261,Node3,1,0 NaN 0.000000
1642675420204058731,Node3,1,800 0.129666 0.138917
1642675420398502364,Node3,1,0 NaN 0.000000
1642675420591467006,Node3,1,0 NaN 0.000000
1642675420792474216,Node3,1,0 NaN 0.000000
1642675420993253144,Node3,1,0 NaN 0.000000
1642675421208654185,Node3,1,800 0.134469 0.143548
1642675421394433383,Node3,1,0 NaN 0.000000
1642675421595415281,Node3,1,0 NaN 0.000000
1642675421796811929,Node3,1,0 NaN 0.000000
1642675421999493268,Node3,1,0 NaN 0.000000
1642675422218608798,Node3,1,800 0.144040 0.153139
1642675422398959432,Node3,1,0 NaN 0.000000
1642675422598819040,Node3,1,0 NaN 0.000000
1642675422799847148,Node3,1,0 NaN 0.000000
1642675423000511009,Node3,1,0 NaN 0.000000
1642675423215408690,Node3,1,800 0.140788 0.149903
1642675423402672825,Node3,1,0 NaN 0.000000
1642675423603517036,Node3,1,0 NaN 0.000000
1642675423804436459,Node3,1,0 NaN 0.000000
1642675424005320644,Node3,1,0 NaN 0.000000
1642675424221030059,Node3,1,800 0.146809 0.155897
1642675424407219734,Node3,1,0 NaN 0.000000
1642675424608813964,Node3,1,0 NaN 0.000000
1642675424808734125,Node3,1,0 NaN 0.000000
1642675425009342656,Node3,1,0 NaN 0.000000
1642675425231138636,Node3,1,800 0.156995 0.166224
1642675425411514513,Node3,1,0 NaN 0.000000
1642675425611373852,Node3,1,0 NaN 0.000000
1642675425812145372,Node3,1,0 NaN 0.000000
1642675426013181920,Node3,1,0 NaN 0.000000
1642675426227216052,Node3,1,800 0.152921 0.162260
1642675426413914748,Node3,1,0 NaN 0.000000
1642675426614692094,Node3,1,0 NaN 0.000000
1642675426815760108,Node3,1,0 NaN 0.000000
1642675427016666651,Node3,1,0 NaN 0.000000
1642675427231940192,Node3,1,800 0.157338 0.166545
1642675427418169030,Node3,1,0 NaN 0.000000
1642675427619081700,Node3,1,0 NaN 0.000000
1642675427820125546,Node3,1,0 NaN 0.000000
1642675428020634978,Node3,1,0 NaN 0.000000
1642675428234908092,Node3,1,800 0.157290 0.169751
1642675428421115490,Node3,1,0 NaN 0.000000
1642675428622304174,Node3,1,0 NaN 0.000000
1642675428822421133,Node3,1,0 NaN 0.000000
1642675429023218166,Node3,1,0 NaN 0.000000
1642675429238946954,Node3,1,800 0.164671 0.174012
1642675429425266060,Node3,1,0 NaN 0.000000
1642675429626094541,Node3,1,0 NaN 0.000000
1642675429826589117,Node3,1,0 NaN 0.000000
1642675430027243326,Node3,1,0 NaN 0.000000
1642675430242867706,Node3,1,800 0.168569 0.177984
1642675430429139758,Node3,1,0 NaN 0.000000
1642675430630173270,Node3,1,0 NaN 0.000000
1642675430831084141,Node3,1,0 NaN 0.000000
1642675431031219782,Node3,1,0 NaN 0.000000
1642675431247136214,Node3,1,800 0.172782 0.182081
1642675431433415428,Node3,1,0 NaN 0.000000
1642675431634327439,Node3,1,0 NaN 0.000000
1642675431835841525,Node3,1,0 NaN 0.000000
1642675432036050854,Node3,1,0 NaN 0.000000
1642675432305522543,Node3,1,800 0.230418 0.239526
1642675432438877425,Node3,1,0 NaN 0.000000
1642675432639014037,Node3,1,0 NaN 0.000000
1642675432839055203,Node3,1,0 NaN 0.000000
1642675433041045242,Node3,1,0 NaN 0.000000
1642675433260864664,Node3,1,800 0.186380 0.195934
1642675433441747520,Node3,1,0 NaN 0.000000
1642675433641959942,Node3,1,0 NaN 0.000000
1642675433842759264,Node3,1,0 NaN 0.000000
1642675434043637266,Node3,1,0 NaN 0.000000
1642675434258270933,Node3,1,800 0.183717 0.192806
1642675434446334799,Node3,1,0 NaN 0.000000
1642675434646210617,Node3,1,0 NaN 0.000000
1642675434847090529,Node3,1,0 NaN 0.000000
1642675435047879854,Node3,1,0 NaN 0.000000
1642675435263242457,Node3,1,800 0.188545 0.197642
1642675435449604128,Node3,1,0 NaN 0.000000
1642675435649607968,Node3,1,0 NaN 0.000000
1642675435850522808,Node3,1,0 NaN 0.000000
1642675436051431190,Node3,1,0 NaN 0.000000
1642675436273559906,Node3,1,800 0.199092 0.208188
1642675436453557498,Node3,1,0 NaN 0.000000
1642675436654520879,Node3,1,0 NaN 0.000000
1642675436855214475,Node3,1,0 NaN 0.000000
1642675437055589139,Node3,1,0 NaN 0.000000
1642675437271019752,Node3,1,800 0.196463 0.205620
1642675437459758785,Node3,1,0 NaN 0.000000
1642675437657653966,Node3,1,0 NaN 0.000000
1642675437859594985,Node3,1,0 NaN 0.000000
1642675438058687509,Node3,1,0 NaN 0.000000
1642675438280893312,Node3,1,800 0.206354 0.215452
1642675438459933083,Node3,1,0 NaN 0.000000
1642675438660693595,Node3,1,0 NaN 0.000000
1642675438861779218,Node3,1,0 NaN 0.000000
1642675439061844798,Node3,1,0 NaN 0.000000
1642675439276549219,Node3,1,800 0.198667 0.210925
1642675439462995563,Node3,1,0 NaN 0.000000
1642675439664001605,Node3,1,0 NaN 0.000000
1642675439865906443,Node3,1,0 NaN 0.000000
1642675440065738928,Node3,1,0 NaN 0.000000
1642675440280050925,Node3,1,800 0.205550 0.215206
1642675440467270165,Node3,1,0 NaN 0.000000
1642675440668036114,Node3,1,0 NaN 0.000000
1642675440869035881,Node3,1,0 NaN 0.000000
1642675441073034876,Node3,1,127 0.007081 0.008585
1642675441282656858,Node3,1,673 0.206570 0.214795
1642675441471880636,Node3,1,0 NaN 0.000000
1642675441672625719,Node3,1,0 NaN 0.000000
1642675441873439166,Node3,1,0 NaN 0.000000
1642675442080779499,Node3,1,168 0.012611 0.016334
1642675442286791180,Node3,1,432 0.204691 0.214918
1642675442478775039,Node3,1,0 NaN 0.000000
1642675442679564032,Node3,1,0 NaN 0.000000
1642675442880271840,Node3,1,0 NaN 0.000000
1642675443089382316,Node3,1,390 0.018466 0.024653
1642675443288770321,Node3,1,210 0.208791 0.212038
1642675443482676500,Node3,1,0 NaN 0.000000
1642675443683765640,Node3,1,0 NaN 0.000000
1642675443884415918,Node3,1,0 NaN 0.000000
1642675444096480724,Node3,1,518 0.023616 0.031804
1642675444287580784,Node3,1,82 0.205711 0.207200
1642675444485081843,Node3,1,0 NaN 0.000000
1642675444686097894,Node3,1,0 NaN 0.000000
1642675444886863216,Node3,1,0 NaN 0.000000
1642675445108159663,Node3,1,599 0.033847 0.043196
1642675445288916128,Node3,1,1 0.205573 0.205573
1642675445488856012,Node3,1,0 NaN 0.000000
1642675445689076553,Node3,1,0 NaN 0.000000
1642675445890067798,Node3,1,0 NaN 0.000000
1642675446104227703,Node3,1,600 0.030091 0.039168
1642675446290662603,Node3,1,0 NaN 0.000000
1642675446491315396,Node3,1,0 NaN 0.000000
1642675446691961780,Node3,1,0 NaN 0.000000
1642675446893218082,Node3,1,0 NaN 0.000000
1642675447113096408,Node3,1,600 0.038596 0.047973
1642675447371029910,Node3,1,1200 2.796150 5.305568
1642675447500377526,Node3,1,0 NaN 0.000000
1642675447697954818,Node3,1,0 NaN 0.000000
1642675447894334864,Node3,1,0 NaN 0.000000
1642675448107936578,Node3,1,800 0.033547 0.042952
1642675448296073228,Node3,1,0 NaN 0.000000
1642675448497609674,Node3,1,0 NaN 0.000000
1642675448696717455,Node3,1,0 NaN 0.000000
1642675448897722658,Node3,1,0 NaN 0.000000
1642675449112596031,Node3,1,800 0.037827 0.047022
1642675449299555358,Node3,1,0 NaN 0.000000
1642675449500606861,Node3,1,0 NaN 0.000000
1642675449700884172,Node3,1,0 NaN 0.000000
1642675449901814296,Node3,1,0 NaN 0.000000
1642675450116344297,Node3,1,800 0.041616 0.050697
1642675450303015162,Node3,1,0 NaN 0.000000
1642675450503947326,Node3,1,0 NaN 0.000000
1642675450705042440,Node3,1,0 NaN 0.000000
1642675450906592526,Node3,1,0 NaN 0.000000
1642675451127522514,Node3,1,800 0.052738 0.062250
1642675451306653887,Node3,1,0 NaN 0.000000
1642675451507546945,Node3,1,0 NaN 0.000000
1642675451708349048,Node3,1,0 NaN 0.000000
1642675451909649607,Node3,1,0 NaN 0.000000
1642675452123455907,Node3,1,800 0.048880 0.058359
1642675452311385877,Node3,1,0 NaN 0.000000
1642675452511787485,Node3,1,0 NaN 0.000000
1642675452711754015,Node3,1,0 NaN 0.000000
1642675452916524617,Node3,1,0 NaN 0.000000
1642675453127074061,Node3,1,800 0.052466 0.062091
1642675453314177122,Node3,1,0 NaN 0.000000
1642675453515216641,Node3,1,0 NaN 0.000000
1642675453715918129,Node3,1,0 NaN 0.000000
1642675453916818522,Node3,1,0 NaN 0.000000
1642675454131630500,Node3,1,800 0.057114 0.066580
1642675454319255937,Node3,1,0 NaN 0.000000
1642675454518965951,Node3,1,0 NaN 0.000000
1642675454721278456,Node3,1,0 NaN 0.000000
1642675454920391798,Node3,1,0 NaN 0.000000
1642675455134676709,Node3,1,800 0.060273 0.069407
1642675455321327500,Node3,1,0 NaN 0.000000
1642675455522640416,Node3,1,0 NaN 0.000000
1642675455722867382,Node3,1,0 NaN 0.000000
1642675455922718877,Node3,1,0 NaN 0.000000
1642675456136467550,Node3,1,800 0.061712 0.071280
1642675456323912091,Node3,1,0 NaN 0.000000
1642675456523923190,Node3,1,0 NaN 0.000000
1642675456724256872,Node3,1,0 NaN 0.000000
1642675456926240218,Node3,1,0 NaN 0.000000
1642675457139503397,Node3,1,800 0.062328 0.074727
1642675457328600823,Node3,1,0 NaN 0.000000
1642675457527554644,Node3,1,0 NaN 0.000000
1642675457728489875,Node3,1,0 NaN 0.000000
1642675457929998657,Node3,1,0 NaN 0.000000
1642675458143688994,Node3,1,800 0.069504 0.078675
1642675458332221131,Node3,1,0 NaN 0.000000
1642675458531006634,Node3,1,0 NaN 0.000000
1642675458732853455,Node3,1,0 NaN 0.000000
1642675458932830468,Node3,1,0 NaN 0.000000
1642675459154631457,Node3,1,800 0.080145 0.089665
1642675459334571253,Node3,1,0 NaN 0.000000
1642675459534624869,Node3,1,0 NaN 0.000000
1642675459735643618,Node3,1,0 NaN 0.000000
1642675459935237068,Node3,1,0 NaN 0.000000
1642675460156785253,Node3,1,800 0.082585 0.091679
1642675460336068441,Node3,1,0 NaN 0.000000
1642675460535955147,Node3,1,0 NaN 0.000000
1642675460736658592,Node3,1,0 NaN 0.000000
1642675460937992630,Node3,1,0 NaN 0.000000
1642675461158831522,Node3,1,800 0.084232 0.093949
1642675461338848161,Node3,1,0 NaN 0.000000
1642675461540052277,Node3,1,0 NaN 0.000000
1642675461740981563,Node3,1,0 NaN 0.000000
1642675461941053998,Node3,1,0 NaN 0.000000
1642675462155233456,Node3,1,800 0.078085 0.090482
1642675462341505830,Node3,1,0 NaN 0.000000
1642675462543579153,Node3,1,0 NaN 0.000000
1642675462742930408,Node3,1,0 NaN 0.000000
1642675462943878630,Node3,1,0 NaN 0.000000
1642675463156745564,Node3,1,800 0.082458 0.091924
1642675463344954928,Node3,1,0 NaN 0.000000
1642675463545427291,Node3,1,0 NaN 0.000000
1642675463746312099,Node3,1,0 NaN 0.000000
1642675463946699698,Node3,1,0 NaN 0.000000
1642675464160600633,Node3,1,800 0.086250 0.095652
1642675464348865823,Node3,1,0 NaN 0.000000
1642675464549067684,Node3,1,0 NaN 0.000000
1642675464750445230,Node3,1,0 NaN 0.000000
1642675464950420623,Node3,1,0 NaN 0.000000
1642675465164303073,Node3,1,800 0.089807 0.099029
1642675465351344242,Node3,1,0 NaN 0.000000
1642675465552482719,Node3,1,0 NaN 0.000000
1642675465753680937,Node3,1,0 NaN 0.000000
1642675465954721019,Node3,1,0 NaN 0.000000
1642675466171149386,Node3,1,600 0.096591 0.105782
1642675466358665710,Node3,1,0 NaN 0.000000
1642675466558793359,Node3,1,0 NaN 0.000000
1642675466760693794,Node3,1,0 NaN 0.000000
1642675466961358717,Node3,1,0 NaN 0.000000
1642675467175571077,Node3,1,600 0.100526 0.110619
1642675467362428491,Node3,1,0 NaN 0.000000
1642675467562837118,Node3,1,0 NaN 0.000000
1642675467763946032,Node3,1,0 NaN 0.000000
1642675467965227143,Node3,1,0 NaN 0.000000
1642675468179047544,Node3,1,600 0.105019 0.114166
1642675468366856652,Node3,1,0 NaN 0.000000
1642675468568634198,Node3,1,0 NaN 0.000000
1642675468767668539,Node3,1,0 NaN 0.000000
1642675468969392835,Node3,1,0 NaN 0.000000
1642675469189059815,Node3,1,600 0.114533 0.124212
1642675469369062511,Node3,1,0 NaN 0.000000
1642675469570407056,Node3,1,0 NaN 0.000000
1642675469770408304,Node3,1,0 NaN 0.000000
1642675469972211919,Node3,1,0 NaN 0.000000
1642675470186612762,Node3,1,600 0.112412 0.121799
1642675470373237175,Node3,1,0 NaN 0.000000
1642675470573559290,Node3,1,0 NaN 0.000000
1642675470774618277,Node3,1,0 NaN 0.000000
1642675470975007672,Node3,1,0 NaN 0.000000
1642675471189344467,Node3,1,600 0.114729 0.123823
1642675471454858986,Node3,1,1200 2.879705 5.388842
1642675471574850588,Node3,1,0 NaN 0.000000
1642675471776629801,Node3,1,0 NaN 0.000000
1642675471977595161,Node3,1,0 NaN 0.000000
1642675472189849447,Node3,1,800 0.114761 0.123929
1642675472376176898,Node3,1,0 NaN 0.000000
1642675472577381367,Node3,1,0 NaN 0.000000
1642675472778435779,Node3,1,0 NaN 0.000000
1642675472978886520,Node3,1,0 NaN 0.000000
1642675473193477788,Node3,1,800 0.118796 0.128354
1642675473379941993,Node3,1,0 NaN 0.000000
1642675473581527671,Node3,1,0 NaN 0.000000
1642675473826168628,Node3,1,0 NaN 0.000000
1642675473983323198,Node3,1,0 NaN 0.000000
1642675474205211076,Node3,1,800 0.130412 0.139773
1642675474383936054,Node3,1,0 NaN 0.000000
1642675474584953332,Node3,1,0 NaN 0.000000
1642675474784940513,Node3,1,0 NaN 0.000000
1642675474986912914,Node3,1,0 NaN 0.000000
1642675475200556756,Node3,1,800 0.125446 0.135018
1642675475387290048,Node3,1,0 NaN 0.000000
1642675475587308193,Node3,1,0 NaN 0.000000
1642675475787481267,Node3,1,0 NaN 0.000000
1642675475990066604,Node3,1,0 NaN 0.000000
1642675476203306128,Node3,1,800 0.128133 0.137388
1642675476390611683,Node3,1,0 NaN 0.000000
1642675476590671472,Node3,1,0 NaN 0.000000
1642675476791483089,Node3,1,0 NaN 0.000000
1642675476992760751,Node3,1,0 NaN 0.000000
1642675477206700911,Node3,1,800 0.131926 0.141198
1642675477394283184,Node3,1,0 NaN 0.000000
1642675477594347368,Node3,1,0 NaN 0.000000
1642675477795705967,Node3,1,0 NaN 0.000000
1642675477995531129,Node3,1,0 NaN 0.000000
1642675478210459330,Node3,1,800 0.135721 0.145009
1642675478398870431,Node3,1,0 NaN 0.000000
1642675478598086872,Node3,1,0 NaN 0.000000
1642675478798356829,Node3,1,0 NaN 0.000000
1642675479000569334,Node3,1,0 NaN 0.000000
1642675479213651597,Node3,1,800 0.139209 0.148508
1642675479402409195,Node3,1,0 NaN 0.000000
1642675479601308608,Node3,1,0 NaN 0.000000
1642675479803054916,Node3,1,0 NaN 0.000000
1642675480003008356,Node3,1,0 NaN 0.000000
1642675480217614992,Node3,1,800 0.139026 0.152303
1642675480404337302,Node3,1,0 NaN 0.000000
1642675480604574632,Node3,1,0 NaN 0.000000
1642675480804698314,Node3,1,0 NaN 0.000000
1642675481006035685,Node3,1,0 NaN 0.000000
1642675481219126424,Node3,1,800 0.144294 0.153881
1642675481406752333,Node3,1,0 NaN 0.000000
1642675481606761853,Node3,1,0 NaN 0.000000
1642675481807694409,Node3,1,0 NaN 0.000000
1642675482009685412,Node3,1,0 NaN 0.000000
1642675482222134221,Node3,1,800 0.147690 0.157120
1642675482408653482,Node3,1,0 NaN 0.000000
1642675482609568658,Node3,1,0 NaN 0.000000
1642675482809634723,Node3,1,0 NaN 0.000000
1642675483011364233,Node3,1,0 NaN 0.000000
1642675483225237062,Node3,1,800 0.150818 0.160062
1642675483413024122,Node3,1,0 NaN 0.000000
1642675483614717040,Node3,1,0 NaN 0.000000
1642675483812762790,Node3,1,0 NaN 0.000000
1642675484012839916,Node3,1,0 NaN 0.000000
1642675484226462727,Node3,1,800 0.151974 0.161213
1642675484415365781,Node3,1,0 NaN 0.000000
1642675484614675040,Node3,1,0 NaN 0.000000
1642675484816074056,Node3,1,0 NaN 0.000000
1642675485015084478,Node3,1,0 NaN 0.000000
1642675485237217215,Node3,1,800 0.162344 0.172063
1642675485417403938,Node3,1,0 NaN 0.000000
1642675485618229994,Node3,1,0 NaN 0.000000
1642675485818371146,Node3,1,0 NaN 0.000000
1642675486019436707,Node3,1,0 NaN 0.000000
1642675486233332873,Node3,1,800 0.158299 0.168063
1642675486420193911,Node3,1,0 NaN 0.000000
1642675486621547203,Node3,1,0 NaN 0.000000
1642675486822746682,Node3,1,0 NaN 0.000000
1642675487021871689,Node3,1,0 NaN 0.000000
1642675487237568053,Node3,1,800 0.159762 0.172394
1642675487425110302,Node3,1,0 NaN 0.000000
1642675487624244346,Node3,1,0 NaN 0.000000
1642675487826571038,Node3,1,0 NaN 0.000000
1642675488025467511,Node3,1,0 NaN 0.000000
1642675488240851193,Node3,1,800 0.166000 0.175299
1642675488426777442,Node3,1,0 NaN 0.000000
1642675488628142877,Node3,1,0 NaN 0.000000
1642675488827501445,Node3,1,0 NaN 0.000000
1642675489027945450,Node3,1,0 NaN 0.000000
1642675489242305155,Node3,1,800 0.167168 0.176297
1642675489429540687,Node3,1,0 NaN 0.000000
1642675489630153640,Node3,1,0 NaN 0.000000
1642675489830207634,Node3,1,0 NaN 0.000000
1642675490032293246,Node3,1,0 NaN 0.000000
1642675490245583438,Node3,1,800 0.170852 0.180407
1642675490432430239,Node3,1,0 NaN 0.000000
1642675490634492489,Node3,1,0 NaN 0.000000
1642675490832733079,Node3,1,0 NaN 0.000000
1642675491033522965,Node3,1,0 NaN 0.000000
1642675491255445934,Node3,1,800 0.181031 0.190298
1642675491437675526,Node3,1,0 NaN 0.000000
1642675491635551024,Node3,1,0 NaN 0.000000
1642675491836439569,Node3,1,0 NaN 0.000000
1642675492038422223,Node3,1,0 NaN 0.000000
1642675492251318578,Node3,1,800 0.173606 0.186022
1642675492439066645,Node3,1,0 NaN 0.000000
1642675492640058011,Node3,1,0 NaN 0.000000
1642675492839897370,Node3,1,0 NaN 0.000000
1642675493041971223,Node3,1,0 NaN 0.000000
1642675493255721178,Node3,1,800 0.180711 0.190036
1642675493442761529,Node3,1,0 NaN 0.000000
1642675493643860989,Node3,1,0 NaN 0.000000
1642675493843717063,Node3,1,0 NaN 0.000000
1642675494045316859,Node3,1,0 NaN 0.000000
1642675494262115151,Node3,1,800 0.187926 0.197229
1642675494449031116,Node3,1,0 NaN 0.000000
1642675494649022144,Node3,1,0 NaN 0.000000
1642675494851312507,Node3,1,0 NaN 0.000000
1642675495050074119,Node3,1,0 NaN 0.000000
1642675495265494298,Node3,1,800 0.190794 0.200272
1642675495452177657,Node3,1,0 NaN 0.000000
1642675495653236048,Node3,1,0 NaN 0.000000
1642675495854175575,Node3,1,0 NaN 0.000000
1642675496055137434,Node3,1,0 NaN 0.000000
1642675496268774473,Node3,1,800 0.194421 0.203937
1642675496456086375,Node3,1,0 NaN 0.000000
1642675496656854745,Node3,1,0 NaN 0.000000
1642675496857895350,Node3,1,0 NaN 0.000000
1642675497058336902,Node3,1,0 NaN 0.000000
1642675497274806528,Node3,1,800 0.200075 0.209573
1642675497459285669,Node3,1,0 NaN 0.000000
1642675497659244589,Node3,1,0 NaN 0.000000
1642675497860168404,Node3,1,0 NaN 0.000000
1642675498061097632,Node3,1,0 NaN 0.000000
1642675498276725880,Node3,1,800 0.202298 0.211903
1642675498462969891,Node3,1,0 NaN 0.000000
1642675498663946453,Node3,1,0 NaN 0.000000
1642675498864964957,Node3,1,0 NaN 0.000000
1642675499067701576,Node3,1,0 NaN 0.000000
1642675499285330679,Node3,1,800 0.210592 0.220404
1642675499467895261,Node3,1,0 NaN 0.000000
1642675499667845742,Node3,1,0 NaN 0.000000
1642675499869148902,Node3,1,0 NaN 0.000000
1642675500071270416,Node3,1,80 0.005759 0.006802
1642675500282484809,Node3,1,720 0.206023 0.215210
1642675500471334744,Node3,1,0 NaN 0.000000
1642675500671532757,Node3,1,0 NaN 0.000000
1642675500873660661,Node3,1,0 NaN 0.000000
1642675501077342390,Node3,1,140 0.010129 0.012508
1642675501285557400,Node3,1,460 0.208383 0.215929
1642675501474483242,Node3,1,0 NaN 0.000000
1642675501681648293,Node3,1,0 NaN 0.000000
1642675501876668584,Node3,1,0 NaN 0.000000
1642675502082223195,Node3,1,234 0.013374 0.017089
1642675502286465843,Node3,1,366 0.207950 0.213847
1642675502478543860,Node3,1,0 NaN 0.000000
1642675502679582199,Node3,1,0 NaN 0.000000
1642675502879994376,Node3,1,0 NaN 0.000000
1642675503092510853,Node3,1,364 0.022263 0.027927
1642675503285903937,Node3,1,236 0.205127 0.210274
1642675503481034074,Node3,1,0 NaN 0.000000
1642675503681577701,Node3,1,0 NaN 0.000000
1642675503882546891,Node3,1,0 NaN 0.000000
1642675504094931343,Node3,1,426 0.023103 0.029681
1642675504286680750,Node3,1,174 0.205570 0.208790
1642675504483509144,Node3,1,0 NaN 0.000000
1642675504685007390,Node3,1,0 NaN 0.000000
1642675504886880998,Node3,1,0 NaN 0.000000
1642675505099507531,Node3,1,553 0.025602 0.034146
1642675505288473480,Node3,1,47 0.205901 0.206700
1642675505487575411,Node3,1,0 NaN 0.000000
1642675505688250953,Node3,1,0 NaN 0.000000
1642675505889474447,Node3,1,0 NaN 0.000000
1642675506102812231,Node3,1,600 0.028374 0.037649
1642675506367895466,Node3,1,1200 2.792935 5.302649
1642675506488731365,Node3,1,0 NaN 0.000000
1642675506689383922,Node3,1,0 NaN 0.000000
1642675506889770046,Node3,1,0 NaN 0.000000
1642675507104190684,Node3,1,800 0.029752 0.039160
1642675507292563249,Node3,1,0 NaN 0.000000
1642675507492827021,Node3,1,0 NaN 0.000000
1642675507693258117,Node3,1,0 NaN 0.000000
1642675507893692794,Node3,1,0 NaN 0.000000
1642675508107303622,Node3,1,800 0.032839 0.042196
1642675508298589635,Node3,1,0 NaN 0.000000
1642675508496481900,Node3,1,0 NaN 0.000000
1642675508697568995,Node3,1,0 NaN 0.000000
1642675508897684200,Node3,1,0 NaN 0.000000
1642675509119437102,Node3,1,800 0.044577 0.053947
1642675509298877274,Node3,1,0 NaN 0.000000
1642675509499773622,Node3,1,0 NaN 0.000000
1642675509699844954,Node3,1,0 NaN 0.000000
1642675509900244218,Node3,1,0 NaN 0.000000
1642675510121794982,Node3,1,800 0.047667 0.056816
1642675510301234662,Node3,1,0 NaN 0.000000
1642675510502304553,Node3,1,0 NaN 0.000000
1642675510701030810,Node3,1,0 NaN 0.000000
1642675510903576183,Node3,1,0 NaN 0.000000
1642675511116375161,Node3,1,800 0.041818 0.050931
1642675511305143634,Node3,1,0 NaN 0.000000
1642675511504631567,Node3,1,0 NaN 0.000000
1642675511704630084,Node3,1,0 NaN 0.000000
1642675511905373647,Node3,1,0 NaN 0.000000
1642675512120220814,Node3,1,800 0.042451 0.054847
1642675512311736316,Node3,1,0 NaN 0.000000
1642675512510786554,Node3,1,0 NaN 0.000000
1642675512708908194,Node3,1,0 NaN 0.000000
1642675512910008780,Node3,1,0 NaN 0.000000
1642675513131259901,Node3,1,800 0.056739 0.066342
1642675513310186243,Node3,1,0 NaN 0.000000
1642675513511468171,Node3,1,0 NaN 0.000000
1642675513713285187,Node3,1,0 NaN 0.000000
1642675513912626213,Node3,1,0 NaN 0.000000
1642675514127341847,Node3,1,800 0.052613 0.061787
1642675514314620029,Node3,1,0 NaN 0.000000
1642675514515758725,Node3,1,0 NaN 0.000000
1642675514715872935,Node3,1,0 NaN 0.000000
1642675514916693450,Node3,1,0 NaN 0.000000
1642675515138544601,Node3,1,800 0.063947 0.073112
1642675515318966292,Node3,1,0 NaN 0.000000
1642675515519115463,Node3,1,0 NaN 0.000000
1642675515719909887,Node3,1,0 NaN 0.000000
1642675515920720681,Node3,1,0 NaN 0.000000
1642675516143665762,Node3,1,800 0.066312 0.078908
1642675516321981409,Node3,1,0 NaN 0.000000
1642675516523746825,Node3,1,0 NaN 0.000000
1642675516723639187,Node3,1,0 NaN 0.000000
1642675516924689417,Node3,1,0 NaN 0.000000
1642675517138316094,Node3,1,800 0.063528 0.072664
1642675517326869060,Node3,1,0 NaN 0.000000
1642675517526286497,Node3,1,0 NaN 0.000000
1642675517729059148,Node3,1,0 NaN 0.000000
1642675517928642594,Node3,1,0 NaN 0.000000
1642675518150081553,Node3,1,800 0.075279 0.084553
1642675518328930816,Node3,1,0 NaN 0.000000
1642675518529897824,Node3,1,0 NaN 0.000000
1642675518731065880,Node3,1,0 NaN 0.000000
1642675518932210342,Node3,1,0 NaN 0.000000
1642675519146092054,Node3,1,800 0.071861 0.081026
1642675519334855485,Node3,1,0 NaN 0.000000
1642675519533736651,Node3,1,0 NaN 0.000000
1642675519735706249,Node3,1,0 NaN 0.000000
1642675519935848477,Node3,1,0 NaN 0.000000
1642675520151655603,Node3,1,800 0.076601 0.085734
1642675520337954087,Node3,1,0 NaN 0.000000
1642675520540004716,Node3,1,0 NaN 0.000000
1642675520739404691,Node3,1,0 NaN 0.000000
1642675520940352781,Node3,1,0 NaN 0.000000
1642675521153335543,Node3,1,800 0.078787 0.087973
1642675521342416018,Node3,1,0 NaN 0.000000
1642675521540523600,Node3,1,0 NaN 0.000000
1642675521741583582,Node3,1,0 NaN 0.000000
1642675521941528802,Node3,1,0 NaN 0.000000
1642675522156848636,Node3,1,800 0.082102 0.091179
1642675522342763240,Node3,1,0 NaN 0.000000
1642675522543137282,Node3,1,0 NaN 0.000000
1642675522744256718,Node3,1,0 NaN 0.000000
1642675522944735074,Node3,1,0 NaN 0.000000
1642675523159742206,Node3,1,800 0.085454 0.094671
1642675523346174983,Node3,1,0 NaN 0.000000
1642675523545696259,Node3,1,0 NaN 0.000000
1642675523746952528,Node3,1,0 NaN 0.000000
1642675523945433866,Node3,1,0 NaN 0.000000
1642675524161288071,Node3,1,800 0.083729 0.096231
1642675524346942686,Node3,1,0 NaN 0.000000
1642675524548764336,Node3,1,0 NaN 0.000000
1642675524749401888,Node3,1,0 NaN 0.000000
1642675524949488471,Node3,1,0 NaN 0.000000
1642675525163532049,Node3,1,800 0.088946 0.098031
1642675525350170817,Node3,1,0 NaN 0.000000
1642675525552866692,Node3,1,0 NaN 0.000000
1642675525752517559,Node3,1,0 NaN 0.000000
1642675525954105189,Node3,1,0 NaN 0.000000
1642675526174390816,Node3,1,800 0.099854 0.109476
1642675526353744559,Node3,1,0 NaN 0.000000
1642675526554844083,Node3,1,0 NaN 0.000000
1642675526755015678,Node3,1,0 NaN 0.000000
1642675526956040773,Node3,1,0 NaN 0.000000
1642675527170825923,Node3,1,800 0.095962 0.105490
1642675527359134112,Node3,1,0 NaN 0.000000
1642675527558725832,Node3,1,0 NaN 0.000000
1642675527761092685,Node3,1,0 NaN 0.000000
1642675527960417917,Node3,1,0 NaN 0.000000
1642675528175021951,Node3,1,800 0.100336 0.109580
1642675528362115352,Node3,1,0 NaN 0.000000
1642675528561491789,Node3,1,0 NaN 0.000000
1642675528763162269,Node3,1,0 NaN 0.000000
1642675528962321378,Node3,1,0 NaN 0.000000
1642675529183916874,Node3,1,800 0.109386 0.118920
1642675529363357791,Node3,1,0 NaN 0.000000
1642675529564504770,Node3,1,0 NaN 0.000000
1642675529764727611,Node3,1,0 NaN 0.000000
1642675529965865587,Node3,1,0 NaN 0.000000
1642675530178467346,Node3,1,800 0.103903 0.113500
1642675530367248977,Node3,1,0 NaN 0.000000
1642675530566238317,Node3,1,0 NaN 0.000000
1642675530768834665,Node3,1,0 NaN 0.000000
1642675530968675584,Node3,1,0 NaN 0.000000
1642675531183516078,Node3,1,800 0.108555 0.117743
1642675531370444525,Node3,1,0 NaN 0.000000
1642675531571474052,Node3,1,0 NaN 0.000000
1642675531771672012,Node3,1,0 NaN 0.000000
1642675531972735857,Node3,1,0 NaN 0.000000
1642675532186714138,Node3,1,800 0.111748 0.120800
1642675532373592188,Node3,1,0 NaN 0.000000
1642675532574567911,Node3,1,0 NaN 0.000000
1642675532776714029,Node3,1,0 NaN 0.000000
1642675532977637832,Node3,1,0 NaN 0.000000
1642675533192926024,Node3,1,800 0.118671 0.127801
1642675533378210875,Node3,1,0 NaN 0.000000
1642675533578993364,Node3,1,0 NaN 0.000000
1642675533779837974,Node3,1,0 NaN 0.000000
1642675533981096891,Node3,1,0 NaN 0.000000
1642675534196632069,Node3,1,800 0.122410 0.131750
1642675534383963170,Node3,1,0 NaN 0.000000
1642675534585546178,Node3,1,0 NaN 0.000000
1642675534784141289,Node3,1,0 NaN 0.000000
1642675534985090845,Node3,1,0 NaN 0.000000
1642675535200151080,Node3,1,800 0.125252 0.134881
1642675535386839617,Node3,1,0 NaN 0.000000
1642675535589675191,Node3,1,0 NaN 0.000000
1642675535788830609,Node3,1,0 NaN 0.000000
1642675535989652924,Node3,1,0 NaN 0.000000
1642675536204488262,Node3,1,800 0.129700 0.138899
1642675536391932001,Node3,1,0 NaN 0.000000
1642675536592925650,Node3,1,0 NaN 0.000000
1642675536792970932,Node3,1,0 NaN 0.000000
1642675536993851382,Node3,1,0 NaN 0.000000
1642675537208823599,Node3,1,800 0.133782 0.142971
1642675537395344885,Node3,1,0 NaN 0.000000
1642675537596158929,Node3,1,0 NaN 0.000000
1642675537798661816,Node3,1,0 NaN 0.000000
1642675537997940944,Node3,1,0 NaN 0.000000
1642675538211624500,Node3,1,800 0.136802 0.146038
1642675538402151224,Node3,1,0 NaN 0.000000
1642675538598911708,Node3,1,0 NaN 0.000000
1642675538799985601,Node3,1,0 NaN 0.000000
1642675539000979146,Node3,1,0 NaN 0.000000
1642675539215976286,Node3,1,800 0.141334 0.150869
1642675539402704289,Node3,1,0 NaN 0.000000
1642675539603257783,Node3,1,0 NaN 0.000000
1642675539804445869,Node3,1,0 NaN 0.000000
1642675540004469414,Node3,1,0 NaN 0.000000
1642675540219318687,Node3,1,800 0.144801 0.153981
1642675540409099608,Node3,1,0 NaN 0.000000
1642675540606800806,Node3,1,0 NaN 0.000000
1642675540807004916,Node3,1,0 NaN 0.000000
1642675541007777039,Node3,1,0 NaN 0.000000
1642675541222113145,Node3,1,800 0.147070 0.156171
1642675541409664590,Node3,1,0 NaN 0.000000
1642675541608779220,Node3,1,0 NaN 0.000000
1642675541810938684,Node3,1,0 NaN 0.000000
1642675542010440968,Node3,1,0 NaN 0.000000
1642675542223901418,Node3,1,800 0.149222 0.158693
1642675542411175527,Node3,1,0 NaN 0.000000
1642675542612195146,Node3,1,0 NaN 0.000000
1642675542813467873,Node3,1,0 NaN 0.000000
1642675543015729194,Node3,1,0 NaN 0.000000
1642675543228886922,Node3,1,800 0.154131 0.163683
1642675543415739814,Node3,1,0 NaN 0.000000
1642675543616862072,Node3,1,0 NaN 0.000000
1642675543817969798,Node3,1,0 NaN 0.000000
1642675544018764762,Node3,1,0 NaN 0.000000
1642675544233571688,Node3,1,800 0.158743 0.167833
1642675544419735242,Node3,1,0 NaN 0.000000
1642675545624478774,Node3,1,0 NaN 0.000000
1642675545839476361,Node3,1,600 0.764819 0.773992
1642675546026180149,Node3,1,0 NaN 0.000000
1642675546241653548,Node3,1,600 0.167560 0.176736
1642675546427654367,Node3,1,0 NaN 0.000000
1642675546629842885,Node3,1,0 NaN 0.000000
1642675546829111829,Node3,1,0 NaN 0.000000
1642675547030645788,Node3,1,0 NaN 0.000000
1642675547244660661,Node3,1,600 0.170226 0.179382
1642675547433182363,Node3,1,0 NaN 0.000000
1642675547634139764,Node3,1,0 NaN 0.000000
1642675547833624135,Node3,1,0 NaN 0.000000
1642675548035036029,Node3,1,0 NaN 0.000000
1642675548248587341,Node3,1,600 0.174309 0.183603
1642675548436644587,Node3,1,0 NaN 0.000000
1642675548637121510,Node3,1,0 NaN 0.000000
1642675548836999069,Node3,1,0 NaN 0.000000
1642675549037963620,Node3,1,0 NaN 0.000000
1642675549252563557,Node3,1,600 0.178296 0.187638
1642675549438689426,Node3,1,0 NaN 0.000000
1642675549639542969,Node3,1,0 NaN 0.000000
1642675549839803275,Node3,1,0 NaN 0.000000
1642675550041777097,Node3,1,0 NaN 0.000000
1642675550252989387,Node3,1,600 0.178943 0.188062
1642675550563566259,Node3,1,1200 2.988401 5.497344
1642675550639399598,Node3,1,0 NaN 0.000000
1642675550842298625,Node3,1,0 NaN 0.000000
1642675551040371489,Node3,1,0 NaN 0.000000
1642675551262009752,Node3,1,800 0.186931 0.196261
1642675551444242642,Node3,1,0 NaN 0.000000
1642675551643058080,Node3,1,0 NaN 0.000000
1642675551845871061,Node3,1,0 NaN 0.000000
1642675552046223450,Node3,1,0 NaN 0.000000
1642675552258077210,Node3,1,800 0.183277 0.192835
1642675552445416317,Node3,1,0 NaN 0.000000
1642675552645896908,Node3,1,0 NaN 0.000000
1642675552847490958,Node3,1,0 NaN 0.000000
1642675553046857915,Node3,1,0 NaN 0.000000
1642675553262272874,Node3,1,800 0.187374 0.196762
1642675553448582509,Node3,1,0 NaN 0.000000
1642675553650416106,Node3,1,0 NaN 0.000000
1642675553849398447,Node3,1,0 NaN 0.000000
1642675554052686743,Node3,1,0 NaN 0.000000
1642675554264791006,Node3,1,800 0.190297 0.199706
1642675554451882814,Node3,1,0 NaN 0.000000
1642675554652800585,Node3,1,0 NaN 0.000000
1642675554856440989,Node3,1,0 NaN 0.000000
1642675555054560023,Node3,1,0 NaN 0.000000
1642675555270043430,Node3,1,800 0.195533 0.204953
1642675555455940832,Node3,1,0 NaN 0.000000
1642675555657076078,Node3,1,0 NaN 0.000000
1642675555857378553,Node3,1,0 NaN 0.000000
1642675556105117407,Node3,1,0 NaN 0.000000
1642675556273069271,Node3,1,800 0.190513 0.207383
1642675556458627347,Node3,1,0 NaN 0.000000
1642675556658276600,Node3,1,0 NaN 0.000000
1642675556861385483,Node3,1,0 NaN 0.000000
1642675557059024782,Node3,1,0 NaN 0.000000
1642675557283928783,Node3,1,800 0.209464 0.218683
1642675557460389019,Node3,1,0 NaN 0.000000
1642675557661504234,Node3,1,0 NaN 0.000000
1642675557862440039,Node3,1,0 NaN 0.000000
1642675558063569222,Node3,1,0 NaN 0.000000
1642675558277054621,Node3,1,800 0.202981 0.212137
1642675558466026205,Node3,1,0 NaN 0.000000
1642675558665085916,Node3,1,0 NaN 0.000000
1642675558876889563,Node3,1,0 NaN 0.000000
1642675559066912079,Node3,1,0 NaN 0.000000
1642675559281046416,Node3,1,800 0.206220 0.215820
1642675559467525805,Node3,1,0 NaN 0.000000
1642675559670092986,Node3,1,0 NaN 0.000000
1642675559869132552,Node3,1,0 NaN 0.000000
1642675560072759701,Node3,1,84 0.007253 0.008413
1642675560283387530,Node3,1,539 0.206978 0.216454
1642675560472392497,Node3,1,0 NaN 0.000000
1642675560675624877,Node3,1,0 NaN 0.000000
1642675560872530639,Node3,1,0 NaN 0.000000
1642675561077685338,Node3,1,110 0.010709 0.012706
1642675561285497419,Node3,1,490 0.206121 0.216055
1642675561477259516,Node3,1,0 NaN 0.000000
1642675561675626915,Node3,1,0 NaN 0.000000
1642675561878079043,Node3,1,0 NaN 0.000000
1642675562085828139,Node3,1,267 0.016931 0.021102
1642675562286476748,Node3,1,333 0.208162 0.213492
1642675562477839259,Node3,1,0 NaN 0.000000
1642675562678824571,Node3,1,0 NaN 0.000000
1642675562878496362,Node3,1,0 NaN 0.000000
1642675563089082616,Node3,1,314 0.018993 0.024172
1642675563285530405,Node3,1,286 0.206322 0.210795
1642675563482209287,Node3,1,0 NaN 0.000000
1642675563681393188,Node3,1,0 NaN 0.000000
1642675563882029213,Node3,1,0 NaN 0.000000
1642675564094897761,Node3,1,423 0.023349 0.029930
1642675564288753220,Node3,1,177 0.207805 0.210954
1642675564484591206,Node3,1,0 NaN 0.000000
1642675564685804836,Node3,1,0 NaN 0.000000
1642675564885868020,Node3,1,0 NaN 0.000000
1642675565107719841,Node3,1,560 0.034246 0.042898
1642675565362963531,Node3,1,1201 2.688441 5.295231
1642675565486677067,Node3,1,0 NaN 0.000000
1642675565687460725,Node3,1,16 0.605150 0.605852
1642675565886748977,Node3,1,0 NaN 0.000000
1642675566100150971,Node3,1,800 0.025609 0.035269
1642675566291208981,Node3,1,0 NaN 0.000000
1642675566489261949,Node3,1,0 NaN 0.000000
1642675566689571089,Node3,1,0 NaN 0.000000
1642675566891153672,Node3,1,0 NaN 0.000000
1642675567103616065,Node3,1,800 0.028512 0.037820
1642675567291027107,Node3,1,0 NaN 0.000000
1642675567491038527,Node3,1,0 NaN 0.000000
1642675567692372799,Node3,1,0 NaN 0.000000
1642675567892636475,Node3,1,0 NaN 0.000000
1642675568107550636,Node3,1,800 0.033144 0.042232
1642675568293329882,Node3,1,0 NaN 0.000000
1642675568496722540,Node3,1,0 NaN 0.000000
1642675568694594960,Node3,1,0 NaN 0.000000
1642675568896974183,Node3,1,0 NaN 0.000000
1642675569109603800,Node3,1,800 0.035059 0.044430
1642675569296817504,Node3,1,0 NaN 0.000000
1642675569500082398,Node3,1,0 NaN 0.000000
1642675569698544682,Node3,1,0 NaN 0.000000
1642675569900130531,Node3,1,0 NaN 0.000000
1642675570113055740,Node3,1,800 0.038482 0.047960
1642675570300552243,Node3,1,0 NaN 0.000000
1642675570500407916,Node3,1,0 NaN 0.000000
1642675570700707842,Node3,1,0 NaN 0.000000
1642675570901665722,Node3,1,0 NaN 0.000000
1642675571118198032,Node3,1,800 0.043594 0.052939
1642675571303956912,Node3,1,0 NaN 0.000000
1642675571504096757,Node3,1,0 NaN 0.000000
1642675571704295742,Node3,1,0 NaN 0.000000
1642675571906246195,Node3,1,0 NaN 0.000000
1642675572118423078,Node3,1,800 0.043944 0.053160
1642675572305050893,Node3,1,0 NaN 0.000000
1642675572506300062,Node3,1,0 NaN 0.000000
1642675572706215583,Node3,1,0 NaN 0.000000
1642675572907526775,Node3,1,0 NaN 0.000000
1642675573123190104,Node3,1,800 0.048605 0.057885
1642675573308863292,Node3,1,0 NaN 0.000000
1642675573510426438,Node3,1,0 NaN 0.000000
1642675573709456119,Node3,1,0 NaN 0.000000
1642675573912115717,Node3,1,0 NaN 0.000000
1642675574125131111,Node3,1,800 0.051128 0.060317
1642675574313481014,Node3,1,0 NaN 0.000000
1642675574511856292,Node3,1,0 NaN 0.000000
1642675574714352484,Node3,1,0 NaN 0.000000
1642675574913001186,Node3,1,0 NaN 0.000000
1642675575134905542,Node3,1,800 0.060932 0.070046
1642675575315244201,Node3,1,0 NaN 0.000000
1642675575516132884,Node3,1,0 NaN 0.000000
1642675575716910072,Node3,1,0 NaN 0.000000
1642675575917490348,Node3,1,0 NaN 0.000000
1642675576132565343,Node3,1,800 0.057838 0.067036
1642675576318798897,Node3,1,0 NaN 0.000000
1642675576519664746,Node3,1,0 NaN 0.000000
1642675576720394280,Node3,1,0 NaN 0.000000
1642675576921369505,Node3,1,0 NaN 0.000000
1642675577136200210,Node3,1,800 0.061798 0.070900
1642675577324068429,Node3,1,0 NaN 0.000000
1642675577524664503,Node3,1,0 NaN 0.000000
1642675577724758093,Node3,1,0 NaN 0.000000
1642675577925653935,Node3,1,0 NaN 0.000000
1642675578139782890,Node3,1,800 0.065312 0.074390
1642675578327264793,Node3,1,0 NaN 0.000000
1642675578528401096,Node3,1,0 NaN 0.000000
1642675578728078878,Node3,1,0 NaN 0.000000
1642675578928986742,Node3,1,0 NaN 0.000000
1642675579150878844,Node3,1,800 0.076143 0.085801
1642675579332276431,Node3,1,0 NaN 0.000000
1642675579530970839,Node3,1,0 NaN 0.000000
1642675579732760978,Node3,1,0 NaN 0.000000
1642675579941345432,Node3,1,0 NaN 0.000000
1642675580146005298,Node3,1,800 0.071743 0.080825
1642675580333044787,Node3,1,0 NaN 0.000000
1642675580534199551,Node3,1,0 NaN 0.000000
1642675580734227037,Node3,1,0 NaN 0.000000
1642675580934805101,Node3,1,0 NaN 0.000000
1642675581150293067,Node3,1,800 0.075955 0.085437
1642675581336468922,Node3,1,0 NaN 0.000000
1642675581538528131,Node3,1,0 NaN 0.000000
1642675581738067668,Node3,1,0 NaN 0.000000
1642675581939995763,Node3,1,0 NaN 0.000000
1642675582154068735,Node3,1,800 0.079394 0.088843
1642675582341720388,Node3,1,0 NaN 0.000000
1642675582540798462,Node3,1,0 NaN 0.000000
1642675582743223811,Node3,1,0 NaN 0.000000
1642675582942163625,Node3,1,0 NaN 0.000000
1642675583164299980,Node3,1,800 0.089752 0.099230
1642675583344175818,Node3,1,0 NaN 0.000000
1642675583543902160,Node3,1,0 NaN 0.000000
1642675583745156302,Node3,1,0 NaN 0.000000
1642675583945232596,Node3,1,0 NaN 0.000000
1642675584159855634,Node3,1,800 0.085360 0.094650
1642675584346935501,Node3,1,0 NaN 0.000000
1642675584547681924,Node3,1,0 NaN 0.000000
1642675584748579324,Node3,1,0 NaN 0.000000
1642675584952795981,Node3,1,0 NaN 0.000000
1642675585163848526,Node3,1,800 0.089263 0.098610
1642675585350743506,Node3,1,0 NaN 0.000000
1642675585551600467,Node3,1,0 NaN 0.000000
1642675585752611563,Node3,1,0 NaN 0.000000
1642675585953530199,Node3,1,0 NaN 0.000000
1642675586168109374,Node3,1,800 0.093400 0.102899
1642675586354525923,Node3,1,0 NaN 0.000000
1642675586555608132,Node3,1,0 NaN 0.000000
1642675586758227693,Node3,1,0 NaN 0.000000
1642675586957466054,Node3,1,0 NaN 0.000000
1642675587172550325,Node3,1,800 0.097868 0.106945
1642675587358704354,Node3,1,0 NaN 0.000000
1642675587559611417,Node3,1,0 NaN 0.000000
1642675587760575548,Node3,1,0 NaN 0.000000
1642675587962952204,Node3,1,0 NaN 0.000000
1642675588175689949,Node3,1,800 0.101172 0.110614
1642675588363493863,Node3,1,0 NaN 0.000000
1642675588563425867,Node3,1,0 NaN 0.000000
1642675588764588969,Node3,1,0 NaN 0.000000
1642675588965451262,Node3,1,0 NaN 0.000000
1642675589179892654,Node3,1,800 0.105288 0.114588
1642675589367084207,Node3,1,0 NaN 0.000000
1642675589569020497,Node3,1,0 NaN 0.000000
1642675589768973222,Node3,1,0 NaN 0.000000
1642675589969620275,Node3,1,0 NaN 0.000000
1642675590183915233,Node3,1,800 0.109384 0.118607
1642675590371239447,Node3,1,0 NaN 0.000000
1642675590573030287,Node3,1,0 NaN 0.000000
1642675590772895458,Node3,1,0 NaN 0.000000
1642675590974906274,Node3,1,0 NaN 0.000000
1642675591187437834,Node3,1,800 0.112923 0.122098
1642675591374578711,Node3,1,0 NaN 0.000000
1642675591576524485,Node3,1,0 NaN 0.000000
1642675591776519424,Node3,1,0 NaN 0.000000
1642675591978524683,Node3,1,0 NaN 0.000000
1642675592199611782,Node3,1,800 0.124934 0.134152
1642675592379714702,Node3,1,0 NaN 0.000000
1642675592579824214,Node3,1,0 NaN 0.000000
1642675592781647276,Node3,1,0 NaN 0.000000
1642675592981702924,Node3,1,0 NaN 0.000000
1642675593204330256,Node3,1,800 0.129766 0.139102
1642675593383334043,Node3,1,0 NaN 0.000000
1642675593584051809,Node3,1,0 NaN 0.000000
1642675593785098784,Node3,1,0 NaN 0.000000
1642675593985861963,Node3,1,0 NaN 0.000000
1642675594199983381,Node3,1,800 0.125276 0.134448
1642675594387751877,Node3,1,0 NaN 0.000000
1642675594588659254,Node3,1,0 NaN 0.000000
1642675594789203396,Node3,1,0 NaN 0.000000
1642675594991302782,Node3,1,0 NaN 0.000000
1642675595204224366,Node3,1,800 0.129422 0.138966
1642675595391480514,Node3,1,0 NaN 0.000000
1642675595592170927,Node3,1,0 NaN 0.000000
1642675595792881383,Node3,1,0 NaN 0.000000
1642675595994986897,Node3,1,0 NaN 0.000000
1642675596215000574,Node3,1,800 0.140532 0.149947
1642675596396175459,Node3,1,0 NaN 0.000000
1642675596595826544,Node3,1,0 NaN 0.000000
1642675596796811368,Node3,1,0 NaN 0.000000
1642675596997828209,Node3,1,0 NaN 0.000000
1642675597212252882,Node3,1,800 0.137425 0.146681
1642675597399456634,Node3,1,0 NaN 0.000000
1642675597600540709,Node3,1,0 NaN 0.000000
1642675597801449848,Node3,1,0 NaN 0.000000
1642675598002310024,Node3,1,0 NaN 0.000000
1642675598218793153,Node3,1,600 0.139938 0.153960
1642675598407190093,Node3,1,0 NaN 0.000000
1642675598605906080,Node3,1,0 NaN 0.000000
1642675598809642972,Node3,1,0 NaN 0.000000
1642675599007864806,Node3,1,0 NaN 0.000000
1642675599228838899,Node3,1,600 0.154752 0.163900
1642675599410358090,Node3,1,0 NaN 0.000000
1642675599610205441,Node3,1,0 NaN 0.000000
1642675599811465216,Node3,1,0 NaN 0.000000
1642675600011312796,Node3,1,0 NaN 0.000000
1642675600225435715,Node3,1,600 0.151372 0.160462
1642675600413248162,Node3,1,0 NaN 0.000000
1642675600613173633,Node3,1,0 NaN 0.000000
1642675600813495357,Node3,1,0 NaN 0.000000
1642675601015052573,Node3,1,0 NaN 0.000000
1642675601228105849,Node3,1,600 0.153498 0.162595
1642675601417093648,Node3,1,0 NaN 0.000000
1642675601619673354,Node3,1,0 NaN 0.000000
1642675601816949058,Node3,1,0 NaN 0.000000
1642675602017600853,Node3,1,0 NaN 0.000000
1642675602236985970,Node3,1,600 0.163129 0.172378
1642675602418927336,Node3,1,0 NaN 0.000000
1642675602620007616,Node3,1,0 NaN 0.000000
1642675602819805768,Node3,1,0 NaN 0.000000
1642675603020199727,Node3,1,0 NaN 0.000000
1642675603232793447,Node3,1,600 0.158466 0.168153
1642675603538499820,Node3,1,1200 2.961555 5.469735
1642675603618509221,Node3,1,0 NaN 0.000000
1642675603819671702,Node3,1,0 NaN 0.000000
1642675604020010260,Node3,1,0 NaN 0.000000
1642675604234936701,Node3,1,800 0.159865 0.169019
1642675604423604106,Node3,1,0 NaN 0.000000
1642675604623319287,Node3,1,0 NaN 0.000000
1642675604824277220,Node3,1,0 NaN 0.000000
1642675605024200761,Node3,1,0 NaN 0.000000
1642675605238689587,Node3,1,800 0.164439 0.173693
1642675605425897823,Node3,1,0 NaN 0.000000
1642675605626926510,Node3,1,0 NaN 0.000000
1642675605826422169,Node3,1,0 NaN 0.000000
1642675606028908934,Node3,1,0 NaN 0.000000
1642675606242187615,Node3,1,800 0.167741 0.177047
1642675606429947560,Node3,1,0 NaN 0.000000
1642675606628947696,Node3,1,0 NaN 0.000000
1642675606831649915,Node3,1,0 NaN 0.000000
1642675607030594131,Node3,1,0 NaN 0.000000
1642675607246919487,Node3,1,800 0.172382 0.181618
1642675607432073721,Node3,1,0 NaN 0.000000
1642675607632778734,Node3,1,0 NaN 0.000000
1642675607833715580,Node3,1,0 NaN 0.000000
1642675608035637050,Node3,1,0 NaN 0.000000
1642675608248350935,Node3,1,800 0.173752 0.183250
1642675608435542634,Node3,1,0 NaN 0.000000
1642675608636379457,Node3,1,0 NaN 0.000000
1642675608837300751,Node3,1,0 NaN 0.000000
1642675609038584910,Node3,1,0 NaN 0.000000
1642675609261154987,Node3,1,800 0.186926 0.196134
1642675609439498620,Node3,1,0 NaN 0.000000
1642675609640605783,Node3,1,0 NaN 0.000000
1642675609841401404,Node3,1,0 NaN 0.000000
1642675610041981397,Node3,1,0 NaN 0.000000
1642675610256569963,Node3,1,800 0.181888 0.191589
1642675610443618329,Node3,1,0 NaN 0.000000
1642675610644345341,Node3,1,0 NaN 0.000000
1642675610845270861,Node3,1,0 NaN 0.000000
1642675611048625707,Node3,1,0 NaN 0.000000
1642675611261758693,Node3,1,800 0.187308 0.196509
1642675611447183860,Node3,1,0 NaN 0.000000
1642675611646890807,Node3,1,0 NaN 0.000000
1642675611848241799,Node3,1,0 NaN 0.000000
1642675612048855989,Node3,1,0 NaN 0.000000
1642675612270975531,Node3,1,800 0.193476 0.205957
1642675612450601283,Node3,1,0 NaN 0.000000
1642675612652563637,Node3,1,0 NaN 0.000000
1642675612851727299,Node3,1,0 NaN 0.000000
1642675613053394931,Node3,1,0 NaN 0.000000
1642675613267203590,Node3,1,800 0.192716 0.201994
1642675613455764477,Node3,1,0 NaN 0.000000
1642675613655107218,Node3,1,0 NaN 0.000000
1642675613855886779,Node3,1,0 NaN 0.000000
1642675614056939760,Node3,1,0 NaN 0.000000
1642675614270624592,Node3,1,800 0.196188 0.205390
1642675614457848723,Node3,1,0 NaN 0.000000
1642675614659745255,Node3,1,0 NaN 0.000000
1642675614858920785,Node3,1,0 NaN 0.000000
1642675615059953701,Node3,1,0 NaN 0.000000
1642675615274923532,Node3,1,800 0.200543 0.210076
1642675615461215784,Node3,1,0 NaN 0.000000
1642675615663741039,Node3,1,0 NaN 0.000000
1642675615862598393,Node3,1,0 NaN 0.000000
1642675616063435787,Node3,1,0 NaN 0.000000
1642675616277988476,Node3,1,800 0.203785 0.213046
1642675616465047368,Node3,1,0 NaN 0.000000
1642675616665944450,Node3,1,0 NaN 0.000000
1642675616869110887,Node3,1,0 NaN 0.000000
1642675617067054949,Node3,1,2 0.002755 0.002801
1642675617288660884,Node3,1,798 0.214420 0.223950
1642675617476507740,Node3,1,0 NaN 0.000000
1642675617669716592,Node3,1,0 NaN 0.000000
1642675617869186835,Node3,1,0 NaN 0.000000
1642675618073527347,Node3,1,108 0.007282 0.008802
1642675618281842335,Node3,1,692 0.205312 0.213955
1642675618471344227,Node3,1,0 NaN 0.000000
1642675618672016150,Node3,1,0 NaN 0.000000
1642675618874048263,Node3,1,0 NaN 0.000000
1642675619078880324,Node3,1,190 0.011172 0.014349
1642675619288178318,Node3,1,410 0.210028 0.217376
1642675619476856001,Node3,1,0 NaN 0.000000
1642675619677994600,Node3,1,0 NaN 0.000000
1642675619878196445,Node3,1,0 NaN 0.000000
1642675620089215776,Node3,1,295 0.019536 0.024166
1642675620285766217,Node3,1,305 0.205861 0.211500
1642675620480721872,Node3,1,0 NaN 0.000000
1642675620680719715,Node3,1,0 NaN 0.000000
1642675620880389875,Node3,1,0 NaN 0.000000
1642675621090103245,Node3,1,403 0.018980 0.025089
1642675621286796233,Node3,1,197 0.206818 0.209870
1642675621483292753,Node3,1,0 NaN 0.000000
1642675621683001069,Node3,1,0 NaN 0.000000
1642675621883738219,Node3,1,0 NaN 0.000000
1642675622101773950,Node3,1,516 0.028876 0.037079
1642675622288600050,Node3,1,84 0.206824 0.208208
1642675622486229005,Node3,1,0 NaN 0.000000
1642675622686215126,Node3,1,0 NaN 0.000000
1642675622887816916,Node3,1,0 NaN 0.000000
1642675623098708175,Node3,1,578 0.024858 0.033828
1642675623288304016,Node3,1,22 0.205620 0.206111
1642675623489224582,Node3,1,0 NaN 0.000000
1642675623689207954,Node3,1,0 NaN 0.000000
1642675623890198983,Node3,1,0 NaN 0.000000
1642675624110748516,Node3,1,600 0.036411 0.045630
1642675624367680685,Node3,1,1200 2.792787 5.302073
1642675624491259853,Node3,1,0 NaN 0.000000
1642675624690160979,Node3,1,0 NaN 0.000000
1642675624891118762,Node3,1,0 NaN 0.000000
1642675625113176374,Node3,1,800 0.038772 0.048117
1642675625293200665,Node3,1,0 NaN 0.000000
1642675625493756657,Node3,1,0 NaN 0.000000
1642675625693804140,Node3,1,0 NaN 0.000000
1642675625894301234,Node3,1,0 NaN 0.000000
1642675626108149613,Node3,1,800 0.033698 0.043182
1642675626295607612,Node3,1,0 NaN 0.000000
1642675626497711748,Node3,1,0 NaN 0.000000
1642675626696632644,Node3,1,0 NaN 0.000000
1642675626898169620,Node3,1,0 NaN 0.000000
1642675627111513956,Node3,1,800 0.036862 0.046238
1642675627299559207,Node3,1,0 NaN 0.000000
1642675627499270004,Node3,1,0 NaN 0.000000
1642675627701566334,Node3,1,0 NaN 0.000000
1642675627900441547,Node3,1,0 NaN 0.000000
1642675628122496559,Node3,1,800 0.044767 0.057109
1642675628302557015,Node3,1,0 NaN 0.000000
1642675628503438878,Node3,1,0 NaN 0.000000
1642675628704166826,Node3,1,0 NaN 0.000000
1642675628906219982,Node3,1,0 NaN 0.000000
1642675629119919726,Node3,1,800 0.041908 0.054351
1642675629307284312,Node3,1,0 NaN 0.000000
1642675629506510558,Node3,1,0 NaN 0.000000
1642675629707306054,Node3,1,0 NaN 0.000000
1642675629907165920,Node3,1,0 NaN 0.000000
1642675630122195480,Node3,1,800 0.047841 0.057067
1642675630309345611,Node3,1,0 NaN 0.000000
1642675630510799051,Node3,1,0 NaN 0.000000
1642675630710100390,Node3,1,0 NaN 0.000000
1642675630910956252,Node3,1,0 NaN 0.000000
1642675631130270065,Node3,1,600 0.053940 0.065389
1642675631313185730,Node3,1,0 NaN 0.000000
1642675631516034676,Node3,1,0 NaN 0.000000
1642675631715286799,Node3,1,0 NaN 0.000000
1642675631917099562,Node3,1,0 NaN 0.000000
1642675632129578868,Node3,1,600 0.055327 0.064526
1642675632316343061,Node3,1,0 NaN 0.000000
1642675632517512155,Node3,1,0 NaN 0.000000
1642675632719600308,Node3,1,0 NaN 0.000000
1642675632918610841,Node3,1,0 NaN 0.000000
1642675633139031152,Node3,1,600 0.064310 0.073449
1642675633321461581,Node3,1,0 NaN 0.000000
1642675633520429564,Node3,1,0 NaN 0.000000
1642675633721915246,Node3,1,0 NaN 0.000000
1642675633921345312,Node3,1,0 NaN 0.000000
1642675634135653335,Node3,1,600 0.061612 0.070816
1642675634323150461,Node3,1,0 NaN 0.000000
1642675634524229327,Node3,1,0 NaN 0.000000
1642675634724586447,Node3,1,0 NaN 0.000000
1642675634924609721,Node3,1,0 NaN 0.000000
1642675635141716743,Node3,1,600 0.067635 0.077001
1642675635324777563,Node3,1,0 NaN 0.000000
1642675635531011613,Node3,1,0 NaN 0.000000
1642675635726672959,Node3,1,0 NaN 0.000000
1642675635929882712,Node3,1,0 NaN 0.000000
1642675636141809342,Node3,1,600 0.067422 0.076871
1642675636406329417,Node3,1,1200 2.829907 5.340042
1642675636530465286,Node3,1,0 NaN 0.000000
1642675636728716924,Node3,1,0 NaN 0.000000
1642675636928954274,Node3,1,0 NaN 0.000000
1642675637145618238,Node3,1,600 0.071177 0.080476
1642675637330970785,Node3,1,0 NaN 0.000000
1642675637531892527,Node3,1,0 NaN 0.000000
1642675637733390624,Node3,1,0 NaN 0.000000
1642675637934945514,Node3,1,0 NaN 0.000000
1642675638147063751,Node3,1,600 0.072817 0.082277
1642675638337538415,Node3,1,0 NaN 0.000000
1642675638535481830,Node3,1,0 NaN 0.000000
1642675638738171133,Node3,1,0 NaN 0.000000
1642675638936686128,Node3,1,0 NaN 0.000000
1642675639152503444,Node3,1,600 0.078073 0.087552
1642675639337960599,Node3,1,0 NaN 0.000000
1642675639539760243,Node3,1,0 NaN 0.000000
1642675639739022983,Node3,1,0 NaN 0.000000
1642675639940474397,Node3,1,0 NaN 0.000000
1642675640152564521,Node3,1,600 0.078408 0.087745
1642675640342090207,Node3,1,0 NaN 0.000000
1642675640541576371,Node3,1,0 NaN 0.000000
1642675640743414284,Node3,1,0 NaN 0.000000
1642675640942493011,Node3,1,0 NaN 0.000000
1642675641168496468,Node3,1,600 0.088750 0.101942
1642675641346480076,Node3,1,0 NaN 0.000000
1642675641546430180,Node3,1,0 NaN 0.000000
1642675641745753072,Node3,1,0 NaN 0.000000
1642675641946708472,Node3,1,0 NaN 0.000000
1642675642160779119,Node3,1,600 0.086217 0.095414
1642675642423205611,Node3,1,1200 2.845452 5.356854
1642675642547027135,Node3,1,0 NaN 0.000000
1642675642746903745,Node3,1,0 NaN 0.000000
1642675642946610295,Node3,1,0 NaN 0.000000
1642675643161494538,Node3,1,800 0.086533 0.095750
1642675643348093646,Node3,1,0 NaN 0.000000
1642675643549473857,Node3,1,0 NaN 0.000000
1642675643749670056,Node3,1,0 NaN 0.000000
1642675643949473814,Node3,1,0 NaN 0.000000
1642675644164224676,Node3,1,800 0.089638 0.099152
1642675644350416967,Node3,1,0 NaN 0.000000
1642675644552018319,Node3,1,0 NaN 0.000000
1642675644753089899,Node3,1,0 NaN 0.000000
1642675644952384828,Node3,1,0 NaN 0.000000
1642675645175495134,Node3,1,800 0.100819 0.110166
1642675645353760498,Node3,1,0 NaN 0.000000
1642675645554774813,Node3,1,0 NaN 0.000000
1642675645755715270,Node3,1,0 NaN 0.000000
1642675645955692393,Node3,1,0 NaN 0.000000
1642675646170259847,Node3,1,800 0.092478 0.105063
1642675646357409422,Node3,1,0 NaN 0.000000
1642675646557573483,Node3,1,0 NaN 0.000000
1642675646758820813,Node3,1,0 NaN 0.000000
1642675646959596816,Node3,1,0 NaN 0.000000
1642675647181747598,Node3,1,800 0.107231 0.116475
1642675647360898372,Node3,1,0 NaN 0.000000
1642675647563040663,Node3,1,0 NaN 0.000000
1642675647762060214,Node3,1,0 NaN 0.000000
1642675647962806869,Node3,1,0 NaN 0.000000
1642675648177393669,Node3,1,800 0.102667 0.112333
1642675648366193783,Node3,1,0 NaN 0.000000
1642675648565296815,Node3,1,0 NaN 0.000000
1642675648766654625,Node3,1,0 NaN 0.000000
1642675648966571098,Node3,1,0 NaN 0.000000
1642675649188769433,Node3,1,800 0.114390 0.123445
1642675649368184004,Node3,1,0 NaN 0.000000
1642675649568294377,Node3,1,0 NaN 0.000000
1642675649773235932,Node3,1,0 NaN 0.000000
1642675649972638928,Node3,1,0 NaN 0.000000
1642675650184251310,Node3,1,800 0.109834 0.119112
1642675650372690752,Node3,1,0 NaN 0.000000
1642675650571859116,Node3,1,0 NaN 0.000000
1642675650799923948,Node3,1,0 NaN 0.000000
1642675650975680263,Node3,1,0 NaN 0.000000
1642675651187499235,Node3,1,800 0.113006 0.122287
1642675651377160301,Node3,1,0 NaN 0.000000
1642675651574967411,Node3,1,0 NaN 0.000000
1642675651776097518,Node3,1,0 NaN 0.000000
1642675651977675717,Node3,1,0 NaN 0.000000
1642675652191207081,Node3,1,800 0.116695 0.125952
1642675652378293715,Node3,1,0 NaN 0.000000
1642675652579139060,Node3,1,0 NaN 0.000000
1642675652780155748,Node3,1,0 NaN 0.000000
1642675652980642169,Node3,1,0 NaN 0.000000
1642675653202837675,Node3,1,800 0.128058 0.137573
1642675653386456505,Node3,1,0 NaN 0.000000
1642675653583314463,Node3,1,0 NaN 0.000000
1642675653784163448,Node3,1,0 NaN 0.000000
1642675653984920544,Node3,1,0 NaN 0.000000
1642675654199692251,Node3,1,800 0.124805 0.134402
1642675654386794490,Node3,1,0 NaN 0.000000
1642675654586971674,Node3,1,0 NaN 0.000000
1642675654787850952,Node3,1,0 NaN 0.000000
1642675654988713552,Node3,1,0 NaN 0.000000
1642675655207811943,Node3,1,800 0.133394 0.142873
1642675655390697675,Node3,1,0 NaN 0.000000
1642675655590503896,Node3,1,0 NaN 0.000000
1642675655792003765,Node3,1,0 NaN 0.000000
1642675655991933099,Node3,1,0 NaN 0.000000
1642675656207113894,Node3,1,800 0.132531 0.142067
1642675656392759044,Node3,1,0 NaN 0.000000
1642675656595269375,Node3,1,0 NaN 0.000000
1642675656797461279,Node3,1,0 NaN 0.000000
1642675656999804857,Node3,1,0 NaN 0.000000
1642675657219713745,Node3,1,800 0.145120 0.154383
1642675657398672904,Node3,1,0 NaN 0.000000
1642675657598712333,Node3,1,0 NaN 0.000000
1642675657799773772,Node3,1,0 NaN 0.000000
1642675658000761416,Node3,1,0 NaN 0.000000
1642675658214808988,Node3,1,800 0.139991 0.149135
1642675658401816309,Node3,1,0 NaN 0.000000
1642675658602444510,Node3,1,0 NaN 0.000000
1642675658803396278,Node3,1,0 NaN 0.000000
1642675659004093313,Node3,1,0 NaN 0.000000
1642675659226740043,Node3,1,800 0.152114 0.161615
1642675659405675972,Node3,1,0 NaN 0.000000
1642675659606833904,Node3,1,0 NaN 0.000000
1642675659806881687,Node3,1,0 NaN 0.000000
1642675660008164402,Node3,1,0 NaN 0.000000
1642675660221978244,Node3,1,800 0.147400 0.156900
1642675660410080050,Node3,1,0 NaN 0.000000
1642675660610282962,Node3,1,0 NaN 0.000000
1642675660812076732,Node3,1,0 NaN 0.000000
1642675661011186210,Node3,1,0 NaN 0.000000
1642675661225528488,Node3,1,800 0.151055 0.160405
1642675661442358214,Node3,1,0 NaN 0.000000
1642675661614409446,Node3,1,0 NaN 0.000000
1642675661818569301,Node3,1,0 NaN 0.000000
1642675662015279034,Node3,1,0 NaN 0.000000
1642675662229721577,Node3,1,800 0.155430 0.164589
1642675662416543191,Node3,1,0 NaN 0.000000
1642675662617662619,Node3,1,0 NaN 0.000000
1642675662819349976,Node3,1,0 NaN 0.000000
1642675663018632943,Node3,1,0 NaN 0.000000
1642675663232724674,Node3,1,800 0.157845 0.167073
1642675663419822105,Node3,1,0 NaN 0.000000
1642675663619514666,Node3,1,0 NaN 0.000000
1642675663820557185,Node3,1,0 NaN 0.000000
1642675664021378166,Node3,1,0 NaN 0.000000
1642675664236362581,Node3,1,800 0.161930 0.171198
1642675664423573091,Node3,1,0 NaN 0.000000
1642675664625648527,Node3,1,0 NaN 0.000000
1642675664825605085,Node3,1,0 NaN 0.000000
1642675665025738541,Node3,1,0 NaN 0.000000
1642675665241350472,Node3,1,800 0.166676 0.175959
1642675665427518691,Node3,1,0 NaN 0.000000
1642675665628490348,Node3,1,0 NaN 0.000000
1642675665828524631,Node3,1,0 NaN 0.000000
1642675666030573295,Node3,1,0 NaN 0.000000
1642675666243019814,Node3,1,800 0.168390 0.177701
1642675666431028382,Node3,1,0 NaN 0.000000
1642675666631279163,Node3,1,0 NaN 0.000000
1642675666833315085,Node3,1,0 NaN 0.000000
1642675667032544031,Node3,1,0 NaN 0.000000
1642675667247274438,Node3,1,800 0.172619 0.181895
1642675667434387274,Node3,1,0 NaN 0.000000
1642675667635113678,Node3,1,0 NaN 0.000000
1642675667836158704,Node3,1,0 NaN 0.000000
1642675668037272036,Node3,1,0 NaN 0.000000
1642675668251042296,Node3,1,800 0.176503 0.186029
1642675668438225525,Node3,1,0 NaN 0.000000
1642675668638903810,Node3,1,0 NaN 0.000000
1642675668839776339,Node3,1,0 NaN 0.000000
1642675669041696299,Node3,1,0 NaN 0.000000
1642675669262227957,Node3,1,800 0.187650 0.196854
1642675669442493797,Node3,1,0 NaN 0.000000
1642675669646322780,Node3,1,0 NaN 0.000000
1642675669843642903,Node3,1,0 NaN 0.000000
1642675670046018404,Node3,1,0 NaN 0.000000
1642675670259074386,Node3,1,800 0.184407 0.193807
1642675670448299176,Node3,1,0 NaN 0.000000
1642675670646403136,Node3,1,0 NaN 0.000000
1642675670848449592,Node3,1,0 NaN 0.000000
1642675671047862035,Node3,1,0 NaN 0.000000
1642675671261465311,Node3,1,800 0.186785 0.196460
1642675671448841004,Node3,1,0 NaN 0.000000
1642675671648588302,Node3,1,0 NaN 0.000000
1642675671849936213,Node3,1,0 NaN 0.000000
1642675672049754416,Node3,1,0 NaN 0.000000
1642675672266164120,Node3,1,800 0.191397 0.200834
1642675672451285182,Node3,1,0 NaN 0.000000
1642675672653699211,Node3,1,0 NaN 0.000000
1642675672853217420,Node3,1,0 NaN 0.000000
1642675673054689412,Node3,1,0 NaN 0.000000
1642675673269077081,Node3,1,600 0.195011 0.204309
1642675673456327582,Node3,1,0 NaN 0.000000
1642675673656965223,Node3,1,0 NaN 0.000000
1642675673859745798,Node3,1,0 NaN 0.000000
1642675674058662418,Node3,1,0 NaN 0.000000
1642675674272052531,Node3,1,600 0.197515 0.206644
1642675674460819056,Node3,1,0 NaN 0.000000
1642675674660131220,Node3,1,0 NaN 0.000000
1642675674860243952,Node3,1,0 NaN 0.000000
1642675675062075554,Node3,1,0 NaN 0.000000
1642675675281760274,Node3,1,600 0.207604 0.216733
1642675675464632029,Node3,1,0 NaN 0.000000
1642675675662041981,Node3,1,0 NaN 0.000000
1642675675862323031,Node3,1,0 NaN 0.000000
1642675676063526625,Node3,1,0 NaN 0.000000
1642675676277850592,Node3,1,600 0.203829 0.213239
1642675676463526752,Node3,1,0 NaN 0.000000
1642675676665368279,Node3,1,0 NaN 0.000000
1642675676865969859,Node3,1,0 NaN 0.000000
1642675677066926071,Node3,1,0 NaN 0.000000
1642675677280417350,Node3,1,600 0.202284 0.215622
1642675677468522276,Node3,1,0 NaN 0.000000
1642675677668704951,Node3,1,0 NaN 0.000000
1642675677873476277,Node3,1,0 NaN 0.000000
1642675678069647023,Node3,1,0 NaN 0.000000
1642675678348644819,Node3,1,1600 2.147086 5.281991
1642675678472289340,Node3,1,0 NaN 0.000000
1642675678669912955,Node3,1,0 NaN 0.000000
1642675678871082211,Node3,1,0 NaN 0.000000
1642675679074641904,Node3,1,48 0.009017 0.010080
1642675679283574672,Node3,1,552 0.207862 0.216700
1642675679474262681,Node3,1,0 NaN 0.000000
1642675679672945352,Node3,1,0 NaN 0.000000
1642675679875769897,Node3,1,0 NaN 0.000000
1642675680081150913,Node3,1,169 0.014009 0.016656
1642675680289053262,Node3,1,431 0.211202 0.219120
1642675680476175743,Node3,1,0 NaN 0.000000
1642675680677517940,Node3,1,0 NaN 0.000000
1642675680877193358,Node3,1,0 NaN 0.000000
1642675681084236958,Node3,1,267 0.015334 0.019663
1642675681285003042,Node3,1,333 0.206734 0.212027
1642675681481026639,Node3,1,0 NaN 0.000000
1642675681679673967,Node3,1,0 NaN 0.000000
1642675681880061300,Node3,1,0 NaN 0.000000
1642675682091192761,Node3,1,354 0.021090 0.026731
1642675682290234849,Node3,1,246 0.211022 0.214741
1642675682480780187,Node3,1,0 NaN 0.000000
1642675682681743700,Node3,1,0 NaN 0.000000
1642675682881925619,Node3,1,0 NaN 0.000000
1642675683094561365,Node3,1,414 0.023123 0.029831
1642675683363853111,Node3,1,1386 2.451473 5.298409
1642675683483339188,Node3,1,0 NaN 0.000000
1642675683684243867,Node3,1,0 NaN 0.000000
1642675683884057045,Node3,1,0 NaN 0.000000
1642675684095862470,Node3,1,491 0.023277 0.031138
1642675684345270429,Node3,1,309 0.268183 0.279817
1642675684484328151,Node3,1,0 NaN 0.000000
1642675684685219150,Node3,1,0 NaN 0.000000
1642675684885393406,Node3,1,0 NaN 0.000000
1642675685106312016,Node3,1,781 0.031647 0.040693
1642675685286551909,Node3,1,19 0.203512 0.203752
1642675685488974410,Node3,1,0 NaN 0.000000
1642675685686773386,Node3,1,0 NaN 0.000000
1642675685886632764,Node3,1,0 NaN 0.000000
1642675686101984111,Node3,1,800 0.027177 0.036711
1642675686290322871,Node3,1,0 NaN 0.000000
1642675686488276082,Node3,1,0 NaN 0.000000
1642675686689358509,Node3,1,0 NaN 0.000000
1642675686889182491,Node3,1,0 NaN 0.000000
1642675687111207466,Node3,1,800 0.036857 0.046203
1642675687290412816,Node3,1,0 NaN 0.000000
1642675687491319038,Node3,1,0 NaN 0.000000
1642675687691269614,Node3,1,0 NaN 0.000000
1642675687892585346,Node3,1,0 NaN 0.000000
1642675688106816263,Node3,1,800 0.032499 0.041828
1642675688293183499,Node3,1,0 NaN 0.000000
1642675688494049651,Node3,1,0 NaN 0.000000
1642675688694772315,Node3,1,0 NaN 0.000000
1642675688897117567,Node3,1,0 NaN 0.000000
1642675689110050041,Node3,1,800 0.035744 0.045101
1642675689297242424,Node3,1,0 NaN 0.000000
1642675689497802306,Node3,1,0 NaN 0.000000
1642675689698892199,Node3,1,0 NaN 0.000000
1642675689899046074,Node3,1,0 NaN 0.000000
1642675690112491868,Node3,1,800 0.038044 0.047470
1642675690299659230,Node3,1,0 NaN 0.000000
1642675690500536448,Node3,1,0 NaN 0.000000
1642675690701715276,Node3,1,0 NaN 0.000000
1642675690901653982,Node3,1,0 NaN 0.000000
1642675691116491040,Node3,1,800 0.041503 0.050793
1642675691303926257,Node3,1,0 NaN 0.000000
1642675691504293559,Node3,1,0 NaN 0.000000
1642675691704463719,Node3,1,0 NaN 0.000000
1642675691904274303,Node3,1,0 NaN 0.000000
1642675692118695299,Node3,1,800 0.044338 0.053592
1642675692306934150,Node3,1,0 NaN 0.000000
1642675692507164247,Node3,1,0 NaN 0.000000
1642675692708878133,Node3,1,0 NaN 0.000000
1642675692908159359,Node3,1,0 NaN 0.000000
1642675693122352266,Node3,1,800 0.047860 0.057351
1642675693308164843,Node3,1,0 NaN 0.000000
1642675693511018871,Node3,1,0 NaN 0.000000
1642675693709780350,Node3,1,0 NaN 0.000000
1642675693913334584,Node3,1,0 NaN 0.000000
1642675694125107435,Node3,1,800 0.050436 0.059825
1642675694313382583,Node3,1,0 NaN 0.000000
1642675694513662755,Node3,1,0 NaN 0.000000
1642675694715070374,Node3,1,0 NaN 0.000000
1642675694913961273,Node3,1,0 NaN 0.000000
1642675695130312288,Node3,1,800 0.055955 0.065503
1642675695315705391,Node3,1,0 NaN 0.000000
1642675695516880780,Node3,1,0 NaN 0.000000
1642675695717198703,Node3,1,0 NaN 0.000000
1642675695917766742,Node3,1,0 NaN 0.000000
1642675696132472871,Node3,1,800 0.057741 0.066939
1642675696319731341,Node3,1,0 NaN 0.000000
1642675696521042962,Node3,1,0 NaN 0.000000
1642675696722982509,Node3,1,0 NaN 0.000000
1642675696921709482,Node3,1,0 NaN 0.000000
1642675697136542517,Node3,1,800 0.061757 0.070883
1642675697324964453,Node3,1,0 NaN 0.000000
1642675697523984189,Node3,1,0 NaN 0.000000
1642675697725045498,Node3,1,0 NaN 0.000000
1642675697925225660,Node3,1,0 NaN 0.000000
1642675698140089792,Node3,1,800 0.065460 0.074718
1642675698326346672,Node3,1,0 NaN 0.000000
1642675698526322205,Node3,1,0 NaN 0.000000
1642675698728506135,Node3,1,0 NaN 0.000000
1642675698927833865,Node3,1,0 NaN 0.000000
1642675699143147978,Node3,1,800 0.068767 0.078254
1642675699329294659,Node3,1,0 NaN 0.000000
1642675699530115694,Node3,1,0 NaN 0.000000
1642675699730421527,Node3,1,0 NaN 0.000000
1642675699932921129,Node3,1,0 NaN 0.000000
1642675700144691364,Node3,1,800 0.069960 0.079164
1642675700332168901,Node3,1,0 NaN 0.000000
1642675700533445129,Node3,1,0 NaN 0.000000
1642675700733257155,Node3,1,0 NaN 0.000000
1642675700934260362,Node3,1,0 NaN 0.000000
1642675701148542668,Node3,1,800 0.074044 0.083361
1642675701335805277,Node3,1,0 NaN 0.000000
1642675701534707994,Node3,1,0 NaN 0.000000
1642675701735431397,Node3,1,0 NaN 0.000000
1642675701937709173,Node3,1,0 NaN 0.000000
1642675702157440055,Node3,1,800 0.082957 0.092423
1642675702338925109,Node3,1,0 NaN 0.000000
1642675702537841833,Node3,1,0 NaN 0.000000
1642675702739553420,Node3,1,0 NaN 0.000000
1642675702938496395,Node3,1,0 NaN 0.000000
1642675703161460999,Node3,1,800 0.087141 0.096600
1642675703339859606,Node3,1,0 NaN 0.000000
1642675703539919734,Node3,1,0 NaN 0.000000
1642675703741188929,Node3,1,0 NaN 0.000000
1642675703941484431,Node3,1,0 NaN 0.000000
1642675704155405883,Node3,1,800 0.080864 0.090091
1642675704342189189,Node3,1,0 NaN 0.000000
1642675704543162405,Node3,1,0 NaN 0.000000
1642675704743284400,Node3,1,0 NaN 0.000000
1642675704943535728,Node3,1,0 NaN 0.000000
1642675705158660732,Node3,1,800 0.084074 0.093341
1642675705344775774,Node3,1,0 NaN 0.000000
1642675705546046212,Node3,1,0 NaN 0.000000
1642675705745718794,Node3,1,0 NaN 0.000000
1642675705947106018,Node3,1,0 NaN 0.000000
1642675706160940522,Node3,1,800 0.086392 0.095945
1642675706347881070,Node3,1,0 NaN 0.000000
1642675706549106810,Node3,1,0 NaN 0.000000
1642675706750896376,Node3,1,0 NaN 0.000000
1642675706950180155,Node3,1,0 NaN 0.000000
1642675707165131475,Node3,1,800 0.090653 0.100200
1642675707350935212,Node3,1,0 NaN 0.000000
1642675707552110850,Node3,1,0 NaN 0.000000
1642675707754000691,Node3,1,0 NaN 0.000000
1642675707952906372,Node3,1,0 NaN 0.000000
1642675708167339134,Node3,1,800 0.092419 0.101543
1642675708354684370,Node3,1,0 NaN 0.000000
1642675708555684289,Node3,1,0 NaN 0.000000
1642675708756592153,Node3,1,0 NaN 0.000000
1642675708957413851,Node3,1,0 NaN 0.000000
1642675709172700072,Node3,1,800 0.098205 0.107388
1642675709357743971,Node3,1,0 NaN 0.000000
1642675709558855294,Node3,1,0 NaN 0.000000
1642675709759743280,Node3,1,0 NaN 0.000000
1642675709961947948,Node3,1,0 NaN 0.000000
1642675710175188301,Node3,1,800 0.100674 0.110204
1642675710363541667,Node3,1,0 NaN 0.000000
1642675710562529770,Node3,1,0 NaN 0.000000
1642675710762580653,Node3,1,0 NaN 0.000000
1642675710965330197,Node3,1,0 NaN 0.000000
1642675711185641495,Node3,1,800 0.111082 0.120469
1642675711364943331,Node3,1,0 NaN 0.000000
1642675711565437478,Node3,1,0 NaN 0.000000
1642675711767891689,Node3,1,0 NaN 0.000000
1642675711966494559,Node3,1,0 NaN 0.000000
1642675712180326815,Node3,1,800 0.105995 0.115170
1642675712366891267,Node3,1,0 NaN 0.000000
1642675712570105957,Node3,1,0 NaN 0.000000
1642675712768003322,Node3,1,0 NaN 0.000000
1642675712969904302,Node3,1,0 NaN 0.000000
1642675713183079761,Node3,1,800 0.108632 0.118084
1642675713370475646,Node3,1,0 NaN 0.000000
1642675713571397055,Node3,1,0 NaN 0.000000
1642675713772399563,Node3,1,0 NaN 0.000000
1642675713973279735,Node3,1,0 NaN 0.000000
1642675714187620996,Node3,1,800 0.113450 0.122652
1642675714375480007,Node3,1,0 NaN 0.000000
1642675714576189243,Node3,1,0 NaN 0.000000
1642675714775970339,Node3,1,0 NaN 0.000000
1642675714977076159,Node3,1,0 NaN 0.000000
1642675715198829010,Node3,1,800 0.123978 0.133627
1642675715377790919,Node3,1,0 NaN 0.000000
1642675715577989740,Node3,1,0 NaN 0.000000
1642675715778121032,Node3,1,0 NaN 0.000000
1642675715978465503,Node3,1,0 NaN 0.000000
1642675716199679486,Node3,1,800 0.124616 0.134503
1642675716379302252,Node3,1,0 NaN 0.000000
1642675716578959463,Node3,1,0 NaN 0.000000
1642675716780316915,Node3,1,0 NaN 0.000000
1642675716980088483,Node3,1,0 NaN 0.000000
1642675717194249406,Node3,1,800 0.119865 0.129234
1642675717380493541,Node3,1,0 NaN 0.000000
1642675717582834747,Node3,1,0 NaN 0.000000
1642675717781534183,Node3,1,0 NaN 0.000000
1642675717982781869,Node3,1,0 NaN 0.000000
1642675718203904886,Node3,1,800 0.129171 0.138525
1642675718385686929,Node3,1,0 NaN 0.000000
1642675718584830382,Node3,1,0 NaN 0.000000
1642675718784817979,Node3,1,0 NaN 0.000000
1642675718985881130,Node3,1,0 NaN 0.000000
1642675719199622094,Node3,1,800 0.125191 0.134685
1642675719387246755,Node3,1,0 NaN 0.000000
1642675719587268602,Node3,1,0 NaN 0.000000
1642675719789634736,Node3,1,0 NaN 0.000000
1642675719988985999,Node3,1,0 NaN 0.000000
1642675720204566389,Node3,1,800 0.130091 0.139718
1642675720390406090,Node3,1,0 NaN 0.000000
1642675720590346149,Node3,1,0 NaN 0.000000
1642675720791797345,Node3,1,0 NaN 0.000000
1642675720992726870,Node3,1,0 NaN 0.000000
1642675721213768708,Node3,1,800 0.139016 0.148331
1642675721395695738,Node3,1,0 NaN 0.000000
1642675721592959391,Node3,1,0 NaN 0.000000
1642675721793184380,Node3,1,0 NaN 0.000000
1642675721996135197,Node3,1,0 NaN 0.000000
1642675722215559985,Node3,1,800 0.141272 0.150568
1642675722394367091,Node3,1,0 NaN 0.000000
1642675722595540879,Node3,1,0 NaN 0.000000
1642675722797688372,Node3,1,0 NaN 0.000000
1642675722995607704,Node3,1,0 NaN 0.000000
1642675723219929515,Node3,1,800 0.145123 0.154258
1642675723398476862,Node3,1,0 NaN 0.000000
1642675723598308881,Node3,1,0 NaN 0.000000
1642675723801530587,Node3,1,0 NaN 0.000000
1642675724000202741,Node3,1,0 NaN 0.000000
1642675724223859706,Node3,1,800 0.149218 0.158709
1642675724401124774,Node3,1,0 NaN 0.000000
1642675724602146781,Node3,1,0 NaN 0.000000
1642675724803426638,Node3,1,0 NaN 0.000000
1642675725006197095,Node3,1,0 NaN 0.000000
1642675725217582625,Node3,1,800 0.143075 0.152314
1642675725405817631,Node3,1,0 NaN 0.000000
1642675725604397035,Node3,1,0 NaN 0.000000
1642675725805161166,Node3,1,0 NaN 0.000000
1642675726008529742,Node3,1,0 NaN 0.000000
1642675726226928999,Node3,1,800 0.152327 0.161828
1642675726405697516,Node3,1,0 NaN 0.000000
1642675726606817078,Node3,1,0 NaN 0.000000
1642675726808529256,Node3,1,0 NaN 0.000000
1642675727008583311,Node3,1,0 NaN 0.000000
1642675727224018086,Node3,1,800 0.149318 0.158806
1642675727410325729,Node3,1,0 NaN 0.000000
1642675727612221167,Node3,1,0 NaN 0.000000
1642675727815287007,Node3,1,0 NaN 0.000000
1642675728013298458,Node3,1,0 NaN 0.000000
1642675728228817279,Node3,1,800 0.154067 0.163409
1642675728417726738,Node3,1,0 NaN 0.000000
1642675728615691951,Node3,1,0 NaN 0.000000
1642675728817081977,Node3,1,0 NaN 0.000000
1642675729018593243,Node3,1,0 NaN 0.000000
1642675729239602025,Node3,1,800 0.164684 0.174263
1642675729422076945,Node3,1,0 NaN 0.000000
1642675729619354590,Node3,1,0 NaN 0.000000
1642675729822409238,Node3,1,0 NaN 0.000000
1642675730019732319,Node3,1,0 NaN 0.000000
1642675730233950200,Node3,1,800 0.159036 0.168269
1642675730421755353,Node3,1,0 NaN 0.000000
1642675730624042654,Node3,1,0 NaN 0.000000
1642675730821264507,Node3,1,0 NaN 0.000000
1642675731022496958,Node3,1,0 NaN 0.000000
1642675731244926455,Node3,1,800 0.170231 0.179479
1642675731423861539,Node3,1,0 NaN 0.000000
1642675731624037286,Node3,1,0 NaN 0.000000
1642675731824165131,Node3,1,0 NaN 0.000000
1642675732028263169,Node3,1,0 NaN 0.000000
1642675732239448724,Node3,1,800 0.161581 0.174127
1642675732426007843,Node3,1,0 NaN 0.000000
1642675732677695083,Node3,1,0 NaN 0.000000
1642675732828246343,Node3,1,0 NaN 0.000000
1642675733028187016,Node3,1,0 NaN 0.000000
1642675733242348059,Node3,1,800 0.167708 0.176868
1642675733431736849,Node3,1,0 NaN 0.000000
1642675733629872820,Node3,1,0 NaN 0.000000
1642675733831432386,Node3,1,0 NaN 0.000000
1642675734034398586,Node3,1,0 NaN 0.000000
1642675734246912995,Node3,1,800 0.172074 0.181363
1642675734433560594,Node3,1,0 NaN 0.000000
1642675734638414885,Node3,1,0 NaN 0.000000
1642675734835634009,Node3,1,0 NaN 0.000000
1642675735039893458,Node3,1,0 NaN 0.000000
1642675735250891745,Node3,1,800 0.176193 0.185548
1642675735438010245,Node3,1,0 NaN 0.000000
1642675735638313883,Node3,1,0 NaN 0.000000
1642675735838592449,Node3,1,0 NaN 0.000000
1642675736039666390,Node3,1,0 NaN 0.000000
1642675736253682295,Node3,1,800 0.178921 0.188299
1642675736443572066,Node3,1,0 NaN 0.000000
1642675736641730298,Node3,1,0 NaN 0.000000
1642675736843160964,Node3,1,0 NaN 0.000000
1642675737043437927,Node3,1,0 NaN 0.000000
1642675737257716331,Node3,1,800 0.183288 0.192508
1642675737444963081,Node3,1,0 NaN 0.000000
1642675737645220757,Node3,1,0 NaN 0.000000
1642675737845919994,Node3,1,0 NaN 0.000000
1642675738046286495,Node3,1,0 NaN 0.000000
1642675738267820671,Node3,1,800 0.193221 0.202456
1642675738446315112,Node3,1,0 NaN 0.000000
1642675738649458279,Node3,1,0 NaN 0.000000
1642675738848783080,Node3,1,0 NaN 0.000000
1642675739050955144,Node3,1,0 NaN 0.000000
1642675739263789078,Node3,1,800 0.188569 0.197974
1642675739450258345,Node3,1,0 NaN 0.000000
1642675739651637453,Node3,1,0 NaN 0.000000
1642675739851540428,Node3,1,0 NaN 0.000000
1642675740051807231,Node3,1,0 NaN 0.000000
1642675740266749251,Node3,1,800 0.192231 0.201653
1642675740454394727,Node3,1,0 NaN 0.000000
1642675740655813925,Node3,1,0 NaN 0.000000
1642675740855163782,Node3,1,0 NaN 0.000000
1642675741055527398,Node3,1,0 NaN 0.000000
1642675741269790169,Node3,1,800 0.195092 0.204304
1642675741459932615,Node3,1,0 NaN 0.000000
1642675741657209211,Node3,1,0 NaN 0.000000
1642675741857453013,Node3,1,0 NaN 0.000000
1642675742071069871,Node3,1,0 NaN 0.000000
1642675742272059328,Node3,1,800 0.197089 0.206627
1642675742459390713,Node3,1,0 NaN 0.000000
1642675742659609399,Node3,1,0 NaN 0.000000
1642675742860398404,Node3,1,0 NaN 0.000000
1642675743061135140,Node3,1,0 NaN 0.000000
1642675743275091589,Node3,1,800 0.200916 0.210194
1642675743462356696,Node3,1,0 NaN 0.000000
1642675743663603583,Node3,1,0 NaN 0.000000
1642675743864719401,Node3,1,0 NaN 0.000000
1642675744067452376,Node3,1,0 NaN 0.000000
1642675744286805130,Node3,1,800 0.212179 0.221886
1642675744469601537,Node3,1,0 NaN 0.000000
1642675744668971557,Node3,1,0 NaN 0.000000
1642675744868299094,Node3,1,0 NaN 0.000000
1642675745071778664,Node3,1,40 0.006598 0.007341
1642675745282173058,Node3,1,760 0.206689 0.215880
1642675745469022147,Node3,1,0 NaN 0.000000
1642675745670924036,Node3,1,0 NaN 0.000000
1642675745872129546,Node3,1,0 NaN 0.000000
1642675746074845908,Node3,1,96 0.008706 0.010343
1642675746285680056,Node3,1,504 0.209161 0.217622
1642675746473537093,Node3,1,0 NaN 0.000000
1642675746677024270,Node3,1,0 NaN 0.000000
1642675746875890040,Node3,1,0 NaN 0.000000
1642675747082374124,Node3,1,260 0.013607 0.017707
1642675747288128281,Node3,1,340 0.210105 0.215384
1642675747477739096,Node3,1,0 NaN 0.000000
1642675747681865010,Node3,1,0 NaN 0.000000
1642675747880609514,Node3,1,0 NaN 0.000000
1642675748088993167,Node3,1,330 0.018045 0.024138
1642675748290019507,Node3,1,270 0.207011 0.213287
1642675748482283325,Node3,1,0 NaN 0.000000
1642675748683865969,Node3,1,0 NaN 0.000000
1642675748882997004,Node3,1,0 NaN 0.000000
1642675749094799066,Node3,1,460 0.022730 0.029737
1642675749287113455,Node3,1,140 0.206190 0.208341
1642675749484343460,Node3,1,0 NaN 0.000000
1642675749685296339,Node3,1,0 NaN 0.000000
1642675749885370400,Node3,1,0 NaN 0.000000
1642675750098027470,Node3,1,523 0.024843 0.033079
1642675750288851496,Node3,1,77 0.206798 0.208063
1642675750486100031,Node3,1,0 NaN 0.000000
1642675750687361629,Node3,1,0 NaN 0.000000
1642675750886409708,Node3,1,0 NaN 0.000000
1642675751102044503,Node3,1,596 0.027883 0.037286
1642675751366098635,Node3,1,1204 2.780927 5.300313
1642675751487838387,Node3,1,0 NaN 0.000000
1642675751688444706,Node3,1,0 NaN 0.000000
1642675751888780879,Node3,1,0 NaN 0.000000
1642675752104512383,Node3,1,800 0.029379 0.038627
1642675752289022989,Node3,1,0 NaN 0.000000
1642675752490573771,Node3,1,0 NaN 0.000000
1642675752693419494,Node3,1,0 NaN 0.000000
1642675752890825886,Node3,1,0 NaN 0.000000
1642675753112298894,Node3,1,800 0.037663 0.047244
1642675753291529287,Node3,1,0 NaN 0.000000
1642675753491413795,Node3,1,0 NaN 0.000000
1642675753692103434,Node3,1,0 NaN 0.000000
1642675753893302172,Node3,1,0 NaN 0.000000
1642675754108134316,Node3,1,800 0.033529 0.043031
1642675754294704670,Node3,1,0 NaN 0.000000
1642675754494462713,Node3,1,0 NaN 0.000000
1642675754695409977,Node3,1,0 NaN 0.000000
1642675754897431552,Node3,1,0 NaN 0.000000
1642675755118271642,Node3,1,800 0.043937 0.053288
1642675755300344802,Node3,1,0 NaN 0.000000
1642675755512476197,Node3,1,0 NaN 0.000000
1642675755703496207,Node3,1,0 NaN 0.000000
1642675755901297253,Node3,1,0 NaN 0.000000
1642675756118069318,Node3,1,800 0.043480 0.052936
1642675756303505987,Node3,1,0 NaN 0.000000
1642675756503248971,Node3,1,0 NaN 0.000000
1642675756706822699,Node3,1,0 NaN 0.000000
1642675756905025212,Node3,1,0 NaN 0.000000
1642675757126396106,Node3,1,800 0.051922 0.061517
1642675757306105181,Node3,1,0 NaN 0.000000
1642675757508211323,Node3,1,0 NaN 0.000000
1642675757707180341,Node3,1,0 NaN 0.000000
1642675757908098062,Node3,1,0 NaN 0.000000
1642675758122818823,Node3,1,800 0.048308 0.057538
1642675758309426066,Node3,1,0 NaN 0.000000
1642675758511912447,Node3,1,0 NaN 0.000000
1642675758710829912,Node3,1,0 NaN 0.000000
1642675758911710836,Node3,1,0 NaN 0.000000
1642675759125882933,Node3,1,800 0.051027 0.060317
1642675759312785547,Node3,1,0 NaN 0.000000
1642675759514591551,Node3,1,0 NaN 0.000000
1642675759726426428,Node3,1,0 NaN 0.000000
1642675759915072842,Node3,1,0 NaN 0.000000
1642675760129303060,Node3,1,800 0.055296 0.064510
1642675760316390781,Node3,1,0 NaN 0.000000
1642675760517884651,Node3,1,0 NaN 0.000000
1642675760717414626,Node3,1,0 NaN 0.000000
1642675760918735879,Node3,1,0 NaN 0.000000
1642675761139799136,Node3,1,800 0.065189 0.074722
1642675761321956047,Node3,1,0 NaN 0.000000
1642675761519842476,Node3,1,0 NaN 0.000000
1642675761723501094,Node3,1,0 NaN 0.000000
1642675761921548511,Node3,1,0 NaN 0.000000
1642675762146534508,Node3,1,800 0.072284 0.081639
1642675762322511524,Node3,1,0 NaN 0.000000
1642675762523602563,Node3,1,0 NaN 0.000000
1642675762724454634,Node3,1,0 NaN 0.000000
1642675762925538170,Node3,1,0 NaN 0.000000
1642675763142098563,Node3,1,800 0.067631 0.076751
1642675763327364228,Node3,1,0 NaN 0.000000
1642675763529870407,Node3,1,0 NaN 0.000000
1642675763729201716,Node3,1,0 NaN 0.000000
1642675763930053570,Node3,1,0 NaN 0.000000
1642675764144787154,Node3,1,800 0.070104 0.079763
1642675764332235590,Node3,1,0 NaN 0.000000
1642675764532836964,Node3,1,0 NaN 0.000000
1642675764733041641,Node3,1,0 NaN 0.000000
1642675764933812737,Node3,1,0 NaN 0.000000
1642675765155824081,Node3,1,800 0.081115 0.090527
1642675765335087701,Node3,1,0 NaN 0.000000
1642675765537606644,Node3,1,0 NaN 0.000000
1642675765736847631,Node3,1,0 NaN 0.000000
1642675765937939053,Node3,1,0 NaN 0.000000
1642675766150428043,Node3,1,800 0.075366 0.085548
1642675766339222849,Node3,1,0 NaN 0.000000
1642675766538284419,Node3,1,0 NaN 0.000000
1642675766738217274,Node3,1,0 NaN 0.000000
1642675766941270654,Node3,1,0 NaN 0.000000
1642675767154351229,Node3,1,800 0.079967 0.089131
1642675767341038106,Node3,1,0 NaN 0.000000
1642675767542315194,Node3,1,0 NaN 0.000000
1642675767742516662,Node3,1,0 NaN 0.000000
1642675767942974729,Node3,1,0 NaN 0.000000
1642675768157687390,Node3,1,800 0.083221 0.092586
1642675768344889497,Node3,1,0 NaN 0.000000
1642675768545429895,Node3,1,0 NaN 0.000000
1642675768746715970,Node3,1,0 NaN 0.000000
1642675768945616885,Node3,1,0 NaN 0.000000
1642675769160372666,Node3,1,800 0.085693 0.094754
1642675769349000008,Node3,1,0 NaN 0.000000
1642675769548120804,Node3,1,0 NaN 0.000000
1642675769750511243,Node3,1,0 NaN 0.000000
1642675769949318422,Node3,1,0 NaN 0.000000
1642675770164413164,Node3,1,800 0.089573 0.098878
1642675770351550954,Node3,1,0 NaN 0.000000
1642675770551951110,Node3,1,0 NaN 0.000000
1642675770751598033,Node3,1,0 NaN 0.000000
1642675770954697154,Node3,1,0 NaN 0.000000
1642675771167426531,Node3,1,800 0.092500 0.101626
1642675771355656812,Node3,1,0 NaN 0.000000
1642675771555309269,Node3,1,0 NaN 0.000000
1642675771755625464,Node3,1,0 NaN 0.000000
1642675771955714282,Node3,1,0 NaN 0.000000
1642675772176924484,Node3,1,800 0.102378 0.111606
1642675772355329145,Node3,1,0 NaN 0.000000
1642675772556914420,Node3,1,0 NaN 0.000000
1642675772759385002,Node3,1,0 NaN 0.000000
1642675772958554000,Node3,1,0 NaN 0.000000
1642675773173695116,Node3,1,800 0.098959 0.108184
1642675773358632340,Node3,1,0 NaN 0.000000
1642675773560864247,Node3,1,0 NaN 0.000000
1642675773759609396,Node3,1,0 NaN 0.000000
1642675773960402790,Node3,1,0 NaN 0.000000
1642675774185457020,Node3,1,800 0.110684 0.119982
1642675774362418888,Node3,1,0 NaN 0.000000
1642675774564175262,Node3,1,0 NaN 0.000000
1642675774763693364,Node3,1,0 NaN 0.000000
1642675774964726752,Node3,1,0 NaN 0.000000
1642675775189171620,Node3,1,800 0.114622 0.123940
1642675775366418977,Node3,1,0 NaN 0.000000
1642675775568382337,Node3,1,0 NaN 0.000000
1642675775768928142,Node3,1,0 NaN 0.000000
1642675775969011018,Node3,1,0 NaN 0.000000
1642675776183060376,Node3,1,800 0.108551 0.118095
1642675776370275168,Node3,1,0 NaN 0.000000
1642675776573251719,Node3,1,0 NaN 0.000000
1642675776772382912,Node3,1,0 NaN 0.000000
1642675776974210943,Node3,1,0 NaN 0.000000
1642675777187173123,Node3,1,800 0.112948 0.122226
1642675777374237881,Node3,1,0 NaN 0.000000
1642675777575234232,Node3,1,0 NaN 0.000000
1642675777776453645,Node3,1,0 NaN 0.000000
1642675777978186700,Node3,1,0 NaN 0.000000
1642675778190378566,Node3,1,800 0.115921 0.125124
1642675778377278585,Node3,1,0 NaN 0.000000
1642675778577875341,Node3,1,0 NaN 0.000000
1642675778779567024,Node3,1,0 NaN 0.000000
1642675778979708579,Node3,1,0 NaN 0.000000
1642675779195579656,Node3,1,800 0.120944 0.130044
1642675779381362225,Node3,1,0 NaN 0.000000
1642675779584201634,Node3,1,0 NaN 0.000000
1642675779783171107,Node3,1,0 NaN 0.000000
1642675779984014925,Node3,1,0 NaN 0.000000
1642675780198692148,Node3,1,800 0.121104 0.133645
1642675780386770429,Node3,1,0 NaN 0.000000
1642675780586409446,Node3,1,0 NaN 0.000000
1642675780787364390,Node3,1,0 NaN 0.000000
1642675780990143724,Node3,1,0 NaN 0.000000
1642675781203089902,Node3,1,800 0.128498 0.137869
1642675781394746175,Node3,1,0 NaN 0.000000
1642675781591295745,Node3,1,0 NaN 0.000000
1642675781791410299,Node3,1,0 NaN 0.000000
1642675781994506831,Node3,1,0 NaN 0.000000
1642675782206129147,Node3,1,800 0.131725 0.141070
1642675782393632842,Node3,1,0 NaN 0.000000
1642675782595877320,Node3,1,0 NaN 0.000000
1642675782794682312,Node3,1,0 NaN 0.000000
1642675782995872191,Node3,1,0 NaN 0.000000
1642675783211311565,Node3,1,800 0.136678 0.145747
1642675783396701423,Node3,1,0 NaN 0.000000
1642675783599642108,Node3,1,0 NaN 0.000000
1642675783798471037,Node3,1,0 NaN 0.000000
1642675783999404371,Node3,1,0 NaN 0.000000
1642675784214903139,Node3,1,800 0.140570 0.149886
1642675784401166322,Node3,1,0 NaN 0.000000
1642675784602465824,Node3,1,0 NaN 0.000000
1642675784803801120,Node3,1,0 NaN 0.000000
1642675785003054799,Node3,1,0 NaN 0.000000
1642675785217880506,Node3,1,800 0.143134 0.152596
1642675785403511322,Node3,1,0 NaN 0.000000
1642675785603460695,Node3,1,0 NaN 0.000000
1642675785806469790,Node3,1,0 NaN 0.000000
1642675786004575464,Node3,1,0 NaN 0.000000
1642675786219683816,Node3,1,800 0.145031 0.154279
1642675786407364750,Node3,1,0 NaN 0.000000
1642675786607313701,Node3,1,0 NaN 0.000000
1642675786808255049,Node3,1,0 NaN 0.000000
1642675787009057731,Node3,1,0 NaN 0.000000
1642675787230846318,Node3,1,800 0.156372 0.165927
1642675787411314918,Node3,1,0 NaN 0.000000
1642675787611087877,Node3,1,0 NaN 0.000000
1642675787813459052,Node3,1,0 NaN 0.000000
1642675788012726478,Node3,1,0 NaN 0.000000
1642675788228101845,Node3,1,800 0.153651 0.162877
1642675788413481801,Node3,1,0 NaN 0.000000
1642675788614224243,Node3,1,0 NaN 0.000000
1642675788815208766,Node3,1,0 NaN 0.000000
1642675789017739914,Node3,1,0 NaN 0.000000
1642675789230375988,Node3,1,800 0.156020 0.165363
1642675789417755447,Node3,1,0 NaN 0.000000
1642675789620340605,Node3,1,0 NaN 0.000000
1642675789819383794,Node3,1,0 NaN 0.000000
1642675790022123357,Node3,1,0 NaN 0.000000
1642675790234556080,Node3,1,800 0.159985 0.169698
1642675790423206155,Node3,1,0 NaN 0.000000
1642675790622302605,Node3,1,0 NaN 0.000000
1642675790824588423,Node3,1,0 NaN 0.000000
1642675791023652599,Node3,1,0 NaN 0.000000
1642675791238598676,Node3,1,800 0.163872 0.173143
1642675791425318121,Node3,1,0 NaN 0.000000
1642675791626284010,Node3,1,0 NaN 0.000000
1642675791826495393,Node3,1,0 NaN 0.000000
1642675792027462609,Node3,1,0 NaN 0.000000
1642675792242097266,Node3,1,800 0.167776 0.176953
1642675792428862116,Node3,1,0 NaN 0.000000
1642675792629675319,Node3,1,0 NaN 0.000000
1642675792830413886,Node3,1,0 NaN 0.000000
1642675793031195246,Node3,1,0 NaN 0.000000
1642675793253333414,Node3,1,800 0.175878 0.188238
1642675793432484222,Node3,1,0 NaN 0.000000
1642675793633378541,Node3,1,0 NaN 0.000000
1642675793833978587,Node3,1,0 NaN 0.000000
1642675794034808789,Node3,1,0 NaN 0.000000
1642675794248986905,Node3,1,800 0.174094 0.183279
1642675794435677912,Node3,1,0 NaN 0.000000
1642675794636671814,Node3,1,0 NaN 0.000000
1642675794838352038,Node3,1,0 NaN 0.000000
1642675795038141156,Node3,1,0 NaN 0.000000
1642675795259852749,Node3,1,800 0.185514 0.194999
1642675795439986936,Node3,1,0 NaN 0.000000
1642675795640495941,Node3,1,0 NaN 0.000000
1642675795841145003,Node3,1,0 NaN 0.000000
1642675796042208895,Node3,1,0 NaN 0.000000
1642675796258817270,Node3,1,800 0.184365 0.193872
1642675796444151728,Node3,1,0 NaN 0.000000
1642675796645034116,Node3,1,0 NaN 0.000000
1642675796845606554,Node3,1,0 NaN 0.000000
1642675797046588939,Node3,1,0 NaN 0.000000
1642675797261740903,Node3,1,800 0.187175 0.196237
1642675797447163819,Node3,1,0 NaN 0.000000
1642675797649778283,Node3,1,0 NaN 0.000000
1642675797848602853,Node3,1,0 NaN 0.000000
1642675798050239744,Node3,1,0 NaN 0.000000
1642675798264121532,Node3,1,800 0.189700 0.198947
1642675798450801624,Node3,1,0 NaN 0.000000
1642675798653471958,Node3,1,0 NaN 0.000000
1642675798852441699,Node3,1,0 NaN 0.000000
1642675799054842342,Node3,1,0 NaN 0.000000
1642675799267601311,Node3,1,800 0.192940 0.202559
1642675799454687087,Node3,1,0 NaN 0.000000
1642675799655223894,Node3,1,0 NaN 0.000000
1642675799855323780,Node3,1,0 NaN 0.000000
1642675800057772739,Node3,1,0 NaN 0.000000
1642675800270987349,Node3,1,800 0.196058 0.205677
1642675800458983930,Node3,1,0 NaN 0.000000
1642675800658288134,Node3,1,0 NaN 0.000000
1642675800860632918,Node3,1,0 NaN 0.000000
1642675801059398299,Node3,1,0 NaN 0.000000
1642675801274110040,Node3,1,800 0.199548 0.208733
1642675801461364082,Node3,1,0 NaN 0.000000
1642675801661996256,Node3,1,0 NaN 0.000000
1642675801862844214,Node3,1,0 NaN 0.000000
1642675802063735971,Node3,1,0 NaN 0.000000
1642675802279533223,Node3,1,800 0.205505 0.214676
1642675802463851317,Node3,1,0 NaN 0.000000
1642675802664995914,Node3,1,0 NaN 0.000000
1642675802865416908,Node3,1,0 NaN 0.000000
1642675803065164984,Node3,1,0 NaN 0.000000
1642675803279251574,Node3,1,800 0.204943 0.214457
1642675803466429737,Node3,1,0 NaN 0.000000
1642675803667342336,Node3,1,0 NaN 0.000000
1642675803868803733,Node3,1,0 NaN 0.000000
1642675804070075804,Node3,1,61 0.004720 0.005749
1642675804282857622,Node3,1,739 0.207190 0.216109
1642675804471153929,Node3,1,0 NaN 0.000000
1642675804670968271,Node3,1,0 NaN 0.000000
1642675804871567874,Node3,1,0 NaN 0.000000
1642675805077037700,Node3,1,208 0.009586 0.012019
1642675805282814591,Node3,1,592 0.205602 0.212653
1642675805473688336,Node3,1,0 NaN 0.000000
1642675805675849313,Node3,1,0 NaN 0.000000
1642675805874540268,Node3,1,0 NaN 0.000000
1642675806084003585,Node3,1,258 0.015028 0.018940
1642675806285764363,Node3,1,342 0.206891 0.212666
1642675806480375066,Node3,1,0 NaN 0.000000
1642675806679727557,Node3,1,0 NaN 0.000000
1642675806882100648,Node3,1,0 NaN 0.000000
1642675807093711522,Node3,1,394 0.022543 0.028681
1642675807287056879,Node3,1,206 0.206652 0.210039
1642675807483363615,Node3,1,0 NaN 0.000000
1642675807683167979,Node3,1,0 NaN 0.000000
1642675807883854198,Node3,1,0 NaN 0.000000
1642675808096709976,Node3,1,506 0.023781 0.031996
1642675808288521187,Node3,1,94 0.206367 0.208320
1642675808487569549,Node3,1,0 NaN 0.000000
1642675808686442006,Node3,1,0 NaN 0.000000
1642675808895883757,Node3,1,0 NaN 0.000000
1642675809100495891,Node3,1,600 0.026109 0.035228
1642675809288959531,Node3,1,0 NaN 0.000000
1642675809492756310,Node3,1,0 NaN 0.000000
1642675809690310556,Node3,1,0 NaN 0.000000
1642675809892196326,Node3,1,0 NaN 0.000000
1642675810111698875,Node3,1,600 0.037542 0.046800
1642675810292428831,Node3,1,0 NaN 0.000000
1642675810493163746,Node3,1,0 NaN 0.000000
1642675810692767393,Node3,1,0 NaN 0.000000
1642675810894969682,Node3,1,0 NaN 0.000000
1642675811107185701,Node3,1,600 0.032871 0.042199
1642675811373495832,Node3,1,1200 2.798491 5.308151
1642675811493766634,Node3,1,0 NaN 0.000000
1642675811696957461,Node3,1,0 NaN 0.000000
1642675811895145620,Node3,1,0 NaN 0.000000
1642675812111590225,Node3,1,800 0.037258 0.046540
1642675812296875480,Node3,1,0 NaN 0.000000
1642675812499269486,Node3,1,0 NaN 0.000000
1642675812697133505,Node3,1,0 NaN 0.000000
1642675812898264743,Node3,1,0 NaN 0.000000
1642675813112816904,Node3,1,800 0.038482 0.047617
1642675813299166272,Node3,1,0 NaN 0.000000
1642675813499332156,Node3,1,0 NaN 0.000000
1642675813699302014,Node3,1,0 NaN 0.000000
1642675813900509630,Node3,1,0 NaN 0.000000
1642675814114012817,Node3,1,800 0.039390 0.048472
1642675814304805233,Node3,1,0 NaN 0.000000
1642675814501608383,Node3,1,0 NaN 0.000000
1642675814702340639,Node3,1,0 NaN 0.000000
1642675814905511191,Node3,1,0 NaN 0.000000
1642675815116734179,Node3,1,800 0.042512 0.051824
1642675815305080954,Node3,1,0 NaN 0.000000
1642675815504255260,Node3,1,0 NaN 0.000000
1642675815706420303,Node3,1,0 NaN 0.000000
1642675815905274688,Node3,1,0 NaN 0.000000
1642675816120002445,Node3,1,800 0.045555 0.054804
1642675816306903295,Node3,1,0 NaN 0.000000
1642675816508055054,Node3,1,0 NaN 0.000000
1642675816709750372,Node3,1,0 NaN 0.000000
1642675816908718438,Node3,1,0 NaN 0.000000
1642675817130684541,Node3,1,800 0.055860 0.064928
1642675817310824616,Node3,1,0 NaN 0.000000
1642675817510750720,Node3,1,0 NaN 0.000000
1642675817713645794,Node3,1,0 NaN 0.000000
1642675817913050721,Node3,1,0 NaN 0.000000
1642675818126381014,Node3,1,800 0.052128 0.061618
1642675818313867045,Node3,1,0 NaN 0.000000
1642675818516256300,Node3,1,0 NaN 0.000000
1642675818715184532,Node3,1,0 NaN 0.000000
1642675818915989974,Node3,1,0 NaN 0.000000
1642675819132167262,Node3,1,600 0.057973 0.067404
1642675819318864204,Node3,1,0 NaN 0.000000
1642675819522101228,Node3,1,0 NaN 0.000000
1642675819721361161,Node3,1,0 NaN 0.000000
1642675819922127092,Node3,1,0 NaN 0.000000
1642675820137905093,Node3,1,600 0.063302 0.072840
1642675820323585431,Node3,1,0 NaN 0.000000
1642675820524532516,Node3,1,0 NaN 0.000000
1642675820726820110,Node3,1,0 NaN 0.000000
1642675820925755525,Node3,1,0 NaN 0.000000
1642675821140390775,Node3,1,600 0.066004 0.075438
1642675821330237391,Node3,1,0 NaN 0.000000
1642675821529322330,Node3,1,0 NaN 0.000000
1642675821729909079,Node3,1,0 NaN 0.000000
1642675821928346501,Node3,1,0 NaN 0.000000
1642675822145983013,Node3,1,600 0.071810 0.081095
1642675822329734563,Node3,1,0 NaN 0.000000
1642675822532832854,Node3,1,0 NaN 0.000000
1642675822730756402,Node3,1,0 NaN 0.000000
1642675822934568136,Node3,1,0 NaN 0.000000
1642675823152005030,Node3,1,600 0.077396 0.086505
1642675823335550277,Node3,1,0 NaN 0.000000
1642675823534989318,Node3,1,0 NaN 0.000000
1642675823736926767,Node3,1,0 NaN 0.000000
1642675823934714432,Node3,1,0 NaN 0.000000
1642675824150962676,Node3,1,600 0.073955 0.085226
1642675824413840845,Node3,1,1200 2.837489 5.347834
1642675824534958855,Node3,1,0 NaN 0.000000
1642675824736321186,Node3,1,0 NaN 0.000000
1642675824936004430,Node3,1,0 NaN 0.000000
1642675825149558861,Node3,1,800 0.074640 0.084112
1642675825336276462,Node3,1,0 NaN 0.000000
1642675825536469360,Node3,1,0 NaN 0.000000
1642675825741949482,Node3,1,0 NaN 0.000000
1642675825940709253,Node3,1,0 NaN 0.000000
1642675826154698230,Node3,1,800 0.076875 0.089247
1642675826338995067,Node3,1,0 NaN 0.000000
1642675826542713700,Node3,1,0 NaN 0.000000
1642675826742272386,Node3,1,0 NaN 0.000000
1642675826941028356,Node3,1,0 NaN 0.000000
1642675827155796217,Node3,1,800 0.081447 0.090670
1642675827342521026,Node3,1,0 NaN 0.000000
1642675827546867134,Node3,1,0 NaN 0.000000
1642675827743816870,Node3,1,0 NaN 0.000000
1642675827944663736,Node3,1,0 NaN 0.000000
1642675828159489743,Node3,1,800 0.084823 0.093987
1642675828346188390,Node3,1,0 NaN 0.000000
1642675828550072272,Node3,1,0 NaN 0.000000
1642675828747580597,Node3,1,0 NaN 0.000000
1642675828947542940,Node3,1,0 NaN 0.000000
1642675829161245682,Node3,1,800 0.086725 0.095898
1642675829348482623,Node3,1,0 NaN 0.000000
1642675829552424485,Node3,1,0 NaN 0.000000
1642675829749357865,Node3,1,0 NaN 0.000000
1642675829950130005,Node3,1,0 NaN 0.000000
1642675830166996511,Node3,1,800 0.092635 0.101790
1642675830351381646,Node3,1,0 NaN 0.000000
1642675830619615646,Node3,1,0 NaN 0.000000
1642675830754269844,Node3,1,0 NaN 0.000000
1642675830954075508,Node3,1,0 NaN 0.000000
1642675831178732877,Node3,1,800 0.103453 0.113516
1642675831354142349,Node3,1,0 NaN 0.000000
1642675831556113898,Node3,1,0 NaN 0.000000
1642675831755859596,Node3,1,0 NaN 0.000000
1642675831955588778,Node3,1,0 NaN 0.000000
1642675832178393877,Node3,1,800 0.103317 0.112444
1642675832359218782,Node3,1,0 NaN 0.000000
1642675832557949283,Node3,1,0 NaN 0.000000
1642675832761008818,Node3,1,0 NaN 0.000000
1642675832960345347,Node3,1,0 NaN 0.000000
1642675833175422880,Node3,1,800 0.100571 0.109803
1642675833363344786,Node3,1,0 NaN 0.000000
1642675833562445055,Node3,1,0 NaN 0.000000
1642675833763409214,Node3,1,0 NaN 0.000000
1642675833963931528,Node3,1,0 NaN 0.000000
1642675834186133645,Node3,1,800 0.111400 0.120747
1642675834367998225,Node3,1,0 NaN 0.000000
1642675834566032873,Node3,1,0 NaN 0.000000
1642675834766973885,Node3,1,0 NaN 0.000000
1642675834969065305,Node3,1,0 NaN 0.000000
1642675835182252111,Node3,1,800 0.107236 0.116696
1642675835368764123,Node3,1,0 NaN 0.000000
1642675835570156267,Node3,1,0 NaN 0.000000
1642675835770189494,Node3,1,0 NaN 0.000000
1642675835971037520,Node3,1,0 NaN 0.000000
1642675836186545409,Node3,1,800 0.111864 0.121279
1642675836373147641,Node3,1,0 NaN 0.000000
1642675836572841277,Node3,1,0 NaN 0.000000
1642675836775059194,Node3,1,0 NaN 0.000000
1642675836974124183,Node3,1,0 NaN 0.000000
1642675837189035674,Node3,1,800 0.113910 0.123587
1642675837375593416,Node3,1,0 NaN 0.000000
1642675837576761596,Node3,1,0 NaN 0.000000
1642675837778681149,Node3,1,0 NaN 0.000000
1642675837978678508,Node3,1,0 NaN 0.000000
1642675838193382218,Node3,1,800 0.118662 0.127882
1642675838380827858,Node3,1,0 NaN 0.000000
1642675838580639368,Node3,1,0 NaN 0.000000
1642675838781429366,Node3,1,0 NaN 0.000000
1642675838981993540,Node3,1,0 NaN 0.000000
1642675839198257369,Node3,1,800 0.123705 0.133078
1642675839386306235,Node3,1,0 NaN 0.000000
1642675839587041039,Node3,1,0 NaN 0.000000
1642675839787752881,Node3,1,0 NaN 0.000000
1642675839989583813,Node3,1,0 NaN 0.000000
1642675840203717830,Node3,1,600 0.129226 0.138383
1642675840392612475,Node3,1,0 NaN 0.000000
1642675840592412674,Node3,1,0 NaN 0.000000
1642675840791881696,Node3,1,0 NaN 0.000000
1642675840998040864,Node3,1,0 NaN 0.000000
1642675841207031887,Node3,1,600 0.132714 0.142215
1642675841395110193,Node3,1,0 NaN 0.000000
1642675841597250379,Node3,1,0 NaN 0.000000
1642675841795420053,Node3,1,0 NaN 0.000000
1642675841995903144,Node3,1,0 NaN 0.000000
1642675842212063356,Node3,1,600 0.137589 0.147013
1642675842399622454,Node3,1,0 NaN 0.000000
1642675842599004960,Node3,1,0 NaN 0.000000
1642675842799530333,Node3,1,0 NaN 0.000000
1642675843000629647,Node3,1,0 NaN 0.000000
1642675843216012413,Node3,1,600 0.141315 0.150557
1642675843405276802,Node3,1,0 NaN 0.000000
1642675843602433466,Node3,1,0 NaN 0.000000
1642675843803124611,Node3,1,0 NaN 0.000000
1642675844005906811,Node3,1,0 NaN 0.000000
1642675844217591445,Node3,1,600 0.143020 0.152367
1642675844406735364,Node3,1,0 NaN 0.000000
1642675844605401399,Node3,1,0 NaN 0.000000
1642675844807458819,Node3,1,0 NaN 0.000000
1642675845006227807,Node3,1,0 NaN 0.000000
1642675845221718838,Node3,1,600 0.147140 0.156516
1642675845485198647,Node3,1,1200 2.909867 5.418760
1642675845608189229,Node3,1,0 NaN 0.000000
1642675845806615281,Node3,1,0 NaN 0.000000
1642675846008176828,Node3,1,0 NaN 0.000000
1642675846221048719,Node3,1,800 0.146334 0.155941
1642675846408000342,Node3,1,0 NaN 0.000000
1642675846608667324,Node3,1,0 NaN 0.000000
1642675846808050579,Node3,1,0 NaN 0.000000
1642675847011562210,Node3,1,0 NaN 0.000000
1642675847231892504,Node3,1,800 0.157357 0.166478
1642675847410073491,Node3,1,0 NaN 0.000000
1642675847610814219,Node3,1,0 NaN 0.000000
1642675847811192183,Node3,1,0 NaN 0.000000
1642675848010781040,Node3,1,0 NaN 0.000000
1642675848227931562,Node3,1,800 0.153295 0.162541
1642675848412387930,Node3,1,0 NaN 0.000000
1642675848612742181,Node3,1,0 NaN 0.000000
1642675848815404400,Node3,1,0 NaN 0.000000
1642675849013431960,Node3,1,0 NaN 0.000000
1642675849228523465,Node3,1,800 0.153990 0.163165
1642675849415894663,Node3,1,0 NaN 0.000000
1642675849615847806,Node3,1,0 NaN 0.000000
1642675849818170369,Node3,1,0 NaN 0.000000
1642675850017359106,Node3,1,0 NaN 0.000000
1642675850237026947,Node3,1,600 0.163057 0.172110
1642675850420224094,Node3,1,0 NaN 0.000000
1642675850622787916,Node3,1,0 NaN 0.000000
1642675850821710914,Node3,1,0 NaN 0.000000
1642675851023757647,Node3,1,0 NaN 0.000000
1642675851235793336,Node3,1,600 0.161565 0.170805
1642675851423518329,Node3,1,0 NaN 0.000000
1642675851624428106,Node3,1,0 NaN 0.000000
1642675851827094641,Node3,1,0 NaN 0.000000
1642675852026084420,Node3,1,0 NaN 0.000000
1642675852249072979,Node3,1,600 0.174829 0.184193
1642675852426992839,Node3,1,0 NaN 0.000000
1642675852628993074,Node3,1,0 NaN 0.000000
1642675852831638524,Node3,1,0 NaN 0.000000
1642675853029758141,Node3,1,0 NaN 0.000000
1642675853250254260,Node3,1,600 0.176202 0.185591
1642675853431534969,Node3,1,0 NaN 0.000000
1642675853629772199,Node3,1,0 NaN 0.000000
1642675853829985321,Node3,1,0 NaN 0.000000
1642675854034286314,Node3,1,0 NaN 0.000000
1642675854246277047,Node3,1,600 0.171959 0.181147
1642675854432195714,Node3,1,0 NaN 0.000000
1642675854633934647,Node3,1,0 NaN 0.000000
1642675854833471845,Node3,1,0 NaN 0.000000
1642675855036636908,Node3,1,0 NaN 0.000000
1642675855248195669,Node3,1,600 0.173990 0.183276
1642675855514650400,Node3,1,1200 2.939256 5.448090
1642675855634796810,Node3,1,0 NaN 0.000000
1642675855835218797,Node3,1,0 NaN 0.000000
1642675856035583988,Node3,1,0 NaN 0.000000
1642675856251997434,Node3,1,800 0.177238 0.186808
1642675856436768762,Node3,1,0 NaN 0.000000
1642675856639331845,Node3,1,0 NaN 0.000000
1642675856838229796,Node3,1,0 NaN 0.000000
1642675857041357482,Node3,1,0 NaN 0.000000
1642675857261565041,Node3,1,800 0.187173 0.196472
1642675857440900149,Node3,1,0 NaN 0.000000
1642675857641336721,Node3,1,0 NaN 0.000000
1642675857841376224,Node3,1,0 NaN 0.000000
1642675858047107221,Node3,1,0 NaN 0.000000
1642675858265099561,Node3,1,800 0.190385 0.199785
1642675858443814796,Node3,1,0 NaN 0.000000
1642675858644952446,Node3,1,0 NaN 0.000000
1642675858844929665,Node3,1,0 NaN 0.000000
1642675859045867674,Node3,1,0 NaN 0.000000
1642675859260172937,Node3,1,800 0.185205 0.194388
1642675859447681872,Node3,1,0 NaN 0.000000
1642675859648872197,Node3,1,0 NaN 0.000000
1642675859847909565,Node3,1,0 NaN 0.000000
1642675860049000612,Node3,1,0 NaN 0.000000
1642675860263850500,Node3,1,800 0.186511 0.198402
1642675860450348925,Node3,1,0 NaN 0.000000
1642675860653349073,Node3,1,0 NaN 0.000000
1642675860852435587,Node3,1,0 NaN 0.000000
1642675861053234089,Node3,1,0 NaN 0.000000
1642675861269504826,Node3,1,800 0.195294 0.204592
1642675861454934905,Node3,1,0 NaN 0.000000
1642675861655758352,Node3,1,0 NaN 0.000000
1642675861856953017,Node3,1,0 NaN 0.000000
1642675862057236080,Node3,1,0 NaN 0.000000
1642675862272534221,Node3,1,800 0.194959 0.207528
1642675862458173108,Node3,1,0 NaN 0.000000
1642675862658454201,Node3,1,0 NaN 0.000000
1642675862860995166,Node3,1,0 NaN 0.000000
1642675863059782587,Node3,1,0 NaN 0.000000
1642675863275369521,Node3,1,800 0.200875 0.210456
1642675863460586271,Node3,1,0 NaN 0.000000
1642675863661937112,Node3,1,0 NaN 0.000000
1642675863862267103,Node3,1,0 NaN 0.000000
1642675864062494161,Node3,1,0 NaN 0.000000
1642675864276850492,Node3,1,800 0.202532 0.212060
1642675864466290309,Node3,1,0 NaN 0.000000
1642675864665630251,Node3,1,0 NaN 0.000000
1642675864866164647,Node3,1,0 NaN 0.000000
1642675865066232739,Node3,1,0 NaN 0.000000
1642675865281023992,Node3,1,800 0.205803 0.216075
1642675865468084647,Node3,1,0 NaN 0.000000
1642675865669799558,Node3,1,0 NaN 0.000000
1642675865872040286,Node3,1,0 NaN 0.000000
1642675866072621910,Node3,1,106 0.006364 0.008015
1642675866285222859,Node3,1,694 0.208782 0.217355
1642675866472162069,Node3,1,0 NaN 0.000000
1642675866672243100,Node3,1,0 NaN 0.000000
1642675866873525158,Node3,1,0 NaN 0.000000
1642675867081127440,Node3,1,261 0.013095 0.016415
1642675867283525911,Node3,1,539 0.204369 0.212222
1642675867474503280,Node3,1,0 NaN 0.000000
1642675867674944766,Node3,1,0 NaN 0.000000
1642675867875912660,Node3,1,0 NaN 0.000000
1642675868083206689,Node3,1,375 0.013919 0.018650
1642675868284803135,Node3,1,425 0.206131 0.211183
1642675868477622201,Node3,1,0 NaN 0.000000
1642675868678639484,Node3,1,0 NaN 0.000000
1642675868879303312,Node3,1,0 NaN 0.000000
1642675869088694894,Node3,1,529 0.017373 0.023596
1642675869285302300,Node3,1,271 0.205057 0.208257
1642675869481289715,Node3,1,0 NaN 0.000000
1642675869681753789,Node3,1,0 NaN 0.000000
1642675869881594781,Node3,1,0 NaN 0.000000
1642675870096705008,Node3,1,661 0.023639 0.031185
1642675870286557566,Node3,1,139 0.204887 0.206584
1642675870486795438,Node3,1,0 NaN 0.000000
1642675870684909627,Node3,1,0 NaN 0.000000
1642675870885045825,Node3,1,0 NaN 0.000000
1642675871099097810,Node3,1,781 0.025152 0.034216
1642675871285460670,Node3,1,19 0.202797 0.203199
1642675871488991565,Node3,1,0 NaN 0.000000
1642675871686984226,Node3,1,0 NaN 0.000000
1642675871888043855,Node3,1,0 NaN 0.000000
1642675872102426808,Node3,1,800 0.027829 0.037461
1642675872289420185,Node3,1,0 NaN 0.000000
1642675872490183606,Node3,1,0 NaN 0.000000
1642675872691376305,Node3,1,0 NaN 0.000000
1642675872891782148,Node3,1,0 NaN 0.000000
1642675873108415697,Node3,1,800 0.033808 0.043089
1642675873293514461,Node3,1,0 NaN 0.000000
1642675873494460939,Node3,1,0 NaN 0.000000
1642675873697814625,Node3,1,0 NaN 0.000000
1642675873896077517,Node3,1,0 NaN 0.000000
1642675874119063886,Node3,1,800 0.044717 0.054231
1642675874296872948,Node3,1,0 NaN 0.000000
1642675874496886101,Node3,1,0 NaN 0.000000
1642675874699365239,Node3,1,0 NaN 0.000000
1642675874898460845,Node3,1,0 NaN 0.000000
1642675875111963991,Node3,1,800 0.037360 0.046590
1642675875300599271,Node3,1,0 NaN 0.000000
1642675875499766982,Node3,1,0 NaN 0.000000
1642675875700753833,Node3,1,0 NaN 0.000000
1642675875902232544,Node3,1,0 NaN 0.000000
1642675876115924381,Node3,1,800 0.041281 0.050707
1642675876303141465,Node3,1,0 NaN 0.000000
1642675876503996620,Node3,1,0 NaN 0.000000
1642675876704808898,Node3,1,0 NaN 0.000000
1642675876905708914,Node3,1,0 NaN 0.000000
1642675877120579537,Node3,1,800 0.045972 0.055102
1642675877308172518,Node3,1,0 NaN 0.000000
1642675877508081934,Node3,1,0 NaN 0.000000
1642675877720426341,Node3,1,0 NaN 0.000000
1642675877910143692,Node3,1,0 NaN 0.000000
1642675878124841439,Node3,1,800 0.050208 0.059721
1642675878311924407,Node3,1,0 NaN 0.000000
1642675878513183672,Node3,1,0 NaN 0.000000
1642675878713339113,Node3,1,0 NaN 0.000000
1642675878914482392,Node3,1,0 NaN 0.000000
1642675879128041202,Node3,1,800 0.053336 0.062615
1642675880319087385,Node3,1,0 NaN 0.000000
1642675880533120525,Node3,1,800 0.458527 0.467826
1642675880720172066,Node3,1,0 NaN 0.000000
1642675880921060667,Node3,1,0 NaN 0.000000
1642675881135324132,Node3,1,800 0.061283 0.070499
1642675881324630340,Node3,1,0 NaN 0.000000
1642675881522589084,Node3,1,0 NaN 0.000000
1642675881723732095,Node3,1,0 NaN 0.000000
1642675881924958198,Node3,1,0 NaN 0.000000
1642675882147015273,Node3,1,800 0.072303 0.081583
1642675882326671985,Node3,1,0 NaN 0.000000
1642675882526635716,Node3,1,0 NaN 0.000000
1642675882727763107,Node3,1,0 NaN 0.000000
1642675882928762688,Node3,1,0 NaN 0.000000
1642675883149939869,Node3,1,800 0.075197 0.084317
1642675883332409120,Node3,1,0 NaN 0.000000
1642675883529952215,Node3,1,0 NaN 0.000000
1642675883730099141,Node3,1,0 NaN 0.000000
1642675883933628846,Node3,1,0 NaN 0.000000
1642675884144113899,Node3,1,800 0.069807 0.079117
1642675884334332926,Node3,1,0 NaN 0.000000
1642675884535694409,Node3,1,0 NaN 0.000000
1642675884732836204,Node3,1,0 NaN 0.000000
1642675884935342677,Node3,1,0 NaN 0.000000
1642675885147328435,Node3,1,800 0.072784 0.082320
1642675885334424076,Node3,1,0 NaN 0.000000
1642675885537807805,Node3,1,0 NaN 0.000000
1642675885735923430,Node3,1,0 NaN 0.000000
1642675885936423838,Node3,1,0 NaN 0.000000
1642675886151828782,Node3,1,800 0.074270 0.086997
1642675886337024985,Node3,1,0 NaN 0.000000
1642675886538210956,Node3,1,0 NaN 0.000000
1642675886741689146,Node3,1,0 NaN 0.000000
1642675886941644740,Node3,1,0 NaN 0.000000
1642675887154458183,Node3,1,800 0.079911 0.089380
1642675887341901203,Node3,1,0 NaN 0.000000
1642675887542849994,Node3,1,0 NaN 0.000000
1642675887743783786,Node3,1,0 NaN 0.000000
1642675887946484143,Node3,1,0 NaN 0.000000
1642675888158935491,Node3,1,800 0.084584 0.094017
1642675888347180385,Node3,1,0 NaN 0.000000
1642675888547409678,Node3,1,0 NaN 0.000000
1642675888747380664,Node3,1,0 NaN 0.000000
1642675888948428106,Node3,1,0 NaN 0.000000
1642675889162498398,Node3,1,800 0.087857 0.097150
1642675889350296166,Node3,1,0 NaN 0.000000
1642675889550195067,Node3,1,0 NaN 0.000000
1642675889751096641,Node3,1,0 NaN 0.000000
1642675889952659831,Node3,1,0 NaN 0.000000
1642675890166170737,Node3,1,800 0.091783 0.101171
1642675890353421488,Node3,1,0 NaN 0.000000
1642675890556686806,Node3,1,0 NaN 0.000000
1642675890754842023,Node3,1,0 NaN 0.000000
1642675890955694152,Node3,1,0 NaN 0.000000
1642675891170678807,Node3,1,800 0.096075 0.105263
1642675891357717669,Node3,1,0 NaN 0.000000
1642675891562316170,Node3,1,0 NaN 0.000000
1642675891759341182,Node3,1,0 NaN 0.000000
1642675891959472620,Node3,1,0 NaN 0.000000
1642675892183773587,Node3,1,800 0.109460 0.118623
1642675892361212817,Node3,1,0 NaN 0.000000
1642675892562064254,Node3,1,0 NaN 0.000000
1642675892763398498,Node3,1,0 NaN 0.000000
1642675892963412233,Node3,1,0 NaN 0.000000
1642675893184437396,Node3,1,800 0.110332 0.119560
1642675893364377868,Node3,1,0 NaN 0.000000
1642675893567203098,Node3,1,0 NaN 0.000000
1642675893765631615,Node3,1,0 NaN 0.000000
1642675893966000405,Node3,1,0 NaN 0.000000
1642675894181238301,Node3,1,800 0.107018 0.116470
1642675894366805640,Node3,1,0 NaN 0.000000
1642675894567843290,Node3,1,0 NaN 0.000000
1642675894769393858,Node3,1,0 NaN 0.000000
1642675894969363820,Node3,1,0 NaN 0.000000
1642675895183753701,Node3,1,800 0.109328 0.118535
1642675895371000686,Node3,1,0 NaN 0.000000
1642675895571162208,Node3,1,0 NaN 0.000000
1642675895772425156,Node3,1,0 NaN 0.000000
1642675895972794591,Node3,1,0 NaN 0.000000
1642675896186742253,Node3,1,800 0.109253 0.121529
1642675896373503039,Node3,1,0 NaN 0.000000
1642675896575091577,Node3,1,0 NaN 0.000000
1642675896773973278,Node3,1,0 NaN 0.000000
1642675896975260622,Node3,1,0 NaN 0.000000
1642675897191603582,Node3,1,800 0.117304 0.126720
1642675897375778151,Node3,1,0 NaN 0.000000
1642675897576895713,Node3,1,0 NaN 0.000000
1642675897780094124,Node3,1,0 NaN 0.000000
1642675897978530230,Node3,1,0 NaN 0.000000
1642675898194522204,Node3,1,800 0.120305 0.129593
1642675898379146806,Node3,1,0 NaN 0.000000
1642675898579282724,Node3,1,0 NaN 0.000000
1642675898781744175,Node3,1,0 NaN 0.000000
1642675898979753672,Node3,1,0 NaN 0.000000
1642675899202038470,Node3,1,800 0.127422 0.136681
1642675899383092987,Node3,1,0 NaN 0.000000
1642675899581324872,Node3,1,0 NaN 0.000000
1642675899782459854,Node3,1,0 NaN 0.000000
1642675899984467580,Node3,1,0 NaN 0.000000
1642675900204949502,Node3,1,800 0.130510 0.139976
1642675900384164143,Node3,1,0 NaN 0.000000
1642675900585700744,Node3,1,0 NaN 0.000000
1642675900785783294,Node3,1,0 NaN 0.000000
1642675900987150260,Node3,1,0 NaN 0.000000
1642675901201126011,Node3,1,800 0.126310 0.135934
1642675901388159239,Node3,1,0 NaN 0.000000
1642675901591192645,Node3,1,0 NaN 0.000000
1642675901789741649,Node3,1,0 NaN 0.000000
1642675901992322216,Node3,1,0 NaN 0.000000
1642675902211351013,Node3,1,800 0.136899 0.146287
1642675902390600336,Node3,1,0 NaN 0.000000
1642675902593383553,Node3,1,0 NaN 0.000000
1642675902792690192,Node3,1,0 NaN 0.000000
1642675902992793570,Node3,1,0 NaN 0.000000
1642675903214111369,Node3,1,800 0.139267 0.148416
1642675903394009589,Node3,1,0 NaN 0.000000
1642675903595361831,Node3,1,0 NaN 0.000000
1642675903797582212,Node3,1,0 NaN 0.000000
1642675903996465929,Node3,1,0 NaN 0.000000
1642675904211468087,Node3,1,800 0.136726 0.145911
1642675904399888387,Node3,1,0 NaN 0.000000
1642675904599200582,Node3,1,0 NaN 0.000000
1642675904800184030,Node3,1,0 NaN 0.000000
1642675905001329991,Node3,1,0 NaN 0.000000
1642675905222921420,Node3,1,800 0.148399 0.157820
1642675905401954248,Node3,1,0 NaN 0.000000
1642675905603148074,Node3,1,0 NaN 0.000000
1642675905804284150,Node3,1,0 NaN 0.000000
1642675906004347129,Node3,1,0 NaN 0.000000
1642675906219532427,Node3,1,800 0.144952 0.154124
1642675906405733237,Node3,1,0 NaN 0.000000
1642675906606633622,Node3,1,0 NaN 0.000000
1642675906807684047,Node3,1,0 NaN 0.000000
1642675907008934909,Node3,1,0 NaN 0.000000
1642675907222665710,Node3,1,800 0.147742 0.156907
1642675907409660090,Node3,1,0 NaN 0.000000
1642675907609789590,Node3,1,0 NaN 0.000000
1642675907810912040,Node3,1,0 NaN 0.000000
1642675908011167477,Node3,1,0 NaN 0.000000
1642675908227046586,Node3,1,800 0.152646 0.162211
1642675908412604823,Node3,1,0 NaN 0.000000
1642675908613849784,Node3,1,0 NaN 0.000000
1642675908813607160,Node3,1,0 NaN 0.000000
1642675909014643355,Node3,1,0 NaN 0.000000
1642675909228642669,Node3,1,800 0.153833 0.163079
1642675909415885278,Node3,1,0 NaN 0.000000
1642675909616910351,Node3,1,0 NaN 0.000000
1642675909819990004,Node3,1,0 NaN 0.000000
1642675910018284640,Node3,1,0 NaN 0.000000
1642675910232985018,Node3,1,800 0.158412 0.167867
1642675910422215529,Node3,1,0 NaN 0.000000
1642675910620669341,Node3,1,0 NaN 0.000000
1642675910821019596,Node3,1,0 NaN 0.000000
1642675911022072569,Node3,1,0 NaN 0.000000
1642675911243514122,Node3,1,800 0.169335 0.178581
1642675911422658140,Node3,1,0 NaN 0.000000
1642675911625878563,Node3,1,0 NaN 0.000000
1642675911824038570,Node3,1,0 NaN 0.000000
1642675912025048625,Node3,1,0 NaN 0.000000
1642675912247197527,Node3,1,800 0.172677 0.182317
1642675912426409629,Node3,1,0 NaN 0.000000
1642675912630040524,Node3,1,0 NaN 0.000000
1642675912827489921,Node3,1,0 NaN 0.000000
1642675913028589101,Node3,1,0 NaN 0.000000
1642675913245691616,Node3,1,600 0.171537 0.180976
1642675913432560455,Node3,1,0 NaN 0.000000
1642675913632753220,Node3,1,0 NaN 0.000000
1642675913834644501,Node3,1,0 NaN 0.000000
1642675914034665789,Node3,1,0 NaN 0.000000
1642675914248848040,Node3,1,600 0.174247 0.183319
1642675914436694835,Node3,1,0 NaN 0.000000
1642675914637274201,Node3,1,0 NaN 0.000000
1642675914839651933,Node3,1,0 NaN 0.000000
1642675915039604842,Node3,1,0 NaN 0.000000
1642675915262863879,Node3,1,600 0.188608 0.197870
1642675915443299458,Node3,1,0 NaN 0.000000
1642675915642783375,Node3,1,0 NaN 0.000000
1642675915841875959,Node3,1,0 NaN 0.000000
1642675916041648365,Node3,1,0 NaN 0.000000
1642675916255870778,Node3,1,600 0.181401 0.190448
1642675916442922921,Node3,1,0 NaN 0.000000
1642675916643565066,Node3,1,0 NaN 0.000000
1642675916844412898,Node3,1,0 NaN 0.000000
1642675917044895172,Node3,1,0 NaN 0.000000
1642675917258357589,Node3,1,600 0.182078 0.193543
1642675917446627863,Node3,1,0 NaN 0.000000
1642675917647053234,Node3,1,0 NaN 0.000000
1642675917847180905,Node3,1,0 NaN 0.000000
1642675918047790902,Node3,1,0 NaN 0.000000
1642675918263165279,Node3,1,600 0.188638 0.198223
1642675918570768122,Node3,1,1200 2.994436 5.505023
1642675918646799318,Node3,1,0 NaN 0.000000
1642675918847185191,Node3,1,0 NaN 0.000000
1642675919047334993,Node3,1,0 NaN 0.000000
1642675919260913833,Node3,1,800 0.186443 0.195806
1642675919448171653,Node3,1,0 NaN 0.000000
1642675919651350509,Node3,1,0 NaN 0.000000
1642675919849421573,Node3,1,0 NaN 0.000000
1642675920050638024,Node3,1,0 NaN 0.000000
1642675920267201996,Node3,1,800 0.189649 0.202116
1642675920451837176,Node3,1,0 NaN 0.000000
1642675920652881981,Node3,1,0 NaN 0.000000
1642675920854031631,Node3,1,0 NaN 0.000000
1642675921055076078,Node3,1,0 NaN 0.000000
1642675921276742898,Node3,1,800 0.201631 0.210686
1642675921455517266,Node3,1,0 NaN 0.000000
1642675921655522569,Node3,1,0 NaN 0.000000
1642675921856903291,Node3,1,0 NaN 0.000000
1642675922057417687,Node3,1,0 NaN 0.000000
1642675922270995538,Node3,1,800 0.196356 0.205651
1642675922458257669,Node3,1,0 NaN 0.000000
1642675922659335978,Node3,1,0 NaN 0.000000
1642675922862446441,Node3,1,0 NaN 0.000000
1642675923061305266,Node3,1,0 NaN 0.000000
1642675923275927297,Node3,1,800 0.201799 0.210918
1642675923466012065,Node3,1,0 NaN 0.000000
1642675923663502233,Node3,1,0 NaN 0.000000
1642675923863258838,Node3,1,0 NaN 0.000000
1642675924066768011,Node3,1,0 NaN 0.000000
1642675924277681332,Node3,1,800 0.202654 0.212618
1642675924464883221,Node3,1,0 NaN 0.000000
1642675924665141016,Node3,1,0 NaN 0.000000
1642675924864864024,Node3,1,0 NaN 0.000000
1642675925065635651,Node3,1,0 NaN 0.000000
1642675925282594516,Node3,1,800 0.207578 0.217646
1642675925467748087,Node3,1,0 NaN 0.000000
1642675925669079395,Node3,1,0 NaN 0.000000
1642675925870197095,Node3,1,0 NaN 0.000000
1642675926071361939,Node3,1,71 0.005592 0.006781
1642675926285890724,Node3,1,729 0.209649 0.218661
1642675926471565864,Node3,1,0 NaN 0.000000
1642675926675151934,Node3,1,0 NaN 0.000000
1642675926872487774,Node3,1,0 NaN 0.000000
1642675927078390743,Node3,1,208 0.010874 0.013586
1642675927286019801,Node3,1,592 0.207719 0.215922
1642675927473393321,Node3,1,0 NaN 0.000000
1642675927677659923,Node3,1,0 NaN 0.000000
1642675927874961314,Node3,1,0 NaN 0.000000
1642675928080835392,Node3,1,310 0.011917 0.015594
1642675928283778973,Node3,1,490 0.204952 0.211021
1642675928476526369,Node3,1,0 NaN 0.000000
1642675928677451541,Node3,1,0 NaN 0.000000
1642675928881726115,Node3,1,0 NaN 0.000000
1642675929087783389,Node3,1,483 0.016857 0.022497
1642675929287021771,Node3,1,317 0.207123 0.210817
1642675929482747768,Node3,1,0 NaN 0.000000
1642675929679515557,Node3,1,0 NaN 0.000000
1642675929880520399,Node3,1,0 NaN 0.000000
1642675930092109013,Node3,1,536 0.019762 0.026650
1642675930288247961,Node3,1,192 0.207108 0.210173
1642675930487150751,Node3,1,0 NaN 0.000000
1642675930684325493,Node3,1,0 NaN 0.000000
1642675930884111083,Node3,1,0 NaN 0.000000
1642675931099919166,Node3,1,533 0.026718 0.034822
1642675931286502783,Node3,1,67 0.204559 0.205616
1642675931486446263,Node3,1,0 NaN 0.000000
1642675931689158359,Node3,1,0 NaN 0.000000
1642675931888390990,Node3,1,0 NaN 0.000000
1642675932112700430,Node3,1,600 0.038270 0.047311
1642675932290854147,Node3,1,0 NaN 0.000000
1642675932493323607,Node3,1,0 NaN 0.000000
1642675932691197377,Node3,1,0 NaN 0.000000
1642675932891860899,Node3,1,0 NaN 0.000000
1642675933105659193,Node3,1,600 0.031394 0.040656
1642675933294019304,Node3,1,0 NaN 0.000000
1642675933494319521,Node3,1,0 NaN 0.000000
1642675933694510428,Node3,1,0 NaN 0.000000
1642675933894939118,Node3,1,0 NaN 0.000000
1642675934107714366,Node3,1,600 0.033260 0.042733
1642675934294157294,Node3,1,0 NaN 0.000000
1642675934497066878,Node3,1,0 NaN 0.000000
1642675934694871564,Node3,1,0 NaN 0.000000
1642675934898797683,Node3,1,0 NaN 0.000000
1642675935111600946,Node3,1,600 0.037260 0.046389
1642675935394578547,Node3,1,1072 2.520555 5.315508
1642675935495509746,Node3,1,0 NaN 0.000000
1642675935731991220,Node3,1,0 NaN 0.000000
1642675935897522426,Node3,1,0 NaN 0.000000
1642675936115497246,Node3,1,800 0.040802 0.050337
1642675936297050960,Node3,1,0 NaN 0.000000
1642675936498050773,Node3,1,0 NaN 0.000000
1642675936697741504,Node3,1,0 NaN 0.000000
1642675936897787841,Node3,1,0 NaN 0.000000
1642675937112429103,Node3,1,800 0.037652 0.046864
1642675937298502144,Node3,1,0 NaN 0.000000
1642675937499496646,Node3,1,0 NaN 0.000000
1642675937702930181,Node3,1,0 NaN 0.000000
1642675937900569269,Node3,1,0 NaN 0.000000
1642675938115356035,Node3,1,800 0.040751 0.050113
1642675938302348587,Node3,1,0 NaN 0.000000
1642675938503404367,Node3,1,0 NaN 0.000000
1642675938706967716,Node3,1,0 NaN 0.000000
1642675938905179364,Node3,1,0 NaN 0.000000
1642675939126576242,Node3,1,800 0.051970 0.061405
1642675939305547352,Node3,1,0 NaN 0.000000
1642675939505134734,Node3,1,0 NaN 0.000000
1642675939706063386,Node3,1,0 NaN 0.000000
1642675939909628533,Node3,1,0 NaN 0.000000
1642675940121428614,Node3,1,800 0.046669 0.056098
1642675940307939178,Node3,1,0 NaN 0.000000
1642675940512117824,Node3,1,0 NaN 0.000000
1642675940709943007,Node3,1,0 NaN 0.000000
1642675940911055437,Node3,1,0 NaN 0.000000
1642675941133371646,Node3,1,800 0.058823 0.068324
1642675941312660336,Node3,1,0 NaN 0.000000
1642675941512279941,Node3,1,0 NaN 0.000000
1642675941715814294,Node3,1,0 NaN 0.000000
1642675941914052277,Node3,1,0 NaN 0.000000
1642675942129288505,Node3,1,800 0.054917 0.064244
1642675942314721132,Node3,1,0 NaN 0.000000
1642675942516428095,Node3,1,0 NaN 0.000000
1642675942716656508,Node3,1,0 NaN 0.000000
1642675942917769552,Node3,1,0 NaN 0.000000
1642675943130765984,Node3,1,800 0.056269 0.065703
1642675943317860769,Node3,1,0 NaN 0.000000
1642675943520353353,Node3,1,0 NaN 0.000000
1642675943719132682,Node3,1,0 NaN 0.000000
1642675943923074001,Node3,1,0 NaN 0.000000
1642675944135066531,Node3,1,800 0.060616 0.070018
1642675944322107190,Node3,1,0 NaN 0.000000
1642675944524476449,Node3,1,0 NaN 0.000000
1642675944722399005,Node3,1,0 NaN 0.000000
1642675944922992873,Node3,1,0 NaN 0.000000
1642675945144604798,Node3,1,800 0.070193 0.079459
1642675945323840686,Node3,1,0 NaN 0.000000
1642675945523485079,Node3,1,0 NaN 0.000000
1642675945726467331,Node3,1,0 NaN 0.000000
1642675945925453394,Node3,1,0 NaN 0.000000
1642675946139368453,Node3,1,800 0.064516 0.073623
1642675946326703557,Node3,1,0 NaN 0.000000
1642675946526808506,Node3,1,0 NaN 0.000000
1642675946730011728,Node3,1,0 NaN 0.000000
1642675946928068243,Node3,1,0 NaN 0.000000
1642675947142540880,Node3,1,800 0.068134 0.077559
1642675947330523113,Node3,1,0 NaN 0.000000
1642675947530324031,Node3,1,0 NaN 0.000000
1642675947731192851,Node3,1,0 NaN 0.000000
1642675947932604273,Node3,1,0 NaN 0.000000
1642675948146129682,Node3,1,800 0.071565 0.080843
1642675948333259256,Node3,1,0 NaN 0.000000
1642675948534836858,Node3,1,0 NaN 0.000000
1642675948734577374,Node3,1,0 NaN 0.000000
1642675948935397240,Node3,1,0 NaN 0.000000
1642675949162413502,Node3,1,800 0.087900 0.097167
1642675949339204155,Node3,1,0 NaN 0.000000
1642675949537227529,Node3,1,0 NaN 0.000000
1642675949738294355,Node3,1,0 NaN 0.000000
1642675949940884668,Node3,1,0 NaN 0.000000
1642675950153765288,Node3,1,800 0.079294 0.088630
1642675950341269694,Node3,1,0 NaN 0.000000
1642675950540852859,Node3,1,0 NaN 0.000000
1642675950743408305,Node3,1,0 NaN 0.000000
1642675950942172948,Node3,1,0 NaN 0.000000
1642675951166749712,Node3,1,800 0.091979 0.101264
1642675951344659251,Node3,1,0 NaN 0.000000
1642675951545483074,Node3,1,0 NaN 0.000000
1642675951746327587,Node3,1,0 NaN 0.000000
1642675951949553018,Node3,1,0 NaN 0.000000
1642675952161396101,Node3,1,800 0.086681 0.095876
1642675952348289842,Node3,1,0 NaN 0.000000
1642675952550569626,Node3,1,0 NaN 0.000000
1642675952749748618,Node3,1,0 NaN 0.000000
1642675952950260783,Node3,1,0 NaN 0.000000
1642675953172471353,Node3,1,800 0.097734 0.107000
1642675953352256980,Node3,1,0 NaN 0.000000
1642675953553477303,Node3,1,0 NaN 0.000000
1642675953753247811,Node3,1,0 NaN 0.000000
1642675953954059039,Node3,1,0 NaN 0.000000
1642675954170785938,Node3,1,800 0.096515 0.105669
1642675954355875064,Node3,1,0 NaN 0.000000
1642675954557102953,Node3,1,0 NaN 0.000000
1642675954759053224,Node3,1,0 NaN 0.000000
1642675954958103210,Node3,1,0 NaN 0.000000
1642675955172362156,Node3,1,800 0.097713 0.107240
1642675955360881156,Node3,1,0 NaN 0.000000
1642675955559793860,Node3,1,0 NaN 0.000000
1642675955760922158,Node3,1,0 NaN 0.000000
1642675955963453839,Node3,1,0 NaN 0.000000
1642675956175880415,Node3,1,800 0.101074 0.110351
1642675956362639532,Node3,1,0 NaN 0.000000
1642675956564504594,Node3,1,0 NaN 0.000000
1642675956764046922,Node3,1,0 NaN 0.000000
1642675956965587475,Node3,1,0 NaN 0.000000
1642675957183185897,Node3,1,800 0.108841 0.118422
1642675957366400592,Node3,1,0 NaN 0.000000
1642675957567341523,Node3,1,0 NaN 0.000000
1642675957769691842,Node3,1,0 NaN 0.000000
1642675957968604109,Node3,1,0 NaN 0.000000
1642675958187211440,Node3,1,800 0.112471 0.121715
1642675958369144911,Node3,1,0 NaN 0.000000
1642675958569994719,Node3,1,0 NaN 0.000000
1642675958773561144,Node3,1,0 NaN 0.000000
1642675958971787544,Node3,1,0 NaN 0.000000
1642675959185318258,Node3,1,800 0.110645 0.120035
1642675959372442064,Node3,1,0 NaN 0.000000
1642675959573499421,Node3,1,0 NaN 0.000000
1642675959774114760,Node3,1,0 NaN 0.000000
1642675959974178064,Node3,1,0 NaN 0.000000
1642675960191143726,Node3,1,800 0.116886 0.126071
1642675960375290206,Node3,1,0 NaN 0.000000
1642675960576353456,Node3,1,0 NaN 0.000000
1642675960780350596,Node3,1,0 NaN 0.000000
1642675960978368874,Node3,1,0 NaN 0.000000
1642675961192125866,Node3,1,800 0.117547 0.126967
1642675961379949534,Node3,1,0 NaN 0.000000
1642675961582857780,Node3,1,0 NaN 0.000000
1642675961780540412,Node3,1,0 NaN 0.000000
1642675961981787352,Node3,1,0 NaN 0.000000
1642675962202741011,Node3,1,800 0.128158 0.137370
1642675962382816627,Node3,1,0 NaN 0.000000
1642675962582648998,Node3,1,0 NaN 0.000000
1642675962784305099,Node3,1,0 NaN 0.000000
1642675962984478602,Node3,1,0 NaN 0.000000
1642675963199041935,Node3,1,800 0.124490 0.133719
1642675963387738972,Node3,1,0 NaN 0.000000
1642675963586404550,Node3,1,0 NaN 0.000000
1642675963790138239,Node3,1,0 NaN 0.000000
1642675963988088791,Node3,1,0 NaN 0.000000
1642675964212231494,Node3,1,800 0.137652 0.147056
1642675964389243015,Node3,1,0 NaN 0.000000
1642675964589432581,Node3,1,0 NaN 0.000000
1642675964792835825,Node3,1,0 NaN 0.000000
1642675964990913301,Node3,1,0 NaN 0.000000
1642675965215007230,Node3,1,800 0.140578 0.149829
1642675965392594859,Node3,1,0 NaN 0.000000
1642675965596030012,Node3,1,0 NaN 0.000000
1642675965794015094,Node3,1,0 NaN 0.000000
1642675965994522438,Node3,1,0 NaN 0.000000
1642675966208908951,Node3,1,800 0.134162 0.143479
1642675966395735385,Node3,1,0 NaN 0.000000
1642675966596657183,Node3,1,0 NaN 0.000000
1642675966798382974,Node3,1,0 NaN 0.000000
1642675966997796550,Node3,1,0 NaN 0.000000
1642675967213395654,Node3,1,800 0.138814 0.148086
1642675967399346330,Node3,1,0 NaN 0.000000
1642675967600316792,Node3,1,0 NaN 0.000000
1642675967802630575,Node3,1,0 NaN 0.000000
1642675968002052217,Node3,1,0 NaN 0.000000
1642675968217306528,Node3,1,800 0.142823 0.152338
1642675968402693039,Node3,1,0 NaN 0.000000
1642675968603760009,Node3,1,0 NaN 0.000000
1642675968804986091,Node3,1,0 NaN 0.000000
1642675969005739534,Node3,1,0 NaN 0.000000
1642675969227543997,Node3,1,800 0.152953 0.162278
1642675969406823587,Node3,1,0 NaN 0.000000
1642675969607474480,Node3,1,0 NaN 0.000000
1642675969810848551,Node3,1,0 NaN 0.000000
1642675970008919399,Node3,1,0 NaN 0.000000
1642675970223627646,Node3,1,800 0.149000 0.158412
1642675970411833814,Node3,1,0 NaN 0.000000
1642675970611788297,Node3,1,0 NaN 0.000000
1642675970812661263,Node3,1,0 NaN 0.000000
1642675971015683531,Node3,1,0 NaN 0.000000
1642675971228650587,Node3,1,800 0.153942 0.163192
1642675971415527907,Node3,1,0 NaN 0.000000
1642675971616758092,Node3,1,0 NaN 0.000000
1642675971816983794,Node3,1,0 NaN 0.000000
1642675972018572613,Node3,1,0 NaN 0.000000
1642675972231506426,Node3,1,800 0.156982 0.166323
1642675972418567219,Node3,1,0 NaN 0.000000
1642675972620874628,Node3,1,0 NaN 0.000000
1642675972819593217,Node3,1,0 NaN 0.000000
1642675973022661428,Node3,1,0 NaN 0.000000
1642675973241572172,Node3,1,800 0.167312 0.176476
1642675973421875143,Node3,1,0 NaN 0.000000
1642675973623927548,Node3,1,0 NaN 0.000000
1642675973824064995,Node3,1,0 NaN 0.000000
1642675974024776145,Node3,1,0 NaN 0.000000
1642675974246937671,Node3,1,800 0.172480 0.181741
1642675974426059467,Node3,1,0 NaN 0.000000
1642675974628924495,Node3,1,0 NaN 0.000000
1642675974827606678,Node3,1,0 NaN 0.000000
1642675975028985789,Node3,1,0 NaN 0.000000
1642675975250197221,Node3,1,800 0.175386 0.184715
1642675975429670509,Node3,1,0 NaN 0.000000
1642675975629694054,Node3,1,0 NaN 0.000000
1642675975830431029,Node3,1,0 NaN 0.000000
1642675976030159286,Node3,1,0 NaN 0.000000
1642675976252374514,Node3,1,800 0.177961 0.187442
1642675976432083900,Node3,1,0 NaN 0.000000
1642675976632314858,Node3,1,0 NaN 0.000000
1642675976835398159,Node3,1,0 NaN 0.000000
1642675977032576634,Node3,1,0 NaN 0.000000
1642675977246883657,Node3,1,800 0.172228 0.181618
1642675977436440812,Node3,1,0 NaN 0.000000
1642675977634732961,Node3,1,0 NaN 0.000000
1642675977835583529,Node3,1,0 NaN 0.000000
1642675978036803945,Node3,1,0 NaN 0.000000
1642675978250408687,Node3,1,800 0.176025 0.185268
1642675978437601063,Node3,1,0 NaN 0.000000
1642675978638884456,Node3,1,0 NaN 0.000000
1642675978838822368,Node3,1,0 NaN 0.000000
1642675979039249219,Node3,1,0 NaN 0.000000
1642675979260658061,Node3,1,800 0.186164 0.195434
1642675979440319184,Node3,1,0 NaN 0.000000
1642675979641026675,Node3,1,0 NaN 0.000000
1642675979858016995,Node3,1,0 NaN 0.000000
1642675980043033772,Node3,1,0 NaN 0.000000
1642675980259640672,Node3,1,800 0.184993 0.194225
1642675980444050724,Node3,1,0 NaN 0.000000
1642675980647241609,Node3,1,0 NaN 0.000000
1642675980845073263,Node3,1,0 NaN 0.000000
1642675981050127426,Node3,1,0 NaN 0.000000
1642675981267938973,Node3,1,800 0.190781 0.203069
1642675981447632174,Node3,1,0 NaN 0.000000
1642675981647677803,Node3,1,0 NaN 0.000000
1642675981848617013,Node3,1,0 NaN 0.000000
1642675982048396926,Node3,1,0 NaN 0.000000
1642675982265547281,Node3,1,600 0.191161 0.200312
1642675982452857593,Node3,1,0 NaN 0.000000
1642675982653868936,Node3,1,0 NaN 0.000000
1642675982853723726,Node3,1,0 NaN 0.000000
1642675983054017574,Node3,1,0 NaN 0.000000
1642675983268196809,Node3,1,600 0.190280 0.203563
1642675983456526507,Node3,1,0 NaN 0.000000
1642675983656646507,Node3,1,0 NaN 0.000000
1642675983858407131,Node3,1,0 NaN 0.000000
1642675984057975536,Node3,1,0 NaN 0.000000
1642675984273436955,Node3,1,600 0.199194 0.208462
1642675984459343877,Node3,1,0 NaN 0.000000
1642675984662310020,Node3,1,0 NaN 0.000000
1642675984860318772,Node3,1,0 NaN 0.000000
1642675985064979311,Node3,1,0 NaN 0.000000
1642675985275263568,Node3,1,600 0.200688 0.209983
1642675985463189708,Node3,1,0 NaN 0.000000
1642675985667218569,Node3,1,0 NaN 0.000000
1642675985864042444,Node3,1,0 NaN 0.000000
1642675986065277260,Node3,1,0 NaN 0.000000
1642675986278890506,Node3,1,600 0.204674 0.214027
1642675986466578292,Node3,1,0 NaN 0.000000
1642675986667868684,Node3,1,0 NaN 0.000000
1642675986868147495,Node3,1,0 NaN 0.000000
1642675987067590870,Node3,1,0 NaN 0.000000
1642675987346423528,Node3,1,1800 1.937123 5.279890
1642675987466097217,Node3,1,0 NaN 0.000000
1642675987671904461,Node3,1,0 NaN 0.000000
1642675987867066511,Node3,1,0 NaN 0.000000
1642675988069099874,Node3,1,30 0.004068 0.004586
1642675988283980631,Node3,1,770 0.208314 0.218057
1642675988469871583,Node3,1,0 NaN 0.000000
1642675988669946068,Node3,1,0 NaN 0.000000
1642675988870562194,Node3,1,0 NaN 0.000000
1642675989072932973,Node3,1,132 0.006693 0.008387
1642675989284313675,Node3,1,668 0.207985 0.216168
1642675989472139519,Node3,1,0 NaN 0.000000
1642675989672909622,Node3,1,0 NaN 0.000000
1642675989873640911,Node3,1,0 NaN 0.000000
1642675990079866959,Node3,1,297 0.011217 0.014709
1642675990287010521,Node3,1,503 0.208792 0.214818
1642675990476700464,Node3,1,0 NaN 0.000000
1642675990676506985,Node3,1,0 NaN 0.000000
1642675990879416118,Node3,1,0 NaN 0.000000
1642675991089189981,Node3,1,330 0.019222 0.024644
1642675991289111305,Node3,1,270 0.208444 0.214178
1642675991480676048,Node3,1,0 NaN 0.000000
1642675991683165413,Node3,1,0 NaN 0.000000
1642675991882059195,Node3,1,0 NaN 0.000000
1642675992090478235,Node3,1,305 0.018948 0.025527
1642675992291135729,Node3,1,295 0.205600 0.213318
1642675992485987292,Node3,1,0 NaN 0.000000
1642675992684257671,Node3,1,0 NaN 0.000000
1642675992885174002,Node3,1,0 NaN 0.000000
1642675993098764458,Node3,1,566 0.024975 0.033746
1642675993287633451,Node3,1,34 0.205202 0.205712
1642675993488515632,Node3,1,0 NaN 0.000000
1642675993687744945,Node3,1,0 NaN 0.000000
1642675993891804156,Node3,1,0 NaN 0.000000
1642675994103686784,Node3,1,600 0.029001 0.038148
1642675994290451418,Node3,1,0 NaN 0.000000
1642675994493027276,Node3,1,0 NaN 0.000000
1642675994692177840,Node3,1,0 NaN 0.000000
1642675994892912868,Node3,1,0 NaN 0.000000
1642675995110078567,Node3,1,600 0.035842 0.045346
1642675995293733140,Node3,1,0 NaN 0.000000
1642675995497545522,Node3,1,0 NaN 0.000000
1642675995695138948,Node3,1,0 NaN 0.000000
1642675995897740908,Node3,1,0 NaN 0.000000
1642675996117076556,Node3,1,600 0.042681 0.052285
1642675996372810311,Node3,1,1200 2.797847 5.307318
1642675996494958922,Node3,1,0 NaN 0.000000
1642675996704989185,Node3,1,0 NaN 0.000000
1642675996896788067,Node3,1,0 NaN 0.000000
1642675997114285208,Node3,1,800 0.039394 0.048523
1642675997297560190,Node3,1,0 NaN 0.000000
1642675997499009228,Node3,1,0 NaN 0.000000
1642675997698837845,Node3,1,0 NaN 0.000000
1642675997900247462,Node3,1,0 NaN 0.000000
1642675998122224975,Node3,1,800 0.048050 0.057264
1642675998301527629,Node3,1,0 NaN 0.000000
1642675998502314486,Node3,1,0 NaN 0.000000
1642675998703337377,Node3,1,0 NaN 0.000000
1642675998906878719,Node3,1,0 NaN 0.000000
1642675999118315680,Node3,1,800 0.043934 0.053564
1642675999305659311,Node3,1,0 NaN 0.000000
1642675999508926925,Node3,1,0 NaN 0.000000
1642675999707180245,Node3,1,0 NaN 0.000000
1642675999906782148,Node3,1,0 NaN 0.000000
1642676000123235551,Node3,1,600 0.048937 0.058164
1642676000312596383,Node3,1,0 NaN 0.000000
1642676000511247435,Node3,1,0 NaN 0.000000
1642676000711335074,Node3,1,0 NaN 0.000000
1642676000911834453,Node3,1,0 NaN 0.000000
1642676001126130573,Node3,1,600 0.051582 0.061292
1642676001314393485,Node3,1,0 NaN 0.000000
1642676001514526205,Node3,1,0 NaN 0.000000
1642676001716716846,Node3,1,0 NaN 0.000000
1642676001920079528,Node3,1,0 NaN 0.000000
1642676002133390248,Node3,1,600 0.058983 0.068117
1642676002317736738,Node3,1,0 NaN 0.000000
1642676002519421297,Node3,1,0 NaN 0.000000
1642676002718840499,Node3,1,0 NaN 0.000000
1642676002921707833,Node3,1,0 NaN 0.000000
1642676003133648888,Node3,1,600 0.059214 0.068363
1642676003323144349,Node3,1,0 NaN 0.000000
1642676003521552312,Node3,1,0 NaN 0.000000
1642676003724683656,Node3,1,0 NaN 0.000000
1642676003924395029,Node3,1,0 NaN 0.000000
1642676004137943171,Node3,1,600 0.063678 0.072988
1642676004326557596,Node3,1,0 NaN 0.000000
1642676004525359840,Node3,1,0 NaN 0.000000
1642676004725878460,Node3,1,0 NaN 0.000000
1642676004930130551,Node3,1,0 NaN 0.000000
1642676005140897394,Node3,1,600 0.066450 0.075729
1642676005405227126,Node3,1,1200 2.830415 5.339741
1642676005527273697,Node3,1,0 NaN 0.000000
1642676005728238305,Node3,1,0 NaN 0.000000
1642676005930039003,Node3,1,0 NaN 0.000000
1642676006144095511,Node3,1,800 0.069588 0.079059
1642676006332598914,Node3,1,0 NaN 0.000000
1642676006530251458,Node3,1,0 NaN 0.000000
1642676006730228565,Node3,1,0 NaN 0.000000
1642676006931226233,Node3,1,0 NaN 0.000000
1642676007144929485,Node3,1,800 0.070328 0.079527
1642676007332071200,Node3,1,0 NaN 0.000000
1642676007532490593,Node3,1,0 NaN 0.000000
1642676007732679811,Node3,1,0 NaN 0.000000
1642676007932889924,Node3,1,0 NaN 0.000000
1642676008147357690,Node3,1,800 0.072635 0.082108
1642676008333352304,Node3,1,0 NaN 0.000000
1642676008534233401,Node3,1,0 NaN 0.000000
1642676008735358224,Node3,1,0 NaN 0.000000
1642676008936265085,Node3,1,0 NaN 0.000000
1642676009155564140,Node3,1,800 0.081046 0.090404
1642676009337778742,Node3,1,0 NaN 0.000000
1642676009538492495,Node3,1,0 NaN 0.000000
1642676009742249548,Node3,1,0 NaN 0.000000
1642676009940616266,Node3,1,0 NaN 0.000000
1642676010154491071,Node3,1,800 0.079726 0.088935
1642676010341276896,Node3,1,0 NaN 0.000000
1642676010542055208,Node3,1,0 NaN 0.000000
1642676010745529897,Node3,1,0 NaN 0.000000
1642676010943316582,Node3,1,0 NaN 0.000000
1642676011157849252,Node3,1,800 0.083312 0.092723
1642676011347002717,Node3,1,0 NaN 0.000000
1642676011544727798,Node3,1,0 NaN 0.000000
1642676011745770004,Node3,1,0 NaN 0.000000
1642676011947928219,Node3,1,0 NaN 0.000000
1642676012160143339,Node3,1,800 0.085553 0.094968
1642676012347021284,Node3,1,0 NaN 0.000000
1642676012549290980,Node3,1,0 NaN 0.000000
1642676012748489223,Node3,1,0 NaN 0.000000
1642676012949151104,Node3,1,0 NaN 0.000000
1642676013166304757,Node3,1,800 0.092341 0.101573
1642676013350678220,Node3,1,0 NaN 0.000000
1642676013550765456,Node3,1,0 NaN 0.000000
1642676013753915458,Node3,1,0 NaN 0.000000
1642676013952891452,Node3,1,0 NaN 0.000000
1642676014167243978,Node3,1,800 0.092396 0.101664
1642676014357052744,Node3,1,0 NaN 0.000000
1642676014554630016,Node3,1,0 NaN 0.000000
1642676014755467018,Node3,1,0 NaN 0.000000
1642676014959245400,Node3,1,0 NaN 0.000000
1642676015169890626,Node3,1,800 0.095525 0.104620
1642676015357817608,Node3,1,0 NaN 0.000000
1642676015558038169,Node3,1,0 NaN 0.000000
1642676015758791750,Node3,1,0 NaN 0.000000
1642676015960545544,Node3,1,0 NaN 0.000000
1642676016173102509,Node3,1,800 0.098624 0.107780
1642676016360066099,Node3,1,0 NaN 0.000000
1642676016562008915,Node3,1,0 NaN 0.000000
1642676016760901378,Node3,1,0 NaN 0.000000
1642676016962205468,Node3,1,0 NaN 0.000000
1642676017175938418,Node3,1,800 0.101522 0.110986
1642676017362963141,Node3,1,0 NaN 0.000000
1642676017566358995,Node3,1,0 NaN 0.000000
1642676017764210965,Node3,1,0 NaN 0.000000
1642676017965411245,Node3,1,0 NaN 0.000000
1642676018180382206,Node3,1,800 0.106217 0.115465
1642676018366647108,Node3,1,0 NaN 0.000000
1642676018566992335,Node3,1,0 NaN 0.000000
1642676018767952781,Node3,1,0 NaN 0.000000
1642676018968790261,Node3,1,0 NaN 0.000000
1642676019185176175,Node3,1,800 0.110681 0.120349
1642676019373064749,Node3,1,0 NaN 0.000000
1642676019571023467,Node3,1,0 NaN 0.000000
1642676019772396753,Node3,1,0 NaN 0.000000
1642676019972828123,Node3,1,0 NaN 0.000000
1642676020185689478,Node3,1,800 0.111140 0.120371
1642676020372877473,Node3,1,0 NaN 0.000000
1642676020574291881,Node3,1,0 NaN 0.000000
1642676020777605364,Node3,1,0 NaN 0.000000
1642676020975563940,Node3,1,0 NaN 0.000000
1642676021189169045,Node3,1,800 0.114637 0.123845
1642676021379596881,Node3,1,0 NaN 0.000000
1642676021576490499,Node3,1,0 NaN 0.000000
1642676021776341849,Node3,1,0 NaN 0.000000
1642676021977443140,Node3,1,0 NaN 0.000000
1642676022191503465,Node3,1,800 0.116949 0.126323
1642676022379798241,Node3,1,0 NaN 0.000000
1642676022580585613,Node3,1,0 NaN 0.000000
1642676022781761854,Node3,1,0 NaN 0.000000
1642676022982980966,Node3,1,0 NaN 0.000000
1642676023199184389,Node3,1,800 0.124219 0.133749
1642676023383771144,Node3,1,0 NaN 0.000000
1642676023584406005,Node3,1,0 NaN 0.000000
1642676023785508297,Node3,1,0 NaN 0.000000
1642676023988632212,Node3,1,0 NaN 0.000000
1642676024208645121,Node3,1,800 0.133915 0.143125
1642676024388622362,Node3,1,0 NaN 0.000000
1642676024588890632,Node3,1,0 NaN 0.000000
1642676024789795206,Node3,1,0 NaN 0.000000
1642676024989390945,Node3,1,0 NaN 0.000000
1642676025203772594,Node3,1,800 0.129210 0.138391
1642676025390780068,Node3,1,0 NaN 0.000000
1642676025590992918,Node3,1,0 NaN 0.000000
1642676025791718107,Node3,1,0 NaN 0.000000
1642676025992709486,Node3,1,0 NaN 0.000000
1642676026207384175,Node3,1,800 0.132584 0.141821
1642676026405174672,Node3,1,0 NaN 0.000000
1642676026595334585,Node3,1,0 NaN 0.000000
1642676026796042531,Node3,1,0 NaN 0.000000
1642676026998390974,Node3,1,0 NaN 0.000000
1642676027210976391,Node3,1,800 0.135862 0.145507
1642676027397913323,Node3,1,0 NaN 0.000000
1642676027597686123,Node3,1,0 NaN 0.000000
1642676027798673832,Node3,1,0 NaN 0.000000
1642676027999729404,Node3,1,0 NaN 0.000000
1642676028214485657,Node3,1,800 0.139704 0.149021
1642676028401731197,Node3,1,0 NaN 0.000000
1642676028606260472,Node3,1,0 NaN 0.000000
1642676028802322163,Node3,1,0 NaN 0.000000
1642676029003385553,Node3,1,0 NaN 0.000000
1642676029219224240,Node3,1,800 0.144814 0.154259
1642676029404639101,Node3,1,0 NaN 0.000000
1642676029604265520,Node3,1,0 NaN 0.000000
1642676029808036266,Node3,1,0 NaN 0.000000
1642676030005905137,Node3,1,0 NaN 0.000000
1642676030220473222,Node3,1,800 0.145809 0.155429
1642676030407699416,Node3,1,0 NaN 0.000000
1642676030608541820,Node3,1,0 NaN 0.000000
1642676030809193366,Node3,1,0 NaN 0.000000
1642676031010188678,Node3,1,0 NaN 0.000000
1642676031224847426,Node3,1,800 0.150484 0.160011
1642676031410859059,Node3,1,0 NaN 0.000000
1642676031612376297,Node3,1,0 NaN 0.000000
1642676031812451880,Node3,1,0 NaN 0.000000
1642676032012245214,Node3,1,0 NaN 0.000000
1642676032228672529,Node3,1,800 0.154675 0.163778
1642676032413668791,Node3,1,0 NaN 0.000000
1642676032614603273,Node3,1,0 NaN 0.000000
1642676032816308675,Node3,1,0 NaN 0.000000
1642676033015871429,Node3,1,0 NaN 0.000000
1642676033230441420,Node3,1,800 0.155861 0.165278
1642676033421115107,Node3,1,0 NaN 0.000000
1642676033618277361,Node3,1,0 NaN 0.000000
1642676033822871142,Node3,1,0 NaN 0.000000
1642676034020016038,Node3,1,0 NaN 0.000000
1642676034238048295,Node3,1,800 0.163459 0.172660
1642676034421365434,Node3,1,0 NaN 0.000000
1642676034621984328,Node3,1,0 NaN 0.000000
1642676034825411293,Node3,1,0 NaN 0.000000
1642676035023846309,Node3,1,0 NaN 0.000000
1642676035237162008,Node3,1,800 0.162299 0.171604
1642676035427497348,Node3,1,0 NaN 0.000000
1642676035624770449,Node3,1,0 NaN 0.000000
1642676035825134179,Node3,1,0 NaN 0.000000
1642676036027442466,Node3,1,0 NaN 0.000000
1642676036240446021,Node3,1,800 0.165941 0.175125
1642676036427349461,Node3,1,0 NaN 0.000000
1642676036632969231,Node3,1,0 NaN 0.000000
1642676036829154359,Node3,1,0 NaN 0.000000
1642676037030377040,Node3,1,0 NaN 0.000000
1642676037244308288,Node3,1,800 0.169919 0.179079
1642676037430882183,Node3,1,0 NaN 0.000000
1642676037631897022,Node3,1,0 NaN 0.000000
1642676037836874401,Node3,1,0 NaN 0.000000
1642676038033824725,Node3,1,0 NaN 0.000000
1642676038248259322,Node3,1,800 0.173579 0.183216
1642676038439883059,Node3,1,0 NaN 0.000000
1642676038635670038,Node3,1,0 NaN 0.000000
1642676038836390862,Node3,1,0 NaN 0.000000
1642676039037075803,Node3,1,0 NaN 0.000000
1642676039251031357,Node3,1,800 0.176091 0.185177
1642676039438190308,Node3,1,0 NaN 0.000000
1642676039645445280,Node3,1,0 NaN 0.000000
1642676039839873483,Node3,1,0 NaN 0.000000
1642676040039890579,Node3,1,0 NaN 0.000000
1642676040259061641,Node3,1,800 0.182500 0.193681
1642676040441692016,Node3,1,0 NaN 0.000000
1642676040641400229,Node3,1,0 NaN 0.000000
1642676040846502551,Node3,1,0 NaN 0.000000
1642676041044209382,Node3,1,0 NaN 0.000000
1642676041265049679,Node3,1,800 0.190749 0.200119
1642676041445560078,Node3,1,0 NaN 0.000000
1642676041645774681,Node3,1,0 NaN 0.000000
1642676041845204860,Node3,1,0 NaN 0.000000
1642676042046595177,Node3,1,0 NaN 0.000000
1642676042259992888,Node3,1,800 0.185535 0.194658
1642676042446840705,Node3,1,0 NaN 0.000000
1642676042651149956,Node3,1,0 NaN 0.000000
1642676042848957855,Node3,1,0 NaN 0.000000
1642676043049780242,Node3,1,0 NaN 0.000000
1642676043263709020,Node3,1,800 0.189082 0.198632
1642676043453172126,Node3,1,0 NaN 0.000000
1642676043651304899,Node3,1,0 NaN 0.000000
1642676043852430914,Node3,1,0 NaN 0.000000
1642676044056509789,Node3,1,0 NaN 0.000000
1642676044274806747,Node3,1,800 0.200180 0.209253
1642676044457696283,Node3,1,0 NaN 0.000000
1642676044657403215,Node3,1,0 NaN 0.000000
1642676044856653950,Node3,1,0 NaN 0.000000
1642676045057250116,Node3,1,0 NaN 0.000000
1642676045277696927,Node3,1,800 0.203300 0.212671
1642676045460612621,Node3,1,0 NaN 0.000000
1642676045661739440,Node3,1,0 NaN 0.000000
1642676045865391284,Node3,1,0 NaN 0.000000
1642676046062737954,Node3,1,0 NaN 0.000000
1642676046276850067,Node3,1,800 0.202036 0.211307
1642676046464032735,Node3,1,0 NaN 0.000000
1642676046689815007,Node3,1,0 NaN 0.000000
1642676046867548326,Node3,1,0 NaN 0.000000
1642676047065966658,Node3,1,0 NaN 0.000000
1642676047288394622,Node3,1,800 0.213463 0.223264
1642676047468153122,Node3,1,0 NaN 0.000000
1642676047668867424,Node3,1,0 NaN 0.000000
1642676047870167272,Node3,1,0 NaN 0.000000
1642676048072538759,Node3,1,113 0.006345 0.008060
1642676048283530463,Node3,1,687 0.206517 0.215214
1642676048474376797,Node3,1,0 NaN 0.000000
1642676048672357487,Node3,1,0 NaN 0.000000
1642676048873261980,Node3,1,0 NaN 0.000000
1642676049081192173,Node3,1,225 0.013043 0.016597
1642676049289621453,Node3,1,375 0.211133 0.217998
1642676049477895396,Node3,1,0 NaN 0.000000
1642676049679163714,Node3,1,0 NaN 0.000000
1642676049878702580,Node3,1,0 NaN 0.000000
1642676050086960917,Node3,1,343 0.016636 0.022408
1642676050288178551,Node3,1,257 0.208464 0.212608
1642676050482311386,Node3,1,0 NaN 0.000000
1642676050681875596,Node3,1,0 NaN 0.000000
1642676050882540990,Node3,1,0 NaN 0.000000
1642676051095324824,Node3,1,462 0.022970 0.030072
1642676051286545486,Node3,1,138 0.204802 0.207490
1642676051485365077,Node3,1,0 NaN 0.000000
1642676051684460011,Node3,1,0 NaN 0.000000
1642676051888448082,Node3,1,0 NaN 0.000000
1642676052097445627,Node3,1,541 0.023941 0.032576
1642676052289742185,Node3,1,59 0.207605 0.208617
1642676052490413281,Node3,1,0 NaN 0.000000
1642676052688809161,Node3,1,0 NaN 0.000000
1642676052887430522,Node3,1,0 NaN 0.000000
1642676053105508072,Node3,1,600 0.030991 0.040692
1642676053289554244,Node3,1,0 NaN 0.000000
1642676053489550157,Node3,1,0 NaN 0.000000
1642676053692116253,Node3,1,0 NaN 0.000000
1642676053890948710,Node3,1,0 NaN 0.000000
1642676054106446363,Node3,1,600 0.032269 0.041511
1642676054370155112,Node3,1,1200 2.795140 5.304239
1642676054494996209,Node3,1,0 NaN 0.000000
1642676054692953149,Node3,1,0 NaN 0.000000
1642676054897240076,Node3,1,0 NaN 0.000000
1642676055107926954,Node3,1,800 0.033169 0.042803
1642676055294417956,Node3,1,0 NaN 0.000000
1642676055495821161,Node3,1,0 NaN 0.000000
1642676055695667624,Node3,1,0 NaN 0.000000
1642676055895578762,Node3,1,0 NaN 0.000000
1642676056110700552,Node3,1,800 0.036102 0.045798
1642676056297979160,Node3,1,0 NaN 0.000000
1642676056498400727,Node3,1,0 NaN 0.000000
1642676056701238503,Node3,1,0 NaN 0.000000
1642676056900737841,Node3,1,0 NaN 0.000000
1642676057113552090,Node3,1,800 0.039065 0.048679
1642676057301059399,Node3,1,0 NaN 0.000000
1642676057503064215,Node3,1,0 NaN 0.000000
1642676057701340296,Node3,1,0 NaN 0.000000
1642676057902529586,Node3,1,0 NaN 0.000000
1642676058117900900,Node3,1,800 0.043290 0.052541
1642676058302850339,Node3,1,0 NaN 0.000000
1642676058504161041,Node3,1,0 NaN 0.000000
1642676058706109975,Node3,1,0 NaN 0.000000
1642676058904934094,Node3,1,0 NaN 0.000000
1642676059119440557,Node3,1,800 0.044647 0.053945
1642676059309109611,Node3,1,0 NaN 0.000000
1642676059507242917,Node3,1,0 NaN 0.000000
1642676059707180661,Node3,1,0 NaN 0.000000
1642676059907997967,Node3,1,0 NaN 0.000000
1642676060201719907,Node3,1,800 0.126244 0.136529
1642676060310557702,Node3,1,0 NaN 0.000000
1642676060512771384,Node3,1,0 NaN 0.000000
1642676060711186716,Node3,1,0 NaN 0.000000
1642676060911240865,Node3,1,0 NaN 0.000000
1642676061127627418,Node3,1,800 0.052860 0.062032
1642676061312441507,Node3,1,0 NaN 0.000000
1642676061512382232,Node3,1,0 NaN 0.000000
1642676061712660152,Node3,1,0 NaN 0.000000
1642676061915788799,Node3,1,0 NaN 0.000000
1642676062127572040,Node3,1,800 0.052990 0.062559
1642676062315081552,Node3,1,0 NaN 0.000000
1642676062515452267,Node3,1,0 NaN 0.000000
1642676062715186972,Node3,1,0 NaN 0.000000
1642676062919188302,Node3,1,0 NaN 0.000000
1642676063130797181,Node3,1,800 0.056100 0.065693
1642676063317817696,Node3,1,0 NaN 0.000000
1642676063520454691,Node3,1,0 NaN 0.000000
1642676063719592641,Node3,1,0 NaN 0.000000
1642676063919589684,Node3,1,0 NaN 0.000000
1642676064135050160,Node3,1,800 0.060445 0.069691
1642676064322193739,Node3,1,0 NaN 0.000000
1642676064522745397,Node3,1,0 NaN 0.000000
1642676064725408777,Node3,1,0 NaN 0.000000
1642676064923576472,Node3,1,0 NaN 0.000000
1642676066143578472,Node3,1,800 1.068921 1.078172
1642676066342458385,Node3,1,800 0.267770 0.277050
1642676066529776053,Node3,1,0 NaN 0.000000
1642676066732906837,Node3,1,0 NaN 0.000000
1642676066930685815,Node3,1,0 NaN 0.000000
1642676067149610176,Node3,1,800 0.075009 0.084243
1642676067331934563,Node3,1,0 NaN 0.000000
1642676067536703888,Node3,1,0 NaN 0.000000
1642676067733822138,Node3,1,0 NaN 0.000000
1642676067934108983,Node3,1,0 NaN 0.000000
1642676068155951702,Node3,1,800 0.081790 0.091096
1642676068338547808,Node3,1,0 NaN 0.000000
1642676068535633000,Node3,1,0 NaN 0.000000
1642676068735464500,Node3,1,0 NaN 0.000000
1642676068939267770,Node3,1,0 NaN 0.000000
1642676069151609684,Node3,1,800 0.073616 0.085885
1642676069338998074,Node3,1,0 NaN 0.000000
1642676069545635816,Node3,1,0 NaN 0.000000
1642676069739670479,Node3,1,0 NaN 0.000000
1642676069941082745,Node3,1,0 NaN 0.000000
1642676070162034519,Node3,1,800 0.087885 0.097076
1642676070344892820,Node3,1,0 NaN 0.000000
1642676070543008078,Node3,1,0 NaN 0.000000
1642676070747480531,Node3,1,0 NaN 0.000000
1642676070944153822,Node3,1,0 NaN 0.000000
1642676071158760282,Node3,1,800 0.084722 0.093887
1642676071346339087,Node3,1,0 NaN 0.000000
1642676071546737679,Node3,1,0 NaN 0.000000
1642676071746899167,Node3,1,0 NaN 0.000000
1642676071949559172,Node3,1,0 NaN 0.000000
1642676072161464581,Node3,1,800 0.086876 0.096156
1642676072348506581,Node3,1,0 NaN 0.000000
1642676072553115230,Node3,1,0 NaN 0.000000
1642676072750174872,Node3,1,0 NaN 0.000000
1642676072951159392,Node3,1,0 NaN 0.000000
1642676073165141173,Node3,1,800 0.090834 0.100070
1642676073352379957,Node3,1,0 NaN 0.000000
1642676073553445067,Node3,1,0 NaN 0.000000
1642676073757222194,Node3,1,0 NaN 0.000000
1642676073955099438,Node3,1,0 NaN 0.000000
1642676074169480450,Node3,1,800 0.095001 0.104578
1642676074358508694,Node3,1,0 NaN 0.000000
1642676074557617700,Node3,1,0 NaN 0.000000
1642676074758753349,Node3,1,0 NaN 0.000000
1642676074959857616,Node3,1,0 NaN 0.000000
1642676075181286313,Node3,1,800 0.106721 0.116364
1642676075360528183,Node3,1,0 NaN 0.000000
1642676075563056312,Node3,1,0 NaN 0.000000
1642676075762923994,Node3,1,0 NaN 0.000000
1642676075963379428,Node3,1,0 NaN 0.000000
1642676076184514080,Node3,1,800 0.110265 0.119431
1642676076363869313,Node3,1,0 NaN 0.000000
1642676076564564499,Node3,1,0 NaN 0.000000
1642676076765850762,Node3,1,0 NaN 0.000000
1642676076966794430,Node3,1,0 NaN 0.000000
1642676077184312270,Node3,1,800 0.109678 0.118956
1642676077368665015,Node3,1,0 NaN 0.000000
1642676077569428757,Node3,1,0 NaN 0.000000
1642676077771253934,Node3,1,0 NaN 0.000000
1642676077970575455,Node3,1,0 NaN 0.000000
1642676078184613222,Node3,1,800 0.109318 0.119409
1642676078371309117,Node3,1,0 NaN 0.000000
1642676078572388187,Node3,1,0 NaN 0.000000
1642676078773495240,Node3,1,0 NaN 0.000000
1642676078974545773,Node3,1,0 NaN 0.000000
1642676079195647913,Node3,1,800 0.121272 0.130631
1642676079374596981,Node3,1,0 NaN 0.000000
1642676079577860817,Node3,1,0 NaN 0.000000
1642676079776866927,Node3,1,0 NaN 0.000000
1642676079977773499,Node3,1,0 NaN 0.000000
1642676080192210505,Node3,1,800 0.117564 0.126706
1642676080379806963,Node3,1,0 NaN 0.000000
1642676080582793404,Node3,1,0 NaN 0.000000
1642676080781188744,Node3,1,0 NaN 0.000000
1642676080982128920,Node3,1,0 NaN 0.000000
1642676081198963664,Node3,1,800 0.124603 0.134141
1642676081383473719,Node3,1,0 NaN 0.000000
1642676081584749599,Node3,1,0 NaN 0.000000
1642676081785901042,Node3,1,0 NaN 0.000000
1642676081985265772,Node3,1,0 NaN 0.000000
1642676082198879636,Node3,1,800 0.124169 0.133602
1642676082388180494,Node3,1,0 NaN 0.000000
1642676082586186324,Node3,1,0 NaN 0.000000
1642676082787169813,Node3,1,0 NaN 0.000000
1642676082988236742,Node3,1,0 NaN 0.000000
1642676083204037899,Node3,1,800 0.129606 0.139098
1642676083390053424,Node3,1,0 NaN 0.000000
1642676083591141871,Node3,1,0 NaN 0.000000
1642676083793889271,Node3,1,0 NaN 0.000000
1642676083991842366,Node3,1,0 NaN 0.000000
1642676084206295913,Node3,1,800 0.131707 0.140933
1642676084396640871,Node3,1,0 NaN 0.000000
1642676084594674922,Node3,1,0 NaN 0.000000
1642676084795534911,Node3,1,0 NaN 0.000000
1642676084997264444,Node3,1,0 NaN 0.000000
1642676085210949821,Node3,1,800 0.136438 0.145854
1642676085400365972,Node3,1,0 NaN 0.000000
1642676085598706271,Node3,1,0 NaN 0.000000
1642676085798509034,Node3,1,0 NaN 0.000000
1642676086000716596,Node3,1,0 NaN 0.000000
1642676086212938029,Node3,1,800 0.138469 0.147683
1642676086400102417,Node3,1,0 NaN 0.000000
1642676086603816496,Node3,1,0 NaN 0.000000
1642676086802324156,Node3,1,0 NaN 0.000000
1642676087003411240,Node3,1,0 NaN 0.000000
1642676087224546565,Node3,1,800 0.149977 0.159122
1642676087403533126,Node3,1,0 NaN 0.000000
1642676087604288511,Node3,1,0 NaN 0.000000
1642676087804677961,Node3,1,0 NaN 0.000000
1642676088005573248,Node3,1,0 NaN 0.000000
1642676088221968861,Node3,1,800 0.147456 0.156736
1642676088407697910,Node3,1,0 NaN 0.000000
1642676088608531323,Node3,1,0 NaN 0.000000
1642676088811789238,Node3,1,0 NaN 0.000000
1642676089009792469,Node3,1,0 NaN 0.000000
1642676089230814110,Node3,1,800 0.156296 0.165386
1642676089411799758,Node3,1,0 NaN 0.000000
1642676089611739464,Node3,1,0 NaN 0.000000
1642676089813848457,Node3,1,0 NaN 0.000000
1642676090013924716,Node3,1,0 NaN 0.000000
1642676090234296515,Node3,1,800 0.159477 0.169023
1642676090412961373,Node3,1,0 NaN 0.000000
1642676090616344412,Node3,1,0 NaN 0.000000
1642676090813367308,Node3,1,0 NaN 0.000000
1642676091014500457,Node3,1,0 NaN 0.000000
1642676091228305785,Node3,1,800 0.153801 0.163058
1642676091415699733,Node3,1,0 NaN 0.000000
1642676091615657709,Node3,1,0 NaN 0.000000
1642676091819784131,Node3,1,0 NaN 0.000000
1642676092017781700,Node3,1,0 NaN 0.000000
1642676092235688279,Node3,1,800 0.161283 0.170495
1642676092417881978,Node3,1,0 NaN 0.000000
1642676092620426120,Node3,1,0 NaN 0.000000
1642676092819451546,Node3,1,0 NaN 0.000000
1642676093020548028,Node3,1,0 NaN 0.000000
1642676093235784149,Node3,1,800 0.161200 0.170454
1642676093421076227,Node3,1,0 NaN 0.000000
1642676093622057534,Node3,1,0 NaN 0.000000
1642676093824257277,Node3,1,0 NaN 0.000000
1642676094023358855,Node3,1,0 NaN 0.000000
1642676094237582871,Node3,1,800 0.163210 0.172400
1642676094427287107,Node3,1,0 NaN 0.000000
1642676094625117229,Node3,1,0 NaN 0.000000
1642676094826229909,Node3,1,0 NaN 0.000000
1642676095029646206,Node3,1,0 NaN 0.000000
1642676095241384463,Node3,1,800 0.166537 0.175854
1642676095428186780,Node3,1,0 NaN 0.000000
1642676095629107763,Node3,1,0 NaN 0.000000
1642676095830208942,Node3,1,0 NaN 0.000000
1642676096030993951,Node3,1,0 NaN 0.000000
1642676096246007014,Node3,1,800 0.171229 0.180631
1642676096432892361,Node3,1,0 NaN 0.000000
1642676096633341745,Node3,1,0 NaN 0.000000
1642676096834455471,Node3,1,0 NaN 0.000000
1642676097037561603,Node3,1,0 NaN 0.000000
1642676097249057640,Node3,1,800 0.174841 0.184224
1642676097436789099,Node3,1,0 NaN 0.000000
1642676097639693306,Node3,1,0 NaN 0.000000
1642676097838483453,Node3,1,0 NaN 0.000000
1642676098039350688,Node3,1,0 NaN 0.000000
1642676098253539256,Node3,1,800 0.179401 0.188454
1642676098440601068,Node3,1,0 NaN 0.000000
1642676098641542523,Node3,1,0 NaN 0.000000
1642676098843012983,Node3,1,0 NaN 0.000000
1642676099041473489,Node3,1,0 NaN 0.000000
1642676099256228337,Node3,1,800 0.181661 0.190991
1642676099445440781,Node3,1,0 NaN 0.000000
1642676099644365582,Node3,1,0 NaN 0.000000
1642676099848346745,Node3,1,0 NaN 0.000000
1642676100045858405,Node3,1,0 NaN 0.000000
1642676100260627258,Node3,1,800 0.185897 0.195558
1642676100450360251,Node3,1,0 NaN 0.000000
1642676100648454877,Node3,1,0 NaN 0.000000
1642676100849051563,Node3,1,0 NaN 0.000000
1642676101052721713,Node3,1,0 NaN 0.000000
1642676101264313491,Node3,1,800 0.189462 0.198831
1642676101451939502,Node3,1,0 NaN 0.000000
1642676101651817214,Node3,1,0 NaN 0.000000
1642676101852690124,Node3,1,0 NaN 0.000000
1642676102053606299,Node3,1,0 NaN 0.000000
1642676102268201072,Node3,1,800 0.193575 0.202827
1642676102458330774,Node3,1,0 NaN 0.000000
1642676102656160383,Node3,1,0 NaN 0.000000
1642676102857162894,Node3,1,0 NaN 0.000000
1642676103057613916,Node3,1,0 NaN 0.000000
1642676103273241247,Node3,1,800 0.198650 0.207901
1642676103459471672,Node3,1,0 NaN 0.000000
1642676103662331295,Node3,1,0 NaN 0.000000
1642676103860368765,Node3,1,0 NaN 0.000000
1642676104061498726,Node3,1,0 NaN 0.000000
1642676104277774882,Node3,1,800 0.203444 0.212608
1642676104462223608,Node3,1,0 NaN 0.000000
1642676104663103507,Node3,1,0 NaN 0.000000
1642676104866463545,Node3,1,0 NaN 0.000000
1642676105064063360,Node3,1,0 NaN 0.000000
1642676105279170981,Node3,1,800 0.204127 0.214175
1642676105466680619,Node3,1,0 NaN 0.000000
1642676105666743463,Node3,1,0 NaN 0.000000
1642676105867846021,Node3,1,0 NaN 0.000000
1642676106071240703,Node3,1,28 0.006423 0.006851
1642676106281768163,Node3,1,772 0.206529 0.216093
1642676106470373337,Node3,1,0 NaN 0.000000
1642676106681643813,Node3,1,0 NaN 0.000000
1642676106870499237,Node3,1,0 NaN 0.000000
1642676107076540767,Node3,1,117 0.009684 0.011660
1642676107345732397,Node3,1,683 0.268457 0.279993
1642676107475359874,Node3,1,0 NaN 0.000000
1642676107672937249,Node3,1,0 NaN 0.000000
1642676107873524575,Node3,1,0 NaN 0.000000
1642676108078086906,Node3,1,213 0.010042 0.013240
1642676108285153983,Node3,1,587 0.205905 0.213894
1642676108478230486,Node3,1,0 NaN 0.000000
1642676108676206949,Node3,1,0 NaN 0.000000
1642676108876823895,Node3,1,0 NaN 0.000000
1642676109089719869,Node3,1,446 0.019554 0.025124
1642676109284618776,Node3,1,354 0.204588 0.209437
1642676109478904786,Node3,1,0 NaN 0.000000
1642676109679584711,Node3,1,0 NaN 0.000000
1642676109880238602,Node3,1,0 NaN 0.000000
1642676110092400332,Node3,1,605 0.020335 0.027438
1642676110286561134,Node3,1,195 0.205686 0.207996
1642676110484898433,Node3,1,0 NaN 0.000000
1642676110682608660,Node3,1,0 NaN 0.000000
1642676110883558232,Node3,1,0 NaN 0.000000
1642676111097325191,Node3,1,738 0.023583 0.032022
1642676111285368077,Node3,1,62 0.202872 0.203699
1642676111485346572,Node3,1,0 NaN 0.000000
1642676111686054888,Node3,1,0 NaN 0.000000
1642676111886728709,Node3,1,0 NaN 0.000000
1642676112100211516,Node3,1,800 0.025583 0.035111
1642676112287134567,Node3,1,0 NaN 0.000000
1642676112488140522,Node3,1,0 NaN 0.000000
1642676112689138936,Node3,1,0 NaN 0.000000
1642676112889970310,Node3,1,0 NaN 0.000000
1642676113104516319,Node3,1,800 0.029778 0.039127
1642676113291957067,Node3,1,0 NaN 0.000000
1642676113493354195,Node3,1,0 NaN 0.000000
1642676113693370431,Node3,1,0 NaN 0.000000
1642676113894210091,Node3,1,0 NaN 0.000000
1642676114108087443,Node3,1,800 0.033757 0.043202
1642676114295655211,Node3,1,0 NaN 0.000000
1642676114495653403,Node3,1,0 NaN 0.000000
1642676114696684259,Node3,1,0 NaN 0.000000
1642676114898249186,Node3,1,0 NaN 0.000000
1642676115111823272,Node3,1,800 0.037090 0.046566
1642676115298727537,Node3,1,0 NaN 0.000000
1642676115501961946,Node3,1,0 NaN 0.000000
1642676115700187100,Node3,1,0 NaN 0.000000
1642676115901222376,Node3,1,0 NaN 0.000000
1642676116116404328,Node3,1,800 0.041899 0.051252
1642676116302399653,Node3,1,0 NaN 0.000000
1642676116506049918,Node3,1,0 NaN 0.000000
1642676116704168606,Node3,1,0 NaN 0.000000
1642676116905161846,Node3,1,0 NaN 0.000000
1642676117122539203,Node3,1,800 0.048180 0.057582
1642676117307269537,Node3,1,0 NaN 0.000000
1642676117507267715,Node3,1,0 NaN 0.000000
1642676117707848418,Node3,1,0 NaN 0.000000
1642676117910787200,Node3,1,0 NaN 0.000000
1642676118122611602,Node3,1,800 0.048040 0.057527
1642676118312332558,Node3,1,0 NaN 0.000000
1642676118510556168,Node3,1,0 NaN 0.000000
1642676118711634337,Node3,1,0 NaN 0.000000
1642676118913736039,Node3,1,0 NaN 0.000000
1642676119125220776,Node3,1,800 0.047379 0.059839
1642676119312557935,Node3,1,0 NaN 0.000000
1642676119513369556,Node3,1,0 NaN 0.000000
1642676119714597989,Node3,1,0 NaN 0.000000
1642676119914558627,Node3,1,0 NaN 0.000000
1642676120135665445,Node3,1,800 0.061088 0.070716
1642676120315660073,Node3,1,0 NaN 0.000000
1642676120518285743,Node3,1,0 NaN 0.000000
1642676120716266353,Node3,1,0 NaN 0.000000
1642676120916152147,Node3,1,0 NaN 0.000000
1642676121129679801,Node3,1,800 0.055505 0.064789
1642676121316933595,Node3,1,0 NaN 0.000000
1642676121517843763,Node3,1,0 NaN 0.000000
1642676121720947276,Node3,1,0 NaN 0.000000
1642676121919770407,Node3,1,0 NaN 0.000000
1642676122134343854,Node3,1,800 0.059464 0.068675
1642676122323844910,Node3,1,0 NaN 0.000000
1642676122521825729,Node3,1,0 NaN 0.000000
1642676122722536190,Node3,1,0 NaN 0.000000
1642676122926546570,Node3,1,0 NaN 0.000000
1642676123138285119,Node3,1,800 0.063671 0.072755
1642676123325210136,Node3,1,0 NaN 0.000000
1642676123525749711,Node3,1,0 NaN 0.000000
1642676123726451017,Node3,1,0 NaN 0.000000
1642676123927088083,Node3,1,0 NaN 0.000000
1642676124143964023,Node3,1,800 0.069655 0.078919
1642676124329363694,Node3,1,0 NaN 0.000000
1642676124529337812,Node3,1,0 NaN 0.000000
1642676124732295146,Node3,1,0 NaN 0.000000
1642676124931407005,Node3,1,0 NaN 0.000000
1642676125153476647,Node3,1,800 0.078852 0.088109
1642676125333763387,Node3,1,0 NaN 0.000000
1642676125533960219,Node3,1,0 NaN 0.000000
1642676125735301714,Node3,1,0 NaN 0.000000
1642676125936654999,Node3,1,0 NaN 0.000000
1642676126149002231,Node3,1,800 0.074304 0.083470
1642676126336772977,Node3,1,0 NaN 0.000000
1642676126536661793,Node3,1,0 NaN 0.000000
1642676126737611163,Node3,1,0 NaN 0.000000
1642676126938654195,Node3,1,0 NaN 0.000000
1642676127152924778,Node3,1,800 0.078341 0.087532
1642676127340471153,Node3,1,0 NaN 0.000000
1642676127540844577,Node3,1,0 NaN 0.000000
1642676127741656795,Node3,1,0 NaN 0.000000
1642676127942413181,Node3,1,0 NaN 0.000000
1642676128157238252,Node3,1,800 0.082751 0.091779
1642676128343727978,Node3,1,0 NaN 0.000000
1642676128544744510,Node3,1,0 NaN 0.000000
1642676128748103564,Node3,1,0 NaN 0.000000
1642676128946000450,Node3,1,0 NaN 0.000000
1642676129160070560,Node3,1,800 0.085396 0.095196
1642676129350306515,Node3,1,0 NaN 0.000000
1642676129548125384,Node3,1,0 NaN 0.000000
1642676129748813004,Node3,1,0 NaN 0.000000
1642676129949971029,Node3,1,0 NaN 0.000000
1642676130164918212,Node3,1,800 0.090510 0.099970
1642676130352155061,Node3,1,0 NaN 0.000000
1642676130552248633,Node3,1,0 NaN 0.000000
1642676130753152242,Node3,1,0 NaN 0.000000
1642676130954496338,Node3,1,0 NaN 0.000000
1642676131167845777,Node3,1,800 0.093130 0.102535
1642676131355077072,Node3,1,0 NaN 0.000000
1642676131555776608,Node3,1,0 NaN 0.000000
1642676131756659407,Node3,1,0 NaN 0.000000
1642676131957789691,Node3,1,0 NaN 0.000000
1642676132172040569,Node3,1,800 0.097431 0.106625
1642676132358385094,Node3,1,0 NaN 0.000000
1642676132558804935,Node3,1,0 NaN 0.000000
1642676132760041292,Node3,1,0 NaN 0.000000
1642676132960187620,Node3,1,0 NaN 0.000000
1642676133176429069,Node3,1,800 0.102298 0.111537
1642676133360826696,Node3,1,0 NaN 0.000000
1642676133561544007,Node3,1,0 NaN 0.000000
1642676133765672031,Node3,1,0 NaN 0.000000
1642676133963684156,Node3,1,0 NaN 0.000000
1642676134177169432,Node3,1,800 0.102471 0.111798
1642676134365488534,Node3,1,0 NaN 0.000000
1642676134565788243,Node3,1,0 NaN 0.000000
1642676134765413546,Node3,1,0 NaN 0.000000
1642676134968940473,Node3,1,0 NaN 0.000000
1642676135180732948,Node3,1,800 0.106117 0.115278
1642676135367987359,Node3,1,0 NaN 0.000000
1642676135570305152,Node3,1,0 NaN 0.000000
1642676135769239873,Node3,1,0 NaN 0.000000
1642676135969946960,Node3,1,0 NaN 0.000000
1642676136187174770,Node3,1,800 0.112604 0.122024
1642676136371512783,Node3,1,0 NaN 0.000000
1642676136576377480,Node3,1,0 NaN 0.000000
1642676136775859616,Node3,1,0 NaN 0.000000
1642676136973892891,Node3,1,0 NaN 0.000000
1642676137188165696,Node3,1,800 0.110516 0.122895
1642676137375391337,Node3,1,0 NaN 0.000000
1642676137577323944,Node3,1,0 NaN 0.000000
1642676137776281179,Node3,1,0 NaN 0.000000
1642676137977197976,Node3,1,0 NaN 0.000000
1642676138194996039,Node3,1,800 0.120577 0.130028
1642676138379581176,Node3,1,0 NaN 0.000000
1642676138579343868,Node3,1,0 NaN 0.000000
1642676138780063406,Node3,1,0 NaN 0.000000
1642676138981088627,Node3,1,0 NaN 0.000000
1642676139202951128,Node3,1,800 0.128576 0.138249
1642676139382436659,Node3,1,0 NaN 0.000000
1642676139583371459,Node3,1,0 NaN 0.000000
1642676139784397184,Node3,1,0 NaN 0.000000
1642676139985215819,Node3,1,0 NaN 0.000000
1642676140201235642,Node3,1,600 0.126797 0.136403
1642676140390821924,Node3,1,0 NaN 0.000000
1642676140590324807,Node3,1,0 NaN 0.000000
1642676140792521749,Node3,1,0 NaN 0.000000
1642676140991458725,Node3,1,0 NaN 0.000000
1642676141205278955,Node3,1,600 0.129975 0.140452
1642676141394491355,Node3,1,0 NaN 0.000000
1642676141593715194,Node3,1,0 NaN 0.000000
1642676141794424088,Node3,1,0 NaN 0.000000
1642676141997971933,Node3,1,0 NaN 0.000000
1642676142211680195,Node3,1,600 0.137374 0.146747
1642676142399452145,Node3,1,0 NaN 0.000000
1642676142598587848,Node3,1,0 NaN 0.000000
1642676142797166243,Node3,1,0 NaN 0.000000
1642676142997457744,Node3,1,0 NaN 0.000000
1642676143213334377,Node3,1,600 0.138574 0.147709
1642676143399568405,Node3,1,0 NaN 0.000000
1642676143601971520,Node3,1,0 NaN 0.000000
1642676143802569068,Node3,1,0 NaN 0.000000
1642676144003279823,Node3,1,0 NaN 0.000000
1642676144215352955,Node3,1,600 0.141186 0.150565
1642676144403161454,Node3,1,0 NaN 0.000000
1642676144606059948,Node3,1,0 NaN 0.000000
1642676144803850084,Node3,1,0 NaN 0.000000
1642676145003286710,Node3,1,0 NaN 0.000000
1642676145224529160,Node3,1,600 0.150551 0.159648
1642676145483120214,Node3,1,1200 2.908030 5.416793
1642676145604706814,Node3,1,0 NaN 0.000000
1642676145805370087,Node3,1,0 NaN 0.000000
1642676146006842016,Node3,1,0 NaN 0.000000
1642676146219630398,Node3,1,800 0.144983 0.154147
1642676146406536719,Node3,1,0 NaN 0.000000
1642676146607301987,Node3,1,0 NaN 0.000000
1642676146807180137,Node3,1,0 NaN 0.000000
1642676147007660842,Node3,1,0 NaN 0.000000
1642676147221239804,Node3,1,800 0.146813 0.156167
1642676147408962196,Node3,1,0 NaN 0.000000
1642676147609512601,Node3,1,0 NaN 0.000000
1642676147809919400,Node3,1,0 NaN 0.000000
1642676148014205664,Node3,1,0 NaN 0.000000
1642676148226029189,Node3,1,600 0.151609 0.161215
1642676148413621698,Node3,1,0 NaN 0.000000
1642676148616995429,Node3,1,0 NaN 0.000000
1642676148814821638,Node3,1,0 NaN 0.000000
1642676149015606341,Node3,1,0 NaN 0.000000
1642676149239661548,Node3,1,600 0.165182 0.174260
1642676149419481045,Node3,1,0 NaN 0.000000
1642676149621544602,Node3,1,0 NaN 0.000000
1642676149819473992,Node3,1,0 NaN 0.000000
1642676150019547041,Node3,1,0 NaN 0.000000
1642676150234068922,Node3,1,600 0.159377 0.169295
1642676150420173974,Node3,1,0 NaN 0.000000
1642676150620784163,Node3,1,0 NaN 0.000000
1642676150821421420,Node3,1,0 NaN 0.000000
1642676151021868937,Node3,1,0 NaN 0.000000
1642676151239134818,Node3,1,600 0.164132 0.173353
1642676151423323650,Node3,1,0 NaN 0.000000
1642676151625928632,Node3,1,0 NaN 0.000000
1642676151826221091,Node3,1,0 NaN 0.000000
1642676152026637765,Node3,1,0 NaN 0.000000
1642676152243194589,Node3,1,600 0.168932 0.178050
1642676152427594624,Node3,1,0 NaN 0.000000
1642676152628983626,Node3,1,0 NaN 0.000000
1642676152828143913,Node3,1,0 NaN 0.000000
1642676153028342751,Node3,1,0 NaN 0.000000
1642676153246031291,Node3,1,600 0.171611 0.180670
1642676153506052786,Node3,1,1200 2.930787 5.440362
1642676153627963387,Node3,1,0 NaN 0.000000
1642676153828744871,Node3,1,0 NaN 0.000000
1642676154029262978,Node3,1,0 NaN 0.000000
1642676154247453240,Node3,1,800 0.172756 0.182252
1642676154429458144,Node3,1,0 NaN 0.000000
1642676154630663048,Node3,1,0 NaN 0.000000
1642676154830837278,Node3,1,0 NaN 0.000000
1642676155031922608,Node3,1,0 NaN 0.000000
1642676155245782525,Node3,1,800 0.170997 0.180159
1642676155438571032,Node3,1,0 NaN 0.000000
1642676155633741610,Node3,1,0 NaN 0.000000
1642676155834597604,Node3,1,0 NaN 0.000000
1642676156036469546,Node3,1,0 NaN 0.000000
1642676156252143963,Node3,1,800 0.177770 0.186957
1642676156437555990,Node3,1,0 NaN 0.000000
1642676156637719847,Node3,1,0 NaN 0.000000
1642676156842858825,Node3,1,0 NaN 0.000000
1642676157039985316,Node3,1,0 NaN 0.000000
1642676157254544374,Node3,1,800 0.179909 0.189056
1642676157441788963,Node3,1,0 NaN 0.000000
1642676157642811761,Node3,1,0 NaN 0.000000
1642676157842921710,Node3,1,0 NaN 0.000000
1642676158045284775,Node3,1,0 NaN 0.000000
1642676158265602506,Node3,1,800 0.190881 0.200314
1642676158445822385,Node3,1,0 NaN 0.000000
1642676158646889030,Node3,1,0 NaN 0.000000
1642676158847000089,Node3,1,0 NaN 0.000000
1642676159047949830,Node3,1,0 NaN 0.000000
1642676159263056379,Node3,1,800 0.188392 0.197737
1642676159449974935,Node3,1,0 NaN 0.000000
1642676159654692997,Node3,1,0 NaN 0.000000
1642676159851667344,Node3,1,0 NaN 0.000000
1642676160055090736,Node3,1,0 NaN 0.000000
1642676160265881284,Node3,1,800 0.190806 0.200031
1642676160452871442,Node3,1,0 NaN 0.000000
1642676160656746492,Node3,1,0 NaN 0.000000
1642676160853914814,Node3,1,0 NaN 0.000000
1642676161055029227,Node3,1,0 NaN 0.000000
1642676161268672437,Node3,1,800 0.194021 0.203690
1642676161458788014,Node3,1,0 NaN 0.000000
1642676161656332689,Node3,1,0 NaN 0.000000
1642676161856700123,Node3,1,0 NaN 0.000000
1642676162057550943,Node3,1,0 NaN 0.000000
1642676162272262188,Node3,1,800 0.197528 0.206837
1642676162459014880,Node3,1,0 NaN 0.000000
1642676162662611870,Node3,1,0 NaN 0.000000
1642676162860667250,Node3,1,0 NaN 0.000000
1642676163061326734,Node3,1,0 NaN 0.000000
1642676163283449764,Node3,1,800 0.209087 0.218365
1642676163462496644,Node3,1,0 NaN 0.000000
1642676163663592657,Node3,1,0 NaN 0.000000
1642676163863797320,Node3,1,0 NaN 0.000000
1642676164068320566,Node3,1,0 NaN 0.000000
1642676164283143566,Node3,1,600 0.208399 0.218407
1642676164466792646,Node3,1,0 NaN 0.000000
1642676164670538807,Node3,1,0 NaN 0.000000
1642676164867982186,Node3,1,0 NaN 0.000000
1642676165069117126,Node3,1,3 0.004793 0.004857
1642676165287310857,Node3,1,597 0.212571 0.222524
1642676165470306034,Node3,1,0 NaN 0.000000
1642676165688621533,Node3,1,0 NaN 0.000000
1642676165873327549,Node3,1,0 NaN 0.000000
1642676166078023323,Node3,1,140 0.010967 0.013486
1642676166290629129,Node3,1,460 0.212853 0.221062
1642676166475166973,Node3,1,0 NaN 0.000000
1642676166675893427,Node3,1,0 NaN 0.000000
1642676166876934014,Node3,1,0 NaN 0.000000
1642676167083525789,Node3,1,257 0.014843 0.018840
1642676167291930998,Node3,1,343 0.213218 0.219015
1642676167479110452,Node3,1,0 NaN 0.000000
1642676167679978088,Node3,1,0 NaN 0.000000
1642676167880906099,Node3,1,0 NaN 0.000000
1642676168093455267,Node3,1,401 0.022375 0.028461
1642676168288313829,Node3,1,199 0.208225 0.211321
1642676168484379060,Node3,1,0 NaN 0.000000
1642676168683016450,Node3,1,0 NaN 0.000000
1642676168886478970,Node3,1,0 NaN 0.000000
1642676169098591898,Node3,1,463 0.026057 0.033229
1642676169365514735,Node3,1,1293 2.609078 5.299865
1642676169486316457,Node3,1,44 0.405041 0.406997
1642676169683184962,Node3,1,0 NaN 0.000000
1642676169887601368,Node3,1,0 NaN 0.000000
1642676170095867686,Node3,1,710 0.022312 0.030487
1642676170285637401,Node3,1,90 0.203495 0.204635
1642676170484371568,Node3,1,0 NaN 0.000000
1642676170684846686,Node3,1,0 NaN 0.000000
1642676170886230453,Node3,1,0 NaN 0.000000
1642676171100515496,Node3,1,800 0.025826 0.035222
1642676171291413122,Node3,1,0 NaN 0.000000
1642676171488713459,Node3,1,0 NaN 0.000000
1642676171691202926,Node3,1,0 NaN 0.000000
1642676171889345150,Node3,1,0 NaN 0.000000
1642676172103416395,Node3,1,800 0.028778 0.038219
1642676172290172137,Node3,1,0 NaN 0.000000
1642676172491516570,Node3,1,0 NaN 0.000000
1642676172691254966,Node3,1,0 NaN 0.000000
1642676172894754331,Node3,1,0 NaN 0.000000
1642676173106743254,Node3,1,800 0.031772 0.041248
1642676173293767272,Node3,1,0 NaN 0.000000
1642676173496338663,Node3,1,0 NaN 0.000000
1642676173694763436,Node3,1,0 NaN 0.000000
1642676173894780521,Node3,1,0 NaN 0.000000
1642676174109003892,Node3,1,800 0.034061 0.043204
1642676174295527518,Node3,1,0 NaN 0.000000
1642676174496366623,Node3,1,0 NaN 0.000000
1642676174699558131,Node3,1,0 NaN 0.000000
1642676174897883343,Node3,1,0 NaN 0.000000
1642676175119780750,Node3,1,800 0.045521 0.054919
1642676175301172660,Node3,1,0 NaN 0.000000
1642676175500355088,Node3,1,0 NaN 0.000000
1642676175701158747,Node3,1,0 NaN 0.000000
1642676175901162330,Node3,1,0 NaN 0.000000
1642676176117346397,Node3,1,800 0.042988 0.052402
1642676176303013102,Node3,1,0 NaN 0.000000
1642676176503264387,Node3,1,0 NaN 0.000000
1642676176706680538,Node3,1,0 NaN 0.000000
1642676176903487414,Node3,1,0 NaN 0.000000
1642676177125687915,Node3,1,800 0.050478 0.059700
1642676177304612434,Node3,1,0 NaN 0.000000
1642676177504709097,Node3,1,0 NaN 0.000000
1642676177707626215,Node3,1,0 NaN 0.000000
1642676177905431859,Node3,1,0 NaN 0.000000
1642676178119390026,Node3,1,800 0.044487 0.053649
1642676178306704560,Node3,1,0 NaN 0.000000
1642676178511352198,Node3,1,0 NaN 0.000000
1642676178708176193,Node3,1,0 NaN 0.000000
1642676178908926909,Node3,1,0 NaN 0.000000
1642676179122456082,Node3,1,800 0.048064 0.057631
1642676179312346131,Node3,1,0 NaN 0.000000
1642676179510166691,Node3,1,0 NaN 0.000000
1642676179711683451,Node3,1,0 NaN 0.000000
1642676179915358357,Node3,1,0 NaN 0.000000
1642676180126559600,Node3,1,800 0.052201 0.061405
1642676180313220177,Node3,1,0 NaN 0.000000
1642676180515724622,Node3,1,0 NaN 0.000000
1642676180714527326,Node3,1,0 NaN 0.000000
1642676180919153191,Node3,1,0 NaN 0.000000
1642676181130128965,Node3,1,800 0.055607 0.064746
1642676181317328638,Node3,1,0 NaN 0.000000
1642676181517509716,Node3,1,0 NaN 0.000000
1642676181718666976,Node3,1,0 NaN 0.000000
1642676181918488866,Node3,1,0 NaN 0.000000
1642676182132820364,Node3,1,800 0.058355 0.067530
1642676182323426407,Node3,1,0 NaN 0.000000
1642676182519844306,Node3,1,0 NaN 0.000000
1642676182721259709,Node3,1,0 NaN 0.000000
1642676182924291601,Node3,1,0 NaN 0.000000
1642676183136487923,Node3,1,800 0.061146 0.070945
1642676183323128551,Node3,1,0 NaN 0.000000
1642676183525676948,Node3,1,0 NaN 0.000000
1642676183724057789,Node3,1,0 NaN 0.000000
1642676183923778216,Node3,1,0 NaN 0.000000
1642676184142295642,Node3,1,800 0.067707 0.077299
1642676184325315122,Node3,1,0 NaN 0.000000
1642676184526440773,Node3,1,0 NaN 0.000000
1642676184726477462,Node3,1,0 NaN 0.000000
1642676184930903791,Node3,1,0 NaN 0.000000
1642676185141838373,Node3,1,800 0.067187 0.076599
1642676185328573132,Node3,1,0 NaN 0.000000
1642676185532626359,Node3,1,0 NaN 0.000000
1642676185730523087,Node3,1,0 NaN 0.000000
1642676185931343018,Node3,1,0 NaN 0.000000
1642676186148702227,Node3,1,800 0.074428 0.083828
1642676186333194472,Node3,1,0 NaN 0.000000
1642676186534154395,Node3,1,0 NaN 0.000000
1642676186734953209,Node3,1,0 NaN 0.000000
1642676186935615683,Node3,1,0 NaN 0.000000
1642676187150549395,Node3,1,800 0.075764 0.085165
1642676187338838328,Node3,1,0 NaN 0.000000
1642676187537654344,Node3,1,0 NaN 0.000000
1642676187738345694,Node3,1,0 NaN 0.000000
1642676187943143374,Node3,1,0 NaN 0.000000
1642676188153187188,Node3,1,800 0.078918 0.088310
1642676188340608507,Node3,1,0 NaN 0.000000
1642676188553827266,Node3,1,0 NaN 0.000000
1642676188750350340,Node3,1,0 NaN 0.000000
1642676188941877848,Node3,1,0 NaN 0.000000
1642676189156179097,Node3,1,800 0.081817 0.091134
1642676189346139926,Node3,1,0 NaN 0.000000
1642676189543816062,Node3,1,0 NaN 0.000000
1642676189744664274,Node3,1,0 NaN 0.000000
1642676189949294623,Node3,1,0 NaN 0.000000
1642676190160074763,Node3,1,800 0.085540 0.095013
1642676190347057306,Node3,1,0 NaN 0.000000
1642676190548102273,Node3,1,0 NaN 0.000000
1642676190748246735,Node3,1,0 NaN 0.000000
1642676190949010437,Node3,1,0 NaN 0.000000
1642676191163567122,Node3,1,800 0.085803 0.098275
1642676191353248698,Node3,1,0 NaN 0.000000
1642676191551301927,Node3,1,0 NaN 0.000000
1642676191751593012,Node3,1,0 NaN 0.000000
1642676191955299923,Node3,1,0 NaN 0.000000
1642676192165992100,Node3,1,800 0.091448 0.100719
1642676192352986492,Node3,1,0 NaN 0.000000
1642676192557658349,Node3,1,0 NaN 0.000000
1642676192754869244,Node3,1,0 NaN 0.000000
1642676192955500927,Node3,1,0 NaN 0.000000
1642676193177648219,Node3,1,800 0.103210 0.112516
1642676193359388672,Node3,1,0 NaN 0.000000
1642676193556983009,Node3,1,0 NaN 0.000000
1642676193759003261,Node3,1,0 NaN 0.000000
1642676193962324786,Node3,1,0 NaN 0.000000
1642676194172466564,Node3,1,800 0.097442 0.107550
1642676194359961910,Node3,1,0 NaN 0.000000
1642676194560840902,Node3,1,0 NaN 0.000000
1642676194763934577,Node3,1,0 NaN 0.000000
1642676194961470287,Node3,1,0 NaN 0.000000
1642676195180458667,Node3,1,800 0.105818 0.115160
1642676195363026370,Node3,1,0 NaN 0.000000
1642676195564185780,Node3,1,0 NaN 0.000000
1642676195763647021,Node3,1,0 NaN 0.000000
1642676195965057734,Node3,1,0 NaN 0.000000
1642676196186888222,Node3,1,800 0.109467 0.122006
1642676196367134779,Node3,1,0 NaN 0.000000
1642676196569871914,Node3,1,0 NaN 0.000000
1642676196768933642,Node3,1,0 NaN 0.000000
1642676196969477674,Node3,1,0 NaN 0.000000
1642676197184248223,Node3,1,800 0.109588 0.118863
1642676197370828963,Node3,1,0 NaN 0.000000
1642676197571744781,Node3,1,0 NaN 0.000000
1642676197772411671,Node3,1,0 NaN 0.000000
1642676197974942643,Node3,1,0 NaN 0.000000
1642676198194834058,Node3,1,800 0.120521 0.129879
1642676198374300396,Node3,1,0 NaN 0.000000
1642676198577782782,Node3,1,0 NaN 0.000000
1642676198775707131,Node3,1,0 NaN 0.000000
1642676198976824036,Node3,1,0 NaN 0.000000
1642676199190336832,Node3,1,800 0.115471 0.125110
1642676199379698397,Node3,1,0 NaN 0.000000
1642676199577415067,Node3,1,0 NaN 0.000000
1642676199778555391,Node3,1,0 NaN 0.000000
1642676199978575099,Node3,1,0 NaN 0.000000
1642676200192810889,Node3,1,800 0.118419 0.127544
1642676200380068792,Node3,1,0 NaN 0.000000
1642676200583884466,Node3,1,0 NaN 0.000000
1642676200781803322,Node3,1,0 NaN 0.000000
1642676200982277266,Node3,1,0 NaN 0.000000
1642676201197649150,Node3,1,800 0.122981 0.132192
1642676201385626523,Node3,1,0 NaN 0.000000
1642676201584880625,Node3,1,0 NaN 0.000000
1642676201784677068,Node3,1,0 NaN 0.000000
1642676201987862455,Node3,1,0 NaN 0.000000
1642676202199728227,Node3,1,800 0.124965 0.134094
1642676202386729759,Node3,1,0 NaN 0.000000
1642676202590765302,Node3,1,0 NaN 0.000000
1642676202788737161,Node3,1,0 NaN 0.000000
1642676202989662767,Node3,1,0 NaN 0.000000
1642676203211799438,Node3,1,800 0.137127 0.146414
1642676203390770508,Node3,1,0 NaN 0.000000
1642676203591788447,Node3,1,0 NaN 0.000000
1642676203796283336,Node3,1,0 NaN 0.000000
1642676203993353660,Node3,1,0 NaN 0.000000
1642676204207187907,Node3,1,800 0.132552 0.142005
1642676204397722330,Node3,1,0 NaN 0.000000
1642676204594835584,Node3,1,0 NaN 0.000000
1642676204797175398,Node3,1,0 NaN 0.000000
1642676204994882081,Node3,1,0 NaN 0.000000
1642676205209882049,Node3,1,800 0.135297 0.144723
1642676205396874105,Node3,1,0 NaN 0.000000
1642676205599249117,Node3,1,0 NaN 0.000000
1642676205797349818,Node3,1,0 NaN 0.000000
1642676205998397690,Node3,1,0 NaN 0.000000
1642676206215492858,Node3,1,800 0.140776 0.150138
1642676206399653388,Node3,1,0 NaN 0.000000
1642676206600925196,Node3,1,0 NaN 0.000000
1642676206803954329,Node3,1,0 NaN 0.000000
1642676207002683023,Node3,1,0 NaN 0.000000
1642676207217158015,Node3,1,800 0.142595 0.152066
1642676207404319360,Node3,1,0 NaN 0.000000
1642676207604053553,Node3,1,0 NaN 0.000000
1642676207805179520,Node3,1,0 NaN 0.000000
1642676208006775353,Node3,1,0 NaN 0.000000
1642676208227186349,Node3,1,800 0.152755 0.162228
1642676208406520504,Node3,1,0 NaN 0.000000
1642676208606470878,Node3,1,0 NaN 0.000000
1642676208807306249,Node3,1,0 NaN 0.000000
1642676209008649421,Node3,1,0 NaN 0.000000
1642676209223097680,Node3,1,800 0.148591 0.157792
1642676209410103067,Node3,1,0 NaN 0.000000
1642676209611254233,Node3,1,0 NaN 0.000000
1642676209811374227,Node3,1,0 NaN 0.000000
1642676210013299395,Node3,1,0 NaN 0.000000
1642676210226246618,Node3,1,800 0.151410 0.160888
1642676210413517130,Node3,1,0 NaN 0.000000
1642676210614836706,Node3,1,0 NaN 0.000000
1642676210814871178,Node3,1,0 NaN 0.000000
1642676211018617130,Node3,1,0 NaN 0.000000
1642676211230432928,Node3,1,800 0.155717 0.164952
1642676211417472478,Node3,1,0 NaN 0.000000
1642676211618886033,Node3,1,0 NaN 0.000000
1642676211817568405,Node3,1,0 NaN 0.000000
1642676212018188179,Node3,1,0 NaN 0.000000
1642676212236259367,Node3,1,800 0.161899 0.171372
1642676212420103198,Node3,1,0 NaN 0.000000
1642676212620070443,Node3,1,0 NaN 0.000000
1642676212821027912,Node3,1,0 NaN 0.000000
1642676213021804710,Node3,1,0 NaN 0.000000
1642676213239874828,Node3,1,800 0.165309 0.174500
1642676213423293082,Node3,1,0 NaN 0.000000
1642676213623958549,Node3,1,0 NaN 0.000000
1642676213824777891,Node3,1,0 NaN 0.000000
1642676214025382362,Node3,1,0 NaN 0.000000
1642676214247133332,Node3,1,800 0.172944 0.182283
1642676214428358152,Node3,1,0 NaN 0.000000
1642676214627175490,Node3,1,0 NaN 0.000000
1642676214827920058,Node3,1,0 NaN 0.000000
1642676215028680342,Node3,1,0 NaN 0.000000
1642676215245193446,Node3,1,800 0.170597 0.180191
1642676215429592416,Node3,1,0 NaN 0.000000
1642676215630486516,Node3,1,0 NaN 0.000000
1642676215842446474,Node3,1,0 NaN 0.000000
1642676216032576806,Node3,1,0 NaN 0.000000
1642676216247892846,Node3,1,800 0.173523 0.182768
1642676216435193686,Node3,1,0 NaN 0.000000
1642676216634182161,Node3,1,0 NaN 0.000000
1642676216834132407,Node3,1,0 NaN 0.000000
1642676217034391812,Node3,1,0 NaN 0.000000
1642676217247661466,Node3,1,800 0.173112 0.182403
1642676217435055093,Node3,1,0 NaN 0.000000
1642676217637844520,Node3,1,0 NaN 0.000000
1642676217835869969,Node3,1,0 NaN 0.000000
1642676218035893729,Node3,1,0 NaN 0.000000
1642676218250421655,Node3,1,800 0.175595 0.185216
1642676218439126677,Node3,1,0 NaN 0.000000
1642676218637924096,Node3,1,0 NaN 0.000000
1642676218838958504,Node3,1,0 NaN 0.000000
1642676219040633452,Node3,1,0 NaN 0.000000
1642676219254170509,Node3,1,800 0.179571 0.189093
1642676219441219223,Node3,1,0 NaN 0.000000
1642676219644941864,Node3,1,0 NaN 0.000000
1642676219842624482,Node3,1,0 NaN 0.000000
1642676220043445982,Node3,1,0 NaN 0.000000
1642676220259346009,Node3,1,800 0.184440 0.194276
1642676220444834389,Node3,1,0 NaN 0.000000
1642676220644431808,Node3,1,0 NaN 0.000000
1642676220847121271,Node3,1,0 NaN 0.000000
1642676221045891863,Node3,1,0 NaN 0.000000
1642676221260699815,Node3,1,800 0.186172 0.195622
1642676221448130207,Node3,1,0 NaN 0.000000
1642676221650224141,Node3,1,0 NaN 0.000000
1642676221849263807,Node3,1,0 NaN 0.000000
1642676222050013854,Node3,1,0 NaN 0.000000
1642676222267098826,Node3,1,800 0.192602 0.202176
1642676222451787437,Node3,1,0 NaN 0.000000
1642676222652529303,Node3,1,0 NaN 0.000000
1642676222854182331,Node3,1,0 NaN 0.000000
1642676223053929744,Node3,1,0 NaN 0.000000
1642676223268666346,Node3,1,800 0.193909 0.203278
1642676223458630077,Node3,1,0 NaN 0.000000
1642676223656482676,Node3,1,0 NaN 0.000000
1642676223857231758,Node3,1,0 NaN 0.000000
1642676224058221654,Node3,1,0 NaN 0.000000
1642676224279350693,Node3,1,800 0.204837 0.214124
1642676224459342336,Node3,1,0 NaN 0.000000
1642676224660085317,Node3,1,0 NaN 0.000000
1642676224860762387,Node3,1,0 NaN 0.000000
1642676225064435535,Node3,1,0 NaN 0.000000
1642676225276450521,Node3,1,800 0.202078 0.211427
1642676225463852457,Node3,1,0 NaN 0.000000
1642676225664973161,Node3,1,0 NaN 0.000000
1642676225864767815,Node3,1,0 NaN 0.000000
1642676226065905123,Node3,1,0 NaN 0.000000
1642676226280173862,Node3,1,800 0.205279 0.215256
1642676226467267610,Node3,1,0 NaN 0.000000
1642676226671806792,Node3,1,0 NaN 0.000000
1642676226868939079,Node3,1,0 NaN 0.000000
1642676227069783086,Node3,1,46 0.004346 0.005347
1642676227289114157,Node3,1,754 0.212407 0.222466
1642676227484029157,Node3,1,0 NaN 0.000000
1642676227672260128,Node3,1,0 NaN 0.000000
1642676227872175619,Node3,1,0 NaN 0.000000
1642676228080478243,Node3,1,220 0.013153 0.015781
1642676228288442000,Node3,1,580 0.211392 0.218329
1642676228473803093,Node3,1,0 NaN 0.000000
1642676228675136547,Node3,1,0 NaN 0.000000
1642676228875048369,Node3,1,0 NaN 0.000000
1642676229082853332,Node3,1,373 0.013558 0.018151
1642676229283624582,Node3,1,427 0.204932 0.210131
1642676229476478355,Node3,1,0 NaN 0.000000
1642676229677071666,Node3,1,0 NaN 0.000000
1642676229877437981,Node3,1,0 NaN 0.000000
1642676230085214150,Node3,1,440 0.015131 0.020487
1642676230284713111,Node3,1,360 0.205457 0.209673
1642676230479623003,Node3,1,0 NaN 0.000000
1642676230682289564,Node3,1,0 NaN 0.000000
1642676230881412778,Node3,1,0 NaN 0.000000
1642676231110377692,Node3,1,605 0.038185 0.045224
1642676231289344581,Node3,1,195 0.208287 0.210653
1642676231482056216,Node3,1,0 NaN 0.000000
1642676231683330301,Node3,1,0 NaN 0.000000
1642676231884302395,Node3,1,0 NaN 0.000000
1642676232097075372,Node3,1,751 0.023469 0.032076
1642676232286029655,Node3,1,49 0.203817 0.204440
1642676232486097508,Node3,1,0 NaN 0.000000
1642676232687122739,Node3,1,0 NaN 0.000000
1642676232887284335,Node3,1,0 NaN 0.000000
1642676233102588695,Node3,1,800 0.028312 0.037630
1642676233288188423,Node3,1,0 NaN 0.000000
1642676233491652203,Node3,1,0 NaN 0.000000
1642676233689215690,Node3,1,0 NaN 0.000000
1642676233890110055,Node3,1,0 NaN 0.000000
1642676234104788288,Node3,1,800 0.030422 0.039759
1642676234291926896,Node3,1,0 NaN 0.000000
1642676234493204542,Node3,1,0 NaN 0.000000
1642676234696180787,Node3,1,0 NaN 0.000000
1642676234893217137,Node3,1,0 NaN 0.000000
1642676235115329692,Node3,1,800 0.041097 0.050376
1642676235294504037,Node3,1,0 NaN 0.000000
1642676235495617521,Node3,1,0 NaN 0.000000
1642676235696421483,Node3,1,0 NaN 0.000000
1642676235896994071,Node3,1,0 NaN 0.000000
1642676236111923537,Node3,1,800 0.037694 0.046915
1642676236298236037,Node3,1,0 NaN 0.000000
1642676236499140197,Node3,1,0 NaN 0.000000
1642676236701866494,Node3,1,0 NaN 0.000000
1642676236900890373,Node3,1,0 NaN 0.000000
1642676237116348141,Node3,1,800 0.041933 0.051404
1642676237303227023,Node3,1,0 NaN 0.000000
1642676237503030070,Node3,1,0 NaN 0.000000
1642676237703978686,Node3,1,0 NaN 0.000000
1642676237904431115,Node3,1,0 NaN 0.000000
1642676238117919958,Node3,1,800 0.043606 0.052727
1642676238304928834,Node3,1,0 NaN 0.000000
1642676238508566220,Node3,1,0 NaN 0.000000
1642676238706324437,Node3,1,0 NaN 0.000000
1642676238907441809,Node3,1,0 NaN 0.000000
1642676239129217543,Node3,1,800 0.054862 0.064003
1642676239309041045,Node3,1,0 NaN 0.000000
1642676239508780306,Node3,1,0 NaN 0.000000
1642676239709508280,Node3,1,0 NaN 0.000000
1642676239912413052,Node3,1,0 NaN 0.000000
1642676240124979109,Node3,1,800 0.050498 0.059756
1642676240312529521,Node3,1,0 NaN 0.000000
1642676240514194742,Node3,1,0 NaN 0.000000
1642676240713055146,Node3,1,0 NaN 0.000000
1642676240913429159,Node3,1,0 NaN 0.000000
1642676241127288871,Node3,1,800 0.053115 0.062464
1642676241314335793,Node3,1,0 NaN 0.000000
1642676241515918692,Node3,1,0 NaN 0.000000
1642676241715982120,Node3,1,0 NaN 0.000000
1642676241916818461,Node3,1,0 NaN 0.000000
1642676242131795149,Node3,1,800 0.057365 0.066760
1642676242322197740,Node3,1,0 NaN 0.000000
1642676242519370635,Node3,1,0 NaN 0.000000
1642676242720499346,Node3,1,0 NaN 0.000000
1642676242922279027,Node3,1,0 NaN 0.000000
1642676243134472519,Node3,1,800 0.059935 0.069413
1642676243321376258,Node3,1,0 NaN 0.000000
1642676243522703989,Node3,1,0 NaN 0.000000
1642676243724935242,Node3,1,0 NaN 0.000000
1642676243924271769,Node3,1,0 NaN 0.000000
1642676244138646815,Node3,1,800 0.064379 0.073487
1642676244326890528,Node3,1,0 NaN 0.000000
1642676244525414639,Node3,1,0 NaN 0.000000
1642676244725255979,Node3,1,0 NaN 0.000000
1642676244925994331,Node3,1,0 NaN 0.000000
1642676245142855535,Node3,1,800 0.068596 0.077985
1642676245327048348,Node3,1,0 NaN 0.000000
1642676245528077252,Node3,1,0 NaN 0.000000
1642676245728427066,Node3,1,0 NaN 0.000000
1642676245929449464,Node3,1,0 NaN 0.000000
1642676246143917247,Node3,1,800 0.069776 0.079027
1642676246331120810,Node3,1,0 NaN 0.000000
1642676246531071137,Node3,1,0 NaN 0.000000
1642676246731857949,Node3,1,0 NaN 0.000000
1642676246937587868,Node3,1,0 NaN 0.000000
1642676247147210649,Node3,1,800 0.069492 0.082082
1642676247334044508,Node3,1,0 NaN 0.000000
1642676247536669670,Node3,1,0 NaN 0.000000
1642676247735711856,Node3,1,0 NaN 0.000000
1642676247936901314,Node3,1,0 NaN 0.000000
1642676248154002762,Node3,1,800 0.079870 0.089169
1642676248338394340,Node3,1,0 NaN 0.000000
1642676248538718904,Node3,1,0 NaN 0.000000
1642676248741926448,Node3,1,0 NaN 0.000000
1642676248941213083,Node3,1,0 NaN 0.000000
1642676249153046400,Node3,1,800 0.078841 0.088160
1642676249339465372,Node3,1,0 NaN 0.000000
1642676249543787865,Node3,1,0 NaN 0.000000
1642676249740798840,Node3,1,0 NaN 0.000000
1642676249940862282,Node3,1,0 NaN 0.000000
1642676250158020016,Node3,1,800 0.083427 0.093155
1642676250342444852,Node3,1,0 NaN 0.000000
1642676250542576191,Node3,1,0 NaN 0.000000
1642676250742961135,Node3,1,0 NaN 0.000000
1642676250942723881,Node3,1,0 NaN 0.000000
1642676251157713803,Node3,1,800 0.083067 0.092274
1642676251344139332,Node3,1,0 NaN 0.000000
1642676251559663131,Node3,1,0 NaN 0.000000
1642676251745392136,Node3,1,0 NaN 0.000000
1642676251946257825,Node3,1,0 NaN 0.000000
1642676252160761666,Node3,1,800 0.086505 0.095572
1642676252349752173,Node3,1,0 NaN 0.000000
1642676252548689934,Node3,1,0 NaN 0.000000
1642676252749863589,Node3,1,0 NaN 0.000000
1642676252951743169,Node3,1,0 NaN 0.000000
1642676253172045131,Node3,1,800 0.097453 0.107050
1642676253351839586,Node3,1,0 NaN 0.000000
1642676253552806373,Node3,1,0 NaN 0.000000
1642676253752914248,Node3,1,0 NaN 0.000000
1642676253954460267,Node3,1,0 NaN 0.000000
1642676254171695226,Node3,1,800 0.097427 0.106747
1642676254355238705,Node3,1,0 NaN 0.000000
1642676254556010192,Node3,1,0 NaN 0.000000
1642676254757004078,Node3,1,0 NaN 0.000000
1642676254957896109,Node3,1,0 NaN 0.000000
1642676255172486432,Node3,1,800 0.097621 0.106827
1642676255359810483,Node3,1,0 NaN 0.000000
1642676255561590122,Node3,1,0 NaN 0.000000
1642676255761513816,Node3,1,0 NaN 0.000000
1642676255962247925,Node3,1,0 NaN 0.000000
1642676256177914227,Node3,1,800 0.103751 0.112979
1642676256364185283,Node3,1,0 NaN 0.000000
1642676256565208392,Node3,1,0 NaN 0.000000
1642676256766252291,Node3,1,0 NaN 0.000000
1642676256966495175,Node3,1,0 NaN 0.000000
1642676257180897341,Node3,1,800 0.106577 0.115724
1642676257368244368,Node3,1,0 NaN 0.000000
1642676257568852533,Node3,1,0 NaN 0.000000
1642676257772055732,Node3,1,0 NaN 0.000000
1642676257971139131,Node3,1,0 NaN 0.000000
1642676258184573338,Node3,1,800 0.110354 0.119524
1642676258371662825,Node3,1,0 NaN 0.000000
1642676258571338757,Node3,1,0 NaN 0.000000
1642676258772240188,Node3,1,0 NaN 0.000000
1642676258973281057,Node3,1,0 NaN 0.000000
1642676259187935970,Node3,1,800 0.110131 0.122656
1642676259375220798,Node3,1,0 NaN 0.000000
1642676259579887586,Node3,1,0 NaN 0.000000
1642676259776866310,Node3,1,0 NaN 0.000000
1642676259977857480,Node3,1,0 NaN 0.000000
1642676260194706308,Node3,1,800 0.120217 0.129892
1642676260379144668,Node3,1,0 NaN 0.000000
1642676260580154344,Node3,1,0 NaN 0.000000
1642676260784620643,Node3,1,0 NaN 0.000000
1642676260982175841,Node3,1,0 NaN 0.000000
1642676261196320208,Node3,1,800 0.122048 0.131365
1642676261383100124,Node3,1,0 NaN 0.000000
1642676261584326828,Node3,1,0 NaN 0.000000
1642676261784264952,Node3,1,0 NaN 0.000000
1642676261985682063,Node3,1,0 NaN 0.000000
1642676262203162268,Node3,1,800 0.128742 0.138045
1642676262386523384,Node3,1,0 NaN 0.000000
1642676262587094899,Node3,1,0 NaN 0.000000
1642676262787423023,Node3,1,0 NaN 0.000000
1642676262987417369,Node3,1,0 NaN 0.000000
1642676263202397731,Node3,1,800 0.127864 0.137037
1642676263393689142,Node3,1,0 NaN 0.000000
1642676263589309648,Node3,1,0 NaN 0.000000
1642676263789453324,Node3,1,0 NaN 0.000000
1642676263994686008,Node3,1,0 NaN 0.000000
1642676264204541412,Node3,1,800 0.129945 0.139224
1642676264392115382,Node3,1,0 NaN 0.000000
1642676264592804897,Node3,1,0 NaN 0.000000
1642676264796360997,Node3,1,0 NaN 0.000000
1642676264993196123,Node3,1,0 NaN 0.000000
1642676265208113836,Node3,1,800 0.133509 0.142708
1642676265397743062,Node3,1,0 NaN 0.000000
1642676265595910013,Node3,1,0 NaN 0.000000
1642676265799270603,Node3,1,0 NaN 0.000000
1642676265996214408,Node3,1,0 NaN 0.000000
1642676266211057882,Node3,1,800 0.136391 0.145738
1642676266397849678,Node3,1,0 NaN 0.000000
1642676266602870177,Node3,1,0 NaN 0.000000
1642676266799977616,Node3,1,0 NaN 0.000000
1642676266999921494,Node3,1,0 NaN 0.000000
1642676267214641665,Node3,1,800 0.139785 0.149116
1642676267402754147,Node3,1,0 NaN 0.000000
1642676267602884188,Node3,1,0 NaN 0.000000
1642676267804762283,Node3,1,0 NaN 0.000000
1642676268003813411,Node3,1,0 NaN 0.000000
1642676268218736307,Node3,1,800 0.144036 0.153209
1642676268405897487,Node3,1,0 NaN 0.000000
1642676268605780294,Node3,1,0 NaN 0.000000
1642676268806605823,Node3,1,0 NaN 0.000000
1642676269008904916,Node3,1,0 NaN 0.000000
1642676269221849333,Node3,1,800 0.147091 0.156346
1642676269412419950,Node3,1,0 NaN 0.000000
1642676269609605784,Node3,1,0 NaN 0.000000
1642676269809833775,Node3,1,0 NaN 0.000000
1642676270014493036,Node3,1,0 NaN 0.000000
1642676270225131476,Node3,1,800 0.150637 0.159825
1642676270411983303,Node3,1,0 NaN 0.000000
1642676270616834374,Node3,1,0 NaN 0.000000
1642676270813877366,Node3,1,0 NaN 0.000000
1642676271014954914,Node3,1,0 NaN 0.000000
1642676271229653526,Node3,1,800 0.155025 0.164252
1642676271418277069,Node3,1,0 NaN 0.000000
1642676271616428416,Node3,1,0 NaN 0.000000
1642676271820967680,Node3,1,0 NaN 0.000000
1642676272016882758,Node3,1,0 NaN 0.000000
1642676272238758678,Node3,1,800 0.164405 0.173885
1642676272418672122,Node3,1,0 NaN 0.000000
1642676272619211768,Node3,1,0 NaN 0.000000
1642676272819902300,Node3,1,0 NaN 0.000000
1642676273020215382,Node3,1,0 NaN 0.000000
1642676273241914871,Node3,1,800 0.167106 0.176476
1642676273424241180,Node3,1,0 NaN 0.000000
1642676273621746080,Node3,1,0 NaN 0.000000
1642676273821744591,Node3,1,0 NaN 0.000000
1642676274023227019,Node3,1,0 NaN 0.000000
1642676274244277379,Node3,1,800 0.169899 0.179174
1642676274423033447,Node3,1,0 NaN 0.000000
1642676274624240048,Node3,1,0 NaN 0.000000
1642676274825235997,Node3,1,0 NaN 0.000000
1642676275026533270,Node3,1,0 NaN 0.000000
1642676275240606252,Node3,1,800 0.165855 0.175095
1642676275438780450,Node3,1,0 NaN 0.000000
1642676275627636605,Node3,1,0 NaN 0.000000
1642676275828793462,Node3,1,0 NaN 0.000000
1642676276032614921,Node3,1,0 NaN 0.000000
1642676276244507078,Node3,1,800 0.166808 0.179078
1642676276431626891,Node3,1,0 NaN 0.000000
1642676276631792158,Node3,1,0 NaN 0.000000
1642676276834745984,Node3,1,0 NaN 0.000000
1642676277032777919,Node3,1,0 NaN 0.000000
1642676277246918510,Node3,1,800 0.172055 0.181572
1642676277437081377,Node3,1,0 NaN 0.000000
1642676277638140433,Node3,1,0 NaN 0.000000
1642676277839059312,Node3,1,0 NaN 0.000000
1642676278042060937,Node3,1,0 NaN 0.000000
1642676278255148157,Node3,1,800 0.180331 0.189961
1642676278441198365,Node3,1,0 NaN 0.000000
1642676278641456635,Node3,1,0 NaN 0.000000
1642676278845252357,Node3,1,0 NaN 0.000000
1642676279043400074,Node3,1,0 NaN 0.000000
1642676279257717009,Node3,1,800 0.183060 0.192289
1642676279444614195,Node3,1,0 NaN 0.000000
1642676279649216220,Node3,1,0 NaN 0.000000
1642676279846523171,Node3,1,0 NaN 0.000000
1642676280047522358,Node3,1,0 NaN 0.000000
1642676280261470050,Node3,1,800 0.186974 0.196102
1642676280448146066,Node3,1,0 NaN 0.000000
1642676280649703684,Node3,1,0 NaN 0.000000
1642676280854968357,Node3,1,0 NaN 0.000000
1642676281051197523,Node3,1,0 NaN 0.000000
1642676281265151468,Node3,1,800 0.190401 0.199733
1642676281456239880,Node3,1,0 NaN 0.000000
1642676281652757268,Node3,1,0 NaN 0.000000
1642676281852562977,Node3,1,0 NaN 0.000000
1642676282058751262,Node3,1,0 NaN 0.000000
1642676282267736266,Node3,1,800 0.193056 0.202497
1642676282454667009,Node3,1,0 NaN 0.000000
1642676282654997151,Node3,1,0 NaN 0.000000
1642676282860867832,Node3,1,0 NaN 0.000000
1642676283057058842,Node3,1,0 NaN 0.000000
1642676283271146724,Node3,1,800 0.196510 0.205914
1642676283458288409,Node3,1,0 NaN 0.000000
1642676283662409148,Node3,1,0 NaN 0.000000
1642676283860401732,Node3,1,0 NaN 0.000000
1642676284060415995,Node3,1,0 NaN 0.000000
1642676284275732513,Node3,1,800 0.200916 0.210156
1642676284461980245,Node3,1,0 NaN 0.000000
1642676284662098524,Node3,1,0 NaN 0.000000
1642676284862271792,Node3,1,0 NaN 0.000000
1642676285066799761,Node3,1,0 NaN 0.000000
1642676285278324912,Node3,1,800 0.204046 0.213328
1642676285464924650,Node3,1,0 NaN 0.000000
1642676285669092737,Node3,1,0 NaN 0.000000
1642676285905800895,Node3,1,0 NaN 0.000000
1642676286066751535,Node3,1,0 NaN 0.000000
1642676286280730182,Node3,1,800 0.204691 0.215258
1642676286467102272,Node3,1,0 NaN 0.000000
1642676286667187504,Node3,1,0 NaN 0.000000
1642676286867008890,Node3,1,0 NaN 0.000000
1642676287071016957,Node3,1,34 0.005859 0.006547
1642676287289892824,Node3,1,570 0.214242 0.223818
1642676287471328293,Node3,1,0 NaN 0.000000
1642676287675552457,Node3,1,0 NaN 0.000000
1642676287873069019,Node3,1,0 NaN 0.000000
1642676288078989737,Node3,1,166 0.011557 0.014237
1642676288288375469,Node3,1,434 0.211005 0.217976
1642676288475302775,Node3,1,0 NaN 0.000000
1642676288679728852,Node3,1,0 NaN 0.000000
1642676288879342199,Node3,1,0 NaN 0.000000
1642676289083316086,Node3,1,263 0.014180 0.018305
1642676289285382687,Node3,1,337 0.206582 0.212136
1642676289478497652,Node3,1,0 NaN 0.000000
1642676289679394794,Node3,1,0 NaN 0.000000
1642676289879079527,Node3,1,0 NaN 0.000000
1642676290090122288,Node3,1,376 0.019151 0.024975
1642676290286778362,Node3,1,224 0.206370 0.210353
1642676290484349789,Node3,1,0 NaN 0.000000
1642676290682731628,Node3,1,0 NaN 0.000000
1642676290886626183,Node3,1,0 NaN 0.000000
1642676291096433064,Node3,1,491 0.023596 0.031146
1642676291289912694,Node3,1,109 0.208522 0.210175
1642676291485501548,Node3,1,0 NaN 0.000000
1642676291687513356,Node3,1,0 NaN 0.000000
1642676291886008478,Node3,1,0 NaN 0.000000
1642676292100684149,Node3,1,600 0.026530 0.035846
1642676292365788201,Node3,1,1196 2.781883 5.299110
1642676292487945819,Node3,1,0 NaN 0.000000
1642676292688286101,Node3,1,0 NaN 0.000000
1642676292890129096,Node3,1,0 NaN 0.000000
1642676293103140273,Node3,1,800 0.028649 0.038132
1642676293290085420,Node3,1,0 NaN 0.000000
1642676293490816728,Node3,1,0 NaN 0.000000
1642676293690473958,Node3,1,0 NaN 0.000000
1642676293891493568,Node3,1,0 NaN 0.000000
1642676294106901436,Node3,1,600 0.032376 0.041533
1642676294293912179,Node3,1,0 NaN 0.000000
1642676294494799476,Node3,1,0 NaN 0.000000
1642676294696682697,Node3,1,0 NaN 0.000000
1642676294899711961,Node3,1,0 NaN 0.000000
1642676295112725571,Node3,1,600 0.038039 0.047482
1642676295298060100,Node3,1,0 NaN 0.000000
1642676295498616309,Node3,1,0 NaN 0.000000
1642676295701206983,Node3,1,0 NaN 0.000000
1642676295900211611,Node3,1,0 NaN 0.000000
1642676296117520742,Node3,1,600 0.043112 0.052475
1642676296305608776,Node3,1,0 NaN 0.000000
1642676296503019577,Node3,1,0 NaN 0.000000
1642676296704057620,Node3,1,0 NaN 0.000000
1642676296907060272,Node3,1,0 NaN 0.000000
1642676297120278712,Node3,1,600 0.046053 0.055504
1642676297307941296,Node3,1,0 NaN 0.000000
1642676297505094317,Node3,1,0 NaN 0.000000
1642676297709624411,Node3,1,0 NaN 0.000000
1642676297907396046,Node3,1,0 NaN 0.000000
1642676298118660090,Node3,1,600 0.044236 0.053995
1642676298306710402,Node3,1,0 NaN 0.000000
1642676298510878251,Node3,1,0 NaN 0.000000
1642676298710731336,Node3,1,0 NaN 0.000000
1642676298912570517,Node3,1,0 NaN 0.000000
1642676299134072967,Node3,1,600 0.059896 0.069265
1642676299390737256,Node3,1,1200 2.815138 5.324751
1642676299508518921,Node3,1,0 NaN 0.000000
1642676299709756215,Node3,1,0 NaN 0.000000
1642676299951497603,Node3,1,0 NaN 0.000000
1642676300125572514,Node3,1,800 0.050880 0.060381
1642676300311257433,Node3,1,0 NaN 0.000000
1642676300512518533,Node3,1,0 NaN 0.000000
1642676300713354109,Node3,1,0 NaN 0.000000
1642676300918909254,Node3,1,0 NaN 0.000000
1642676301129042977,Node3,1,800 0.054572 0.063874
1642676301314892156,Node3,1,0 NaN 0.000000
1642676301515802758,Node3,1,0 NaN 0.000000
1642676301716690406,Node3,1,0 NaN 0.000000
1642676301917804314,Node3,1,0 NaN 0.000000
1642676302131861234,Node3,1,800 0.057387 0.066728
1642676302318893383,Node3,1,0 NaN 0.000000
1642676302521862687,Node3,1,0 NaN 0.000000
1642676302719705456,Node3,1,0 NaN 0.000000
1642676302920839289,Node3,1,0 NaN 0.000000
1642676303137576638,Node3,1,800 0.062980 0.072298
1642676303322334615,Node3,1,0 NaN 0.000000
1642676303523437151,Node3,1,0 NaN 0.000000
1642676303725528986,Node3,1,0 NaN 0.000000
1642676303924726161,Node3,1,0 NaN 0.000000
1642676304145913579,Node3,1,800 0.071085 0.080578
1642676304328575309,Node3,1,0 NaN 0.000000
1642676304526159628,Node3,1,0 NaN 0.000000
1642676304726148272,Node3,1,0 NaN 0.000000
1642676304927400910,Node3,1,0 NaN 0.000000
1642676305142772241,Node3,1,800 0.068189 0.077535
1642676305327919850,Node3,1,0 NaN 0.000000
1642676305529490632,Node3,1,0 NaN 0.000000
1642676305732541523,Node3,1,0 NaN 0.000000
1642676305929905885,Node3,1,0 NaN 0.000000
1642676306143554709,Node3,1,800 0.069515 0.078715
1642676306333698256,Node3,1,0 NaN 0.000000
1642676306531757326,Node3,1,0 NaN 0.000000
1642676306731576692,Node3,1,0 NaN 0.000000
1642676306932125381,Node3,1,0 NaN 0.000000
1642676307153503779,Node3,1,800 0.079093 0.088487
1642676307332048483,Node3,1,0 NaN 0.000000
1642676307533543683,Node3,1,0 NaN 0.000000
1642676307736681019,Node3,1,0 NaN 0.000000
1642676307933875354,Node3,1,0 NaN 0.000000
1642676308155128333,Node3,1,800 0.080216 0.089400
1642676308334528789,Node3,1,0 NaN 0.000000
1642676308535779772,Node3,1,0 NaN 0.000000
1642676308735390857,Node3,1,0 NaN 0.000000
1642676308936321999,Node3,1,0 NaN 0.000000
1642676309155199770,Node3,1,800 0.080796 0.089951
1642676309338682846,Node3,1,0 NaN 0.000000
1642676309539629889,Node3,1,0 NaN 0.000000
1642676309739595382,Node3,1,0 NaN 0.000000
1642676309942893550,Node3,1,0 NaN 0.000000
1642676310161888614,Node3,1,800 0.087241 0.096478
1642676310341909998,Node3,1,0 NaN 0.000000
1642676310542906978,Node3,1,0 NaN 0.000000
1642676310745809739,Node3,1,0 NaN 0.000000
1642676310944555795,Node3,1,0 NaN 0.000000
1642676311158975521,Node3,1,800 0.084391 0.093578
1642676311349867728,Node3,1,0 NaN 0.000000
1642676311546970267,Node3,1,0 NaN 0.000000
1642676311748006829,Node3,1,0 NaN 0.000000
1642676311949281141,Node3,1,0 NaN 0.000000
1642676312163003706,Node3,1,800 0.088669 0.097812
1642676312349267493,Node3,1,0 NaN 0.000000
1642676312553676991,Node3,1,0 NaN 0.000000
1642676312750685427,Node3,1,0 NaN 0.000000
1642676312951988623,Node3,1,0 NaN 0.000000
1642676313165794954,Node3,1,800 0.091320 0.100797
1642676313353405772,Node3,1,0 NaN 0.000000
1642676313554482423,Node3,1,0 NaN 0.000000
1642676313755336873,Node3,1,0 NaN 0.000000
1642676313955527799,Node3,1,0 NaN 0.000000
1642676314169288273,Node3,1,800 0.094611 0.103842
1642676314358700957,Node3,1,0 NaN 0.000000
1642676314558919627,Node3,1,0 NaN 0.000000
1642676314758026167,Node3,1,0 NaN 0.000000
1642676314964114443,Node3,1,0 NaN 0.000000
1642676315202741632,Node3,1,800 0.124271 0.137722
1642676315360712110,Node3,1,0 NaN 0.000000
1642676315560733644,Node3,1,0 NaN 0.000000
1642676315761005718,Node3,1,0 NaN 0.000000
1642676315962225818,Node3,1,0 NaN 0.000000
1642676316176237419,Node3,1,800 0.102051 0.111349
1642676316363336834,Node3,1,0 NaN 0.000000
1642676316566951556,Node3,1,0 NaN 0.000000
1642676316764203604,Node3,1,0 NaN 0.000000
1642676316964784325,Node3,1,0 NaN 0.000000
1642676317178661736,Node3,1,800 0.104089 0.113587
1642676317369233349,Node3,1,0 NaN 0.000000
1642676317566362957,Node3,1,0 NaN 0.000000
1642676317766370339,Node3,1,0 NaN 0.000000
1642676317970414596,Node3,1,0 NaN 0.000000
1642676318181449811,Node3,1,800 0.106834 0.116155
1642676318368187109,Node3,1,0 NaN 0.000000
1642676318569175006,Node3,1,0 NaN 0.000000
1642676318771918407,Node3,1,0 NaN 0.000000
1642676318969811864,Node3,1,0 NaN 0.000000
1642676319183916625,Node3,1,800 0.109525 0.118915
1642676319370870151,Node3,1,0 NaN 0.000000
1642676319575440877,Node3,1,0 NaN 0.000000
1642676319772430794,Node3,1,0 NaN 0.000000
1642676319973019571,Node3,1,0 NaN 0.000000
1642676320189857142,Node3,1,800 0.115188 0.124444
1642676320373603271,Node3,1,0 NaN 0.000000
1642676320573257826,Node3,1,0 NaN 0.000000
1642676321780379673,Node3,1,0 NaN 0.000000
1642676321992139985,Node3,1,800 0.917737 0.927157
1642676322204359692,Node3,1,800 0.129940 0.139303
1642676322379651301,Node3,1,0 NaN 0.000000
1642676322580594946,Node3,1,0 NaN 0.000000
1642676322781464425,Node3,1,0 NaN 0.000000
1642676322982515726,Node3,1,0 NaN 0.000000
1642676323198605292,Node3,1,600 0.120074 0.133358
1642676323385049901,Node3,1,0 NaN 0.000000
1642676323588248050,Node3,1,0 NaN 0.000000
1642676323788248022,Node3,1,0 NaN 0.000000
1642676323987326661,Node3,1,0 NaN 0.000000
1642676324203180697,Node3,1,600 0.128803 0.137872
1642676324390640942,Node3,1,0 NaN 0.000000
1642676324593046505,Node3,1,0 NaN 0.000000
1642676324789523877,Node3,1,0 NaN 0.000000
1642676324990026312,Node3,1,0 NaN 0.000000
1642676325206752844,Node3,1,600 0.132776 0.142001
1642676325390561294,Node3,1,0 NaN 0.000000
1642676325591789620,Node3,1,0 NaN 0.000000
1642676325795304799,Node3,1,0 NaN 0.000000
1642676325993296262,Node3,1,0 NaN 0.000000
1642676326206969214,Node3,1,600 0.128549 0.141874
1642676326397978242,Node3,1,0 NaN 0.000000
1642676326594677661,Node3,1,0 NaN 0.000000
1642676326795900310,Node3,1,0 NaN 0.000000
1642676326998723449,Node3,1,0 NaN 0.000000
1642676327211082331,Node3,1,600 0.136700 0.145998
1642676327397514651,Node3,1,0 NaN 0.000000
1642676327599377586,Node3,1,0 NaN 0.000000
1642676327799098445,Node3,1,0 NaN 0.000000
1642676327999012477,Node3,1,0 NaN 0.000000
1642676328212411470,Node3,1,600 0.138247 0.147645
1642676328476965704,Node3,1,1200 2.901342 5.410661
1642676328598136661,Node3,1,0 NaN 0.000000
1642676328799231179,Node3,1,0 NaN 0.000000
1642676329003298573,Node3,1,0 NaN 0.000000
1642676329221379199,Node3,1,800 0.146387 0.156191
1642676329401298450,Node3,1,0 NaN 0.000000
1642676329604184242,Node3,1,0 NaN 0.000000
1642676329802870722,Node3,1,0 NaN 0.000000
1642676330002778611,Node3,1,0 NaN 0.000000
1642676330217699296,Node3,1,800 0.143123 0.152669
1642676330404876615,Node3,1,0 NaN 0.000000
1642676330605663041,Node3,1,0 NaN 0.000000
1642676330805811026,Node3,1,0 NaN 0.000000
1642676331008283728,Node3,1,0 NaN 0.000000
1642676331220876653,Node3,1,800 0.146163 0.155514
1642676331408631891,Node3,1,0 NaN 0.000000
1642676331609249163,Node3,1,0 NaN 0.000000
1642676331812128302,Node3,1,0 NaN 0.000000
1642676332011111756,Node3,1,0 NaN 0.000000
1642676332225832395,Node3,1,800 0.150961 0.160663
1642676332412591705,Node3,1,0 NaN 0.000000
1642676332617526980,Node3,1,0 NaN 0.000000
1642676332814401958,Node3,1,0 NaN 0.000000
1642676333015234446,Node3,1,0 NaN 0.000000
1642676333237129547,Node3,1,800 0.162770 0.172124
1642676333418119733,Node3,1,0 NaN 0.000000
1642676333617779676,Node3,1,0 NaN 0.000000
1642676333818407504,Node3,1,0 NaN 0.000000
1642676334023156127,Node3,1,0 NaN 0.000000
1642676334233879047,Node3,1,800 0.159166 0.168680
1642676334420528682,Node3,1,0 NaN 0.000000
1642676334621717260,Node3,1,0 NaN 0.000000
1642676334821700849,Node3,1,0 NaN 0.000000
1642676335024449723,Node3,1,0 NaN 0.000000
1642676335245126660,Node3,1,800 0.170394 0.179772
1642676335424055111,Node3,1,0 NaN 0.000000
1642676335628057630,Node3,1,0 NaN 0.000000
1642676335826076469,Node3,1,0 NaN 0.000000
1642676336027014930,Node3,1,0 NaN 0.000000
1642676336241928468,Node3,1,800 0.167251 0.176998
1642676336428103990,Node3,1,0 NaN 0.000000
1642676336628278822,Node3,1,0 NaN 0.000000
1642676336829127288,Node3,1,0 NaN 0.000000
1642676337029892478,Node3,1,0 NaN 0.000000
1642676337255201333,Node3,1,800 0.180398 0.189540
1642676337431391656,Node3,1,0 NaN 0.000000
1642676337632124602,Node3,1,0 NaN 0.000000
1642676337836931000,Node3,1,0 NaN 0.000000
1642676338033812669,Node3,1,0 NaN 0.000000
1642676338255304632,Node3,1,800 0.180404 0.189777
1642676338435248653,Node3,1,0 NaN 0.000000
1642676338638278797,Node3,1,0 NaN 0.000000
1642676338835436142,Node3,1,0 NaN 0.000000
1642676339035551940,Node3,1,0 NaN 0.000000
1642676339250609077,Node3,1,800 0.175625 0.184850
1642676339437784234,Node3,1,0 NaN 0.000000
1642676339638442749,Node3,1,0 NaN 0.000000
1642676339838708203,Node3,1,0 NaN 0.000000
1642676340041208775,Node3,1,0 NaN 0.000000
1642676340253635374,Node3,1,800 0.179075 0.188631
1642676340440718254,Node3,1,0 NaN 0.000000
1642676340642117277,Node3,1,0 NaN 0.000000
1642676340844037761,Node3,1,0 NaN 0.000000
1642676341043214651,Node3,1,0 NaN 0.000000
1642676341256889985,Node3,1,800 0.182600 0.191757
1642676341448330259,Node3,1,0 NaN 0.000000
1642676341644299504,Node3,1,0 NaN 0.000000
1642676341845579065,Node3,1,0 NaN 0.000000
1642676342045503207,Node3,1,0 NaN 0.000000
1642676342262816296,Node3,1,800 0.185091 0.197574
1642676342446458414,Node3,1,0 NaN 0.000000
1642676342650188983,Node3,1,0 NaN 0.000000
1642676342848007616,Node3,1,0 NaN 0.000000
1642676343049044990,Node3,1,0 NaN 0.000000
1642676343263823050,Node3,1,800 0.188988 0.198715
1642676343454387434,Node3,1,0 NaN 0.000000
1642676343651538299,Node3,1,0 NaN 0.000000
1642676343852328244,Node3,1,0 NaN 0.000000
1642676344053140487,Node3,1,0 NaN 0.000000
1642676344270215733,Node3,1,800 0.195515 0.205340
1642676344454239198,Node3,1,0 NaN 0.000000
1642676344655521094,Node3,1,0 NaN 0.000000
1642676344856180793,Node3,1,0 NaN 0.000000
1642676345059371232,Node3,1,0 NaN 0.000000
1642676345270950683,Node3,1,800 0.196723 0.205924
1642676345458301598,Node3,1,0 NaN 0.000000
1642676345659042465,Node3,1,0 NaN 0.000000
1642676345859711636,Node3,1,0 NaN 0.000000
1642676346060215681,Node3,1,0 NaN 0.000000
1642676346282310980,Node3,1,800 0.208309 0.217553
1642676346464396643,Node3,1,0 NaN 0.000000
1642676346662976467,Node3,1,0 NaN 0.000000
1642676346864006645,Node3,1,0 NaN 0.000000
1642676347066868241,Node3,1,0 NaN 0.000000
1642676347286929124,Node3,1,800 0.212403 0.222192
1642676347470343991,Node3,1,0 NaN 0.000000
1642676347698664593,Node3,1,0 NaN 0.000000
1642676347867238173,Node3,1,0 NaN 0.000000
1642676348067845820,Node3,1,13 0.003407 0.003590
1642676348286838334,Node3,1,787 0.211805 0.221758
1642676348468676065,Node3,1,0 NaN 0.000000
1642676348668331138,Node3,1,0 NaN 0.000000
1642676348869859425,Node3,1,0 NaN 0.000000
1642676349075793394,Node3,1,114 0.009536 0.011177
1642676349282349572,Node3,1,686 0.205978 0.214217
1642676349471206622,Node3,1,0 NaN 0.000000
1642676349671078608,Node3,1,0 NaN 0.000000
1642676349875036952,Node3,1,0 NaN 0.000000
1642676350075587614,Node3,1,202 0.008389 0.010982
1642676350283173220,Node3,1,598 0.205970 0.213201
1642676350473457652,Node3,1,0 NaN 0.000000
1642676350676523338,Node3,1,0 NaN 0.000000
1642676350875508245,Node3,1,0 NaN 0.000000
1642676351085192517,Node3,1,268 0.016212 0.020487
1642676351285062255,Node3,1,332 0.206785 0.212073
1642676351480840702,Node3,1,0 NaN 0.000000
1642676351679590332,Node3,1,0 NaN 0.000000
1642676351879457792,Node3,1,0 NaN 0.000000
1642676352092492530,Node3,1,364 0.021758 0.027284
1642676352289551601,Node3,1,236 0.209808 0.213420
1642676352481904537,Node3,1,0 NaN 0.000000
1642676352685662309,Node3,1,0 NaN 0.000000
1642676352882680283,Node3,1,0 NaN 0.000000
1642676353095540476,Node3,1,499 0.023109 0.030673
1642676353290717123,Node3,1,101 0.209344 0.210973
1642676353485169535,Node3,1,0 NaN 0.000000
1642676353689186386,Node3,1,0 NaN 0.000000
1642676353886777725,Node3,1,0 NaN 0.000000
1642676354104041561,Node3,1,600 0.029672 0.039142
1642676354288474418,Node3,1,0 NaN 0.000000
1642676354489870509,Node3,1,0 NaN 0.000000
1642676354690444851,Node3,1,0 NaN 0.000000
1642676354889653458,Node3,1,0 NaN 0.000000
1642676355106434748,Node3,1,600 0.032106 0.041816
1642676355294036627,Node3,1,0 NaN 0.000000
1642676355493909174,Node3,1,0 NaN 0.000000
1642676355692647138,Node3,1,0 NaN 0.000000
1642676355892523583,Node3,1,0 NaN 0.000000
1642676356106670544,Node3,1,600 0.032098 0.041264
1642676356371100070,Node3,1,1200 2.796203 5.305826
1642676356493430209,Node3,1,0 NaN 0.000000
1642676356693984797,Node3,1,0 NaN 0.000000
1642676356897778735,Node3,1,0 NaN 0.000000
1642676358112764563,Node3,1,800 1.038651 1.048015
1642676358312557402,Node3,1,800 0.238060 0.247537
1642676358499341615,Node3,1,0 NaN 0.000000
1642676358699800812,Node3,1,0 NaN 0.000000
1642676358900402603,Node3,1,0 NaN 0.000000
1642676359115150900,Node3,1,800 0.037459 0.049859
1642676359302048612,Node3,1,0 NaN 0.000000
1642676359503229528,Node3,1,0 NaN 0.000000
1642676359703704190,Node3,1,0 NaN 0.000000
1642676359904560697,Node3,1,0 NaN 0.000000
1642676360119040158,Node3,1,800 0.044557 0.053907
1642676360305911540,Node3,1,0 NaN 0.000000
1642676360506734134,Node3,1,0 NaN 0.000000
1642676360707398199,Node3,1,0 NaN 0.000000
1642676360912616923,Node3,1,0 NaN 0.000000
1642676361122388631,Node3,1,800 0.047822 0.057136
1642676361309703688,Node3,1,0 NaN 0.000000
1642676361513532871,Node3,1,0 NaN 0.000000
1642676361709549516,Node3,1,0 NaN 0.000000
1642676361910755785,Node3,1,0 NaN 0.000000
1642676362124376209,Node3,1,800 0.049584 0.058749
1642676362315355210,Node3,1,0 NaN 0.000000
1642676362511977734,Node3,1,0 NaN 0.000000
1642676362712961186,Node3,1,0 NaN 0.000000
1642676362916726911,Node3,1,0 NaN 0.000000
1642676363129797120,Node3,1,800 0.055246 0.064544
1642676363315405487,Node3,1,0 NaN 0.000000
1642676363515899967,Node3,1,0 NaN 0.000000
1642676363716367075,Node3,1,0 NaN 0.000000
1642676363917235476,Node3,1,0 NaN 0.000000
1642676364130691705,Node3,1,800 0.056406 0.065850
1642676364317731177,Node3,1,0 NaN 0.000000
1642676364518939842,Node3,1,0 NaN 0.000000
1642676364718691135,Node3,1,0 NaN 0.000000
1642676364919598859,Node3,1,0 NaN 0.000000
1642676365138734183,Node3,1,800 0.064060 0.073365
1642676365320915911,Node3,1,0 NaN 0.000000
1642676365521627238,Node3,1,0 NaN 0.000000
1642676365724778100,Node3,1,0 NaN 0.000000
1642676365923383023,Node3,1,0 NaN 0.000000
1642676366148957490,Node3,1,800 0.074681 0.083851
1642676366328773651,Node3,1,0 NaN 0.000000
1642676366525732593,Node3,1,0 NaN 0.000000
1642676366726363976,Node3,1,0 NaN 0.000000
1642676366926894810,Node3,1,0 NaN 0.000000
1642676367140409339,Node3,1,800 0.065981 0.075153
1642676367327697304,Node3,1,0 NaN 0.000000
1642676367528675065,Node3,1,0 NaN 0.000000
1642676367729781482,Node3,1,0 NaN 0.000000
1642676367933702155,Node3,1,0 NaN 0.000000
1642676368143375001,Node3,1,800 0.069136 0.078421
1642676368330739735,Node3,1,0 NaN 0.000000
1642676368534791810,Node3,1,0 NaN 0.000000
1642676368732493124,Node3,1,0 NaN 0.000000
1642676368932568736,Node3,1,0 NaN 0.000000
1642676369154554475,Node3,1,800 0.079820 0.089043
1642676369334515314,Node3,1,0 NaN 0.000000
1642676369535261331,Node3,1,0 NaN 0.000000
1642676369735770420,Node3,1,0 NaN 0.000000
1642676369938882527,Node3,1,0 NaN 0.000000
1642676370150115675,Node3,1,800 0.075463 0.084638
1642676370337687839,Node3,1,0 NaN 0.000000
1642676370537641959,Node3,1,0 NaN 0.000000
1642676370741719890,Node3,1,0 NaN 0.000000
1642676370938821455,Node3,1,0 NaN 0.000000
1642676371152312919,Node3,1,800 0.077595 0.086914
1642676371339328297,Node3,1,0 NaN 0.000000
1642676371539918855,Node3,1,0 NaN 0.000000
1642676371740683679,Node3,1,0 NaN 0.000000
1642676371941791481,Node3,1,0 NaN 0.000000
1642676372155048029,Node3,1,800 0.077423 0.089837
1642676372342127486,Node3,1,0 NaN 0.000000
1642676372543139411,Node3,1,0 NaN 0.000000
1642676372744249745,Node3,1,0 NaN 0.000000
1642676372948027134,Node3,1,0 NaN 0.000000
1642676373158338029,Node3,1,800 0.084051 0.093350
1642676373345583274,Node3,1,0 NaN 0.000000
1642676373551669229,Node3,1,0 NaN 0.000000
1642676373746373975,Node3,1,0 NaN 0.000000
1642676373947424706,Node3,1,0 NaN 0.000000
1642676374160933244,Node3,1,800 0.086550 0.095759
1642676374353292191,Node3,1,0 NaN 0.000000
1642676374548199247,Node3,1,0 NaN 0.000000
1642676374749285061,Node3,1,0 NaN 0.000000
1642676374950012698,Node3,1,0 NaN 0.000000
1642676375171570588,Node3,1,800 0.097152 0.106643
1642676375351593486,Node3,1,0 NaN 0.000000
1642676375551778628,Node3,1,0 NaN 0.000000
1642676375757297498,Node3,1,0 NaN 0.000000
1642676375953439503,Node3,1,0 NaN 0.000000
1642676376166456108,Node3,1,800 0.092180 0.101559
1642676376353937015,Node3,1,0 NaN 0.000000
1642676376559132023,Node3,1,0 NaN 0.000000
1642676376754889249,Node3,1,0 NaN 0.000000
1642676376956070702,Node3,1,0 NaN 0.000000
1642676377170393426,Node3,1,800 0.095964 0.105615
1642676377360434477,Node3,1,0 NaN 0.000000
1642676377558284364,Node3,1,0 NaN 0.000000
1642676377759065693,Node3,1,0 NaN 0.000000
1642676377959847771,Node3,1,0 NaN 0.000000
1642676378177429088,Node3,1,800 0.102868 0.112647
1642676378361674514,Node3,1,0 NaN 0.000000
1642676378562502946,Node3,1,0 NaN 0.000000
1642676378762952852,Node3,1,0 NaN 0.000000
1642676378967063806,Node3,1,0 NaN 0.000000
1642676379178262981,Node3,1,800 0.103211 0.113404
1642676379366106860,Node3,1,0 NaN 0.000000
1642676379566734790,Node3,1,0 NaN 0.000000
1642676379771490488,Node3,1,0 NaN 0.000000
1642676379968050663,Node3,1,0 NaN 0.000000
1642676380182604830,Node3,1,800 0.108166 0.117546
1642676380374506010,Node3,1,0 NaN 0.000000
1642676380570217675,Node3,1,0 NaN 0.000000
1642676380770874691,Node3,1,0 NaN 0.000000
1642676380971640061,Node3,1,0 NaN 0.000000
1642676381191352585,Node3,1,800 0.116764 0.126024
1642676381373262066,Node3,1,0 NaN 0.000000
1642676381574107891,Node3,1,0 NaN 0.000000
1642676381774601531,Node3,1,0 NaN 0.000000
1642676381979357031,Node3,1,0 NaN 0.000000
1642676382197021045,Node3,1,800 0.122943 0.132102
1642676382383134270,Node3,1,0 NaN 0.000000
1642676382578327764,Node3,1,0 NaN 0.000000
1642676382781820232,Node3,1,0 NaN 0.000000
1642676382979564712,Node3,1,0 NaN 0.000000
1642676383193995012,Node3,1,800 0.119373 0.128558
1642676383380593486,Node3,1,0 NaN 0.000000
1642676383581908337,Node3,1,0 NaN 0.000000
1642676383782683831,Node3,1,0 NaN 0.000000
1642676383986444597,Node3,1,0 NaN 0.000000
1642676384198337846,Node3,1,800 0.123778 0.133218
1642676384385253440,Node3,1,0 NaN 0.000000
1642676384590634235,Node3,1,0 NaN 0.000000
1642676384788111806,Node3,1,0 NaN 0.000000
1642676384987430331,Node3,1,0 NaN 0.000000
1642676385201613913,Node3,1,800 0.127139 0.136413
1642676385392665504,Node3,1,0 NaN 0.000000
1642676385589578627,Node3,1,0 NaN 0.000000
1642676385790275837,Node3,1,0 NaN 0.000000
1642676385994493509,Node3,1,0 NaN 0.000000
1642676386212133223,Node3,1,800 0.137715 0.147017
1642676386392284238,Node3,1,0 NaN 0.000000
1642676386593325354,Node3,1,0 NaN 0.000000
1642676386797364716,Node3,1,0 NaN 0.000000
1642676386995245393,Node3,1,0 NaN 0.000000
1642676387217109686,Node3,1,800 0.139372 0.151827
1642676387396626794,Node3,1,0 NaN 0.000000
1642676387601016730,Node3,1,0 NaN 0.000000
1642676387798038812,Node3,1,0 NaN 0.000000
1642676387998984809,Node3,1,0 NaN 0.000000
1642676388220063064,Node3,1,800 0.145608 0.155114
1642676388399401153,Node3,1,0 NaN 0.000000
1642676388600218494,Node3,1,0 NaN 0.000000
1642676388801283890,Node3,1,0 NaN 0.000000
1642676389007595785,Node3,1,0 NaN 0.000000
1642676389223219471,Node3,1,800 0.148865 0.158332
1642676389403184824,Node3,1,0 NaN 0.000000
1642676389603941359,Node3,1,0 NaN 0.000000
1642676389804595795,Node3,1,0 NaN 0.000000
1642676390005580768,Node3,1,0 NaN 0.000000
1642676390219017012,Node3,1,800 0.144349 0.153919
1642676390410742223,Node3,1,0 NaN 0.000000
1642676390607110221,Node3,1,0 NaN 0.000000
1642676390807138903,Node3,1,0 NaN 0.000000
1642676391007639879,Node3,1,0 NaN 0.000000
1642676391222324253,Node3,1,800 0.147488 0.156797
1642676391409342113,Node3,1,0 NaN 0.000000
1642676391610245974,Node3,1,0 NaN 0.000000
1642676391810967484,Node3,1,0 NaN 0.000000
1642676392011471989,Node3,1,0 NaN 0.000000
1642676392235912970,Node3,1,600 0.157728 0.171065
1642676392417022652,Node3,1,0 NaN 0.000000
1642676392620031734,Node3,1,0 NaN 0.000000
1642676392816124433,Node3,1,0 NaN 0.000000
1642676393016796579,Node3,1,0 NaN 0.000000
1642676393238139740,Node3,1,600 0.164013 0.173447
1642676393422021251,Node3,1,0 NaN 0.000000
1642676393618580296,Node3,1,0 NaN 0.000000
1642676393820516926,Node3,1,0 NaN 0.000000
1642676394024668107,Node3,1,0 NaN 0.000000
1642676394234177872,Node3,1,600 0.159823 0.169035
1642676394426699586,Node3,1,0 NaN 0.000000
1642676394622519092,Node3,1,0 NaN 0.000000
1642676394827729177,Node3,1,0 NaN 0.000000
1642676395025743990,Node3,1,0 NaN 0.000000
1642676395236913387,Node3,1,600 0.162563 0.171685
1642676395424442742,Node3,1,0 NaN 0.000000
1642676395628943798,Node3,1,0 NaN 0.000000
1642676395825201816,Node3,1,0 NaN 0.000000
1642676396030441232,Node3,1,0 NaN 0.000000
1642676396242327244,Node3,1,600 0.165383 0.176607
1642676396432027789,Node3,1,0 NaN 0.000000
1642676396627586509,Node3,1,0 NaN 0.000000
1642676396828773614,Node3,1,0 NaN 0.000000
1642676397029732682,Node3,1,0 NaN 0.000000
1642676397246883234,Node3,1,600 0.172328 0.181444
1642676397508387608,Node3,1,1200 2.931993 5.442276
1642676397630017152,Node3,1,0 NaN 0.000000
1642676397832960005,Node3,1,0 NaN 0.000000
1642676398029729707,Node3,1,0 NaN 0.000000
1642676398252167405,Node3,1,800 0.177201 0.186351
1642676398431559938,Node3,1,0 NaN 0.000000
1642676398632237209,Node3,1,0 NaN 0.000000
1642676398833287041,Node3,1,0 NaN 0.000000
1642676399039365412,Node3,1,0 NaN 0.000000
1642676399255187356,Node3,1,800 0.177170 0.189999
1642676399435354364,Node3,1,0 NaN 0.000000
1642676399644418556,Node3,1,0 NaN 0.000000
1642676399837150555,Node3,1,0 NaN 0.000000
1642676400037832551,Node3,1,0 NaN 0.000000
1642676400254127016,Node3,1,600 0.179638 0.188955
1642676400440912799,Node3,1,0 NaN 0.000000
1642676400641750266,Node3,1,0 NaN 0.000000
1642676400842846797,Node3,1,0 NaN 0.000000
1642676401047714091,Node3,1,0 NaN 0.000000
1642676401257490049,Node3,1,600 0.182970 0.192349
1642676401449186162,Node3,1,0 NaN 0.000000
1642676401645246966,Node3,1,0 NaN 0.000000
1642676401845949356,Node3,1,0 NaN 0.000000
1642676402046614995,Node3,1,0 NaN 0.000000
1642676402263915693,Node3,1,600 0.189495 0.198948
1642676402450165308,Node3,1,0 NaN 0.000000
1642676402651162778,Node3,1,0 NaN 0.000000
1642676402848701617,Node3,1,0 NaN 0.000000
1642676403048803944,Node3,1,0 NaN 0.000000
1642676403267470768,Node3,1,600 0.193041 0.202559
1642676403450710109,Node3,1,0 NaN 0.000000
1642676403650741568,Node3,1,0 NaN 0.000000
1642676403856959965,Node3,1,0 NaN 0.000000
1642676404053150590,Node3,1,0 NaN 0.000000
1642676404267235450,Node3,1,600 0.193228 0.202305
1642676404454267329,Node3,1,0 NaN 0.000000
1642676404658666706,Node3,1,0 NaN 0.000000
1642676404854998977,Node3,1,0 NaN 0.000000
1642676405055314119,Node3,1,0 NaN 0.000000
1642676405275151381,Node3,1,600 0.200934 0.209948
1642676405574878574,Node3,1,1200 2.999771 5.509383
1642676405657968918,Node3,1,0 NaN 0.000000
1642676405856202214,Node3,1,0 NaN 0.000000
1642676406167195131,Node3,1,0 NaN 0.000000
1642676406274157151,Node3,1,600 0.194548 0.208616
1642676406459067248,Node3,1,0 NaN 0.000000
1642676406666494822,Node3,1,0 NaN 0.000000
1642676406861514373,Node3,1,0 NaN 0.000000
1642676407061255681,Node3,1,0 NaN 0.000000
1642676407278293984,Node3,1,600 0.203893 0.213065
1642676407463628859,Node3,1,0 NaN 0.000000
1642676407663951074,Node3,1,0 NaN 0.000000
1642676407864793545,Node3,1,0 NaN 0.000000
1642676408065502623,Node3,1,0 NaN 0.000000
1642676408281861814,Node3,1,600 0.207691 0.217027
1642676408466562561,Node3,1,0 NaN 0.000000
1642676408667770818,Node3,1,0 NaN 0.000000
1642676408869307837,Node3,1,0 NaN 0.000000
1642676409067786530,Node3,1,0 NaN 0.000000
1642676409288628711,Node3,1,600 0.213663 0.223812
1642676409468658842,Node3,1,0 NaN 0.000000
1642676409670321341,Node3,1,0 NaN 0.000000
1642676409872906599,Node3,1,0 NaN 0.000000
1642676410073632998,Node3,1,26 0.007977 0.008466
1642676410289954674,Node3,1,574 0.214065 0.223386
1642676410474546421,Node3,1,0 NaN 0.000000
1642676410674432936,Node3,1,0 NaN 0.000000
1642676410872654959,Node3,1,0 NaN 0.000000
1642676411077156919,Node3,1,137 0.010010 0.012503
1642676411389315217,Node3,1,1508 2.300851 5.322818
1642676411474103172,Node3,1,0 NaN 0.000000
1642676411674948642,Node3,1,0 NaN 0.000000
1642676411875757698,Node3,1,0 NaN 0.000000
1642676412082773738,Node3,1,257 0.014196 0.018233
1642676412287536945,Node3,1,343 0.209090 0.214893
1642676412477859189,Node3,1,0 NaN 0.000000
1642676412678905418,Node3,1,0 NaN 0.000000
1642676412880058458,Node3,1,0 NaN 0.000000
1642676413090299246,Node3,1,351 0.020138 0.025678
1642676413285380854,Node3,1,249 0.205383 0.209955
1642676413479837016,Node3,1,0 NaN 0.000000
1642676413681120351,Node3,1,0 NaN 0.000000
1642676413883442756,Node3,1,0 NaN 0.000000
1642676414094052954,Node3,1,412 0.022035 0.028698
1642676414289484606,Node3,1,188 0.208524 0.211427
1642676414483225732,Node3,1,0 NaN 0.000000
1642676414683258162,Node3,1,0 NaN 0.000000
1642676414886755123,Node3,1,0 NaN 0.000000
1642676415095292380,Node3,1,490 0.022212 0.029716
1642676415288061396,Node3,1,110 0.206219 0.207958
1642676415489061484,Node3,1,0 NaN 0.000000
1642676415686497745,Node3,1,0 NaN 0.000000
1642676415887772701,Node3,1,0 NaN 0.000000
1642676416111865815,Node3,1,599 0.037553 0.046970
1642676416405735263,Node3,1,1156 2.730710 5.335465
1642676416487803618,Node3,1,0 NaN 0.000000
1642676416692734708,Node3,1,0 NaN 0.000000
1642676416888889313,Node3,1,0 NaN 0.000000
1642676417104370286,Node3,1,800 0.030008 0.039461
1642676417289335330,Node3,1,0 NaN 0.000000
1642676417490303647,Node3,1,0 NaN 0.000000
1642676417692160673,Node3,1,0 NaN 0.000000
1642676417891915819,Node3,1,0 NaN 0.000000
1642676418106352865,Node3,1,800 0.031532 0.040889
1642676418293146155,Node3,1,0 NaN 0.000000
1642676418496670620,Node3,1,0 NaN 0.000000
1642676418695029566,Node3,1,0 NaN 0.000000
1642676418895969204,Node3,1,0 NaN 0.000000
1642676419114639269,Node3,1,600 0.039995 0.049140
1642676419300338634,Node3,1,0 NaN 0.000000
1642676419500201947,Node3,1,0 NaN 0.000000
1642676419703654950,Node3,1,0 NaN 0.000000
1642676419901365255,Node3,1,0 NaN 0.000000
1642676420158493784,Node3,1,1000 0.281057 1.092812
1642676420301440896,Node3,1,0 NaN 0.000000
1642676420501794861,Node3,1,0 NaN 0.000000
1642676420701996980,Node3,1,0 NaN 0.000000
1642676420902382537,Node3,1,0 NaN 0.000000
1642676421116444269,Node3,1,800 0.041790 0.051188
1642676421304484246,Node3,1,0 NaN 0.000000
1642676421505821763,Node3,1,0 NaN 0.000000
1642676421704699133,Node3,1,0 NaN 0.000000
1642676421904947486,Node3,1,0 NaN 0.000000
1642676422124222819,Node3,1,800 0.049665 0.059068
1642676422306490634,Node3,1,0 NaN 0.000000
1642676422507641986,Node3,1,0 NaN 0.000000
1642676422711477914,Node3,1,0 NaN 0.000000
1642676422908081369,Node3,1,0 NaN 0.000000
1642676423130564248,Node3,1,800 0.056246 0.065530
1642676423309894179,Node3,1,0 NaN 0.000000
1642676423510655737,Node3,1,0 NaN 0.000000
1642676423710379647,Node3,1,0 NaN 0.000000
1642676423911328186,Node3,1,0 NaN 0.000000
1642676424136651531,Node3,1,800 0.062330 0.071554
1642676424313475381,Node3,1,0 NaN 0.000000
1642676424513796892,Node3,1,0 NaN 0.000000
1642676424714930436,Node3,1,0 NaN 0.000000
1642676424915863284,Node3,1,0 NaN 0.000000
1642676425129665652,Node3,1,800 0.055359 0.064846
1642676425316824492,Node3,1,0 NaN 0.000000
1642676425517346559,Node3,1,0 NaN 0.000000
1642676425718661898,Node3,1,0 NaN 0.000000
1642676425922480450,Node3,1,0 NaN 0.000000
1642676426133091580,Node3,1,800 0.055639 0.068100
1642676426320447237,Node3,1,0 NaN 0.000000
1642676426523458215,Node3,1,0 NaN 0.000000
1642676426721691339,Node3,1,0 NaN 0.000000
1642676426921828470,Node3,1,0 NaN 0.000000
1642676427135985230,Node3,1,800 0.061163 0.070814
1642676427322408985,Node3,1,0 NaN 0.000000
1642676427523299852,Node3,1,0 NaN 0.000000
1642676427724536679,Node3,1,0 NaN 0.000000
1642676427925354118,Node3,1,0 NaN 0.000000
1642676428140367584,Node3,1,800 0.065517 0.074843
1642676428326996175,Node3,1,0 NaN 0.000000
1642676428532087577,Node3,1,0 NaN 0.000000
1642676428728201200,Node3,1,0 NaN 0.000000
1642676428928668549,Node3,1,0 NaN 0.000000
1642676429142867063,Node3,1,800 0.068056 0.077233
1642676429329955688,Node3,1,0 NaN 0.000000
1642676429530230251,Node3,1,0 NaN 0.000000
1642676429731345706,Node3,1,0 NaN 0.000000
1642676429935664860,Node3,1,0 NaN 0.000000
1642676430145915479,Node3,1,800 0.071032 0.080269
1642676430332959591,Node3,1,0 NaN 0.000000
1642676430533137592,Node3,1,0 NaN 0.000000
1642676430737781941,Node3,1,0 NaN 0.000000
1642676430933491025,Node3,1,0 NaN 0.000000
1642676431148356683,Node3,1,800 0.073445 0.082629
1642676431335002800,Node3,1,0 NaN 0.000000
1642676431539596415,Node3,1,0 NaN 0.000000
1642676431736801922,Node3,1,0 NaN 0.000000
1642676431938070035,Node3,1,0 NaN 0.000000
1642676432157176424,Node3,1,800 0.083002 0.092341
1642676432339851563,Node3,1,0 NaN 0.000000
1642676432539303094,Node3,1,0 NaN 0.000000
1642676432740787167,Node3,1,0 NaN 0.000000
1642676432944400398,Node3,1,0 NaN 0.000000
1642676433156159237,Node3,1,800 0.081504 0.090551
1642676433343444578,Node3,1,0 NaN 0.000000
1642676433544339731,Node3,1,0 NaN 0.000000
1642676433745341484,Node3,1,0 NaN 0.000000
1642676433945380074,Node3,1,0 NaN 0.000000
1642676434164152406,Node3,1,800 0.089647 0.099114
1642676434346198525,Node3,1,0 NaN 0.000000
1642676434547475777,Node3,1,0 NaN 0.000000
1642676434747892271,Node3,1,0 NaN 0.000000
1642676434951717778,Node3,1,0 NaN 0.000000
1642676435161714005,Node3,1,800 0.087052 0.096598
1642676435365920883,Node3,1,0 NaN 0.000000
1642676435550015479,Node3,1,0 NaN 0.000000
1642676435750357400,Node3,1,0 NaN 0.000000
1642676435950280183,Node3,1,0 NaN 0.000000
1642676436164057540,Node3,1,800 0.089562 0.098710
1642676436350823323,Node3,1,0 NaN 0.000000
1642676436552351257,Node3,1,0 NaN 0.000000
1642676436757134808,Node3,1,0 NaN 0.000000
1642676436954076058,Node3,1,0 NaN 0.000000
1642676437167777261,Node3,1,800 0.093395 0.102895
1642676437354938122,Node3,1,0 NaN 0.000000
1642676437559514393,Node3,1,0 NaN 0.000000
1642676437756583464,Node3,1,0 NaN 0.000000
1642676437956650566,Node3,1,0 NaN 0.000000
1642676438174265968,Node3,1,800 0.099630 0.108868
1642676438358899640,Node3,1,0 NaN 0.000000
1642676438559911836,Node3,1,0 NaN 0.000000
1642676438764555901,Node3,1,0 NaN 0.000000
1642676438960753549,Node3,1,0 NaN 0.000000
1642676439175622500,Node3,1,800 0.101054 0.110552
1642676439362618446,Node3,1,0 NaN 0.000000
1642676439564064421,Node3,1,0 NaN 0.000000
1642676439763973311,Node3,1,0 NaN 0.000000
1642676439964915325,Node3,1,0 NaN 0.000000
1642676440184155125,Node3,1,800 0.109386 0.118515
1642676440366146891,Node3,1,0 NaN 0.000000
1642676440567368763,Node3,1,0 NaN 0.000000
1642676440768253491,Node3,1,0 NaN 0.000000
1642676440969250401,Node3,1,0 NaN 0.000000
1642676441190436180,Node3,1,800 0.116266 0.125423
1642676441369597630,Node3,1,0 NaN 0.000000
1642676441573313466,Node3,1,0 NaN 0.000000
1642676441771315285,Node3,1,0 NaN 0.000000
1642676441971848875,Node3,1,0 NaN 0.000000
1642676442185644499,Node3,1,800 0.111009 0.120359
1642676442372730692,Node3,1,0 NaN 0.000000
1642676442573659702,Node3,1,0 NaN 0.000000
1642676442774261194,Node3,1,0 NaN 0.000000
1642676442976797755,Node3,1,0 NaN 0.000000
1642676443189865906,Node3,1,800 0.115485 0.124886
1642676443376916616,Node3,1,0 NaN 0.000000
1642676443577924928,Node3,1,0 NaN 0.000000
1642676443780181037,Node3,1,0 NaN 0.000000
1642676443978890339,Node3,1,0 NaN 0.000000
1642676444201191197,Node3,1,800 0.126321 0.135970
1642676444380735428,Node3,1,0 NaN 0.000000
1642676444586010579,Node3,1,0 NaN 0.000000
1642676444783358499,Node3,1,0 NaN 0.000000
1642676444981866944,Node3,1,0 NaN 0.000000
1642676445203108099,Node3,1,800 0.128570 0.137669
1642676445382319440,Node3,1,0 NaN 0.000000
1642676445581997404,Node3,1,0 NaN 0.000000
1642676445783051052,Node3,1,0 NaN 0.000000
1642676445988113101,Node3,1,0 NaN 0.000000
1642676446198909750,Node3,1,800 0.124562 0.133725
1642676446386388672,Node3,1,0 NaN 0.000000
1642676446588406248,Node3,1,0 NaN 0.000000
1642676446787499035,Node3,1,0 NaN 0.000000
1642676446988760950,Node3,1,0 NaN 0.000000
1642676447214243221,Node3,1,800 0.139932 0.149429
1642676447389982529,Node3,1,0 NaN 0.000000
1642676447590434558,Node3,1,0 NaN 0.000000
1642676447790456365,Node3,1,0 NaN 0.000000
1642676447995917148,Node3,1,0 NaN 0.000000
1642676448205139584,Node3,1,800 0.130499 0.139682
1642676448392741838,Node3,1,0 NaN 0.000000
1642676448593301726,Node3,1,0 NaN 0.000000
1642676448793275603,Node3,1,0 NaN 0.000000
1642676448994220234,Node3,1,0 NaN 0.000000
1642676449216146152,Node3,1,800 0.141614 0.151164
1642676449395441682,Node3,1,0 NaN 0.000000
1642676449595501641,Node3,1,0 NaN 0.000000
1642676449798386788,Node3,1,0 NaN 0.000000
1642676449996380830,Node3,1,0 NaN 0.000000
1642676450210981985,Node3,1,800 0.136607 0.145820
1642676450397861670,Node3,1,0 NaN 0.000000
1642676450603686219,Node3,1,0 NaN 0.000000
1642676450800146544,Node3,1,0 NaN 0.000000
1642676451000128108,Node3,1,0 NaN 0.000000
1642676451217628131,Node3,1,800 0.143403 0.152899
1642676451401870645,Node3,1,0 NaN 0.000000
1642676451602670578,Node3,1,0 NaN 0.000000
1642676451803037095,Node3,1,0 NaN 0.000000
1642676452003924960,Node3,1,0 NaN 0.000000
1642676452218516631,Node3,1,800 0.143694 0.153200
1642676452405324611,Node3,1,0 NaN 0.000000
1642676452610190225,Node3,1,0 NaN 0.000000
1642676452807259706,Node3,1,0 NaN 0.000000
1642676453008565291,Node3,1,0 NaN 0.000000
1642676453222388483,Node3,1,800 0.148038 0.157277
1642676453409588134,Node3,1,0 NaN 0.000000
1642676453610427437,Node3,1,0 NaN 0.000000
1642676453811450379,Node3,1,0 NaN 0.000000
1642676454013884389,Node3,1,0 NaN 0.000000
1642676454234131148,Node3,1,800 0.159762 0.169026
1642676454413404326,Node3,1,0 NaN 0.000000
1642676454618076048,Node3,1,0 NaN 0.000000
1642676454815328609,Node3,1,0 NaN 0.000000
1642676455016613502,Node3,1,0 NaN 0.000000
1642676455229806123,Node3,1,800 0.155476 0.164834
1642676455420191188,Node3,1,0 NaN 0.000000
1642676455617321027,Node3,1,0 NaN 0.000000
1642676455818041978,Node3,1,0 NaN 0.000000
1642676456018009673,Node3,1,0 NaN 0.000000
1642676456235601049,Node3,1,800 0.161102 0.170523
1642676456419337880,Node3,1,0 NaN 0.000000
1642676456620981025,Node3,1,0 NaN 0.000000
1642676456821697154,Node3,1,0 NaN 0.000000
1642676457022988666,Node3,1,0 NaN 0.000000
1642676457236601166,Node3,1,800 0.161836 0.171025
1642676457423811909,Node3,1,0 NaN 0.000000
1642676457624239183,Node3,1,0 NaN 0.000000
1642676457825044328,Node3,1,0 NaN 0.000000
1642676458026321811,Node3,1,0 NaN 0.000000
1642676458241393420,Node3,1,800 0.166912 0.176107
1642676458428353695,Node3,1,0 NaN 0.000000
1642676458643342914,Node3,1,0 NaN 0.000000
1642676458829610167,Node3,1,0 NaN 0.000000
1642676459035037553,Node3,1,0 NaN 0.000000
1642676459244833934,Node3,1,800 0.170148 0.179279
1642676459431494999,Node3,1,0 NaN 0.000000
1642676459631787138,Node3,1,0 NaN 0.000000
1642676459831671826,Node3,1,0 NaN 0.000000
1642676460032828868,Node3,1,0 NaN 0.000000
1642676460246377150,Node3,1,800 0.171504 0.180927
1642676460437968797,Node3,1,0 NaN 0.000000
1642676460635196257,Node3,1,0 NaN 0.000000
1642676460835070590,Node3,1,0 NaN 0.000000
1642676461036214313,Node3,1,0 NaN 0.000000
1642676461256781148,Node3,1,600 0.182874 0.191948
1642676461437949597,Node3,1,0 NaN 0.000000
1642676461646773723,Node3,1,0 NaN 0.000000
1642676461839870934,Node3,1,0 NaN 0.000000
1642676462040782881,Node3,1,0 NaN 0.000000
1642676462262338419,Node3,1,600 0.187580 0.196751
1642676462444385962,Node3,1,0 NaN 0.000000
1642676462643328058,Node3,1,0 NaN 0.000000
1642676462843724658,Node3,1,0 NaN 0.000000
1642676463045136229,Node3,1,0 NaN 0.000000
1642676463257224879,Node3,1,600 0.182581 0.192330
1642676463448198863,Node3,1,0 NaN 0.000000
1642676463648259467,Node3,1,0 NaN 0.000000
1642676463846195959,Node3,1,0 NaN 0.000000
1642676464046167904,Node3,1,0 NaN 0.000000
1642676464262597646,Node3,1,600 0.188157 0.197511
1642676464452107855,Node3,1,0 NaN 0.000000
1642676464648347204,Node3,1,0 NaN 0.000000
1642676464852106012,Node3,1,0 NaN 0.000000
1642676465053966557,Node3,1,0 NaN 0.000000
1642676465267646318,Node3,1,600 0.193014 0.202291
1642676465450510733,Node3,1,0 NaN 0.000000
1642676465654405733,Node3,1,0 NaN 0.000000
1642676465852018143,Node3,1,0 NaN 0.000000
1642676466052261040,Node3,1,0 NaN 0.000000
1642676466266815312,Node3,1,600 0.192642 0.201804
1642676466530902152,Node3,1,1200 2.955821 5.465210
1642676466652539929,Node3,1,0 NaN 0.000000
1642676466855787609,Node3,1,0 NaN 0.000000
1642676467054810169,Node3,1,0 NaN 0.000000
1642676467276258690,Node3,1,800 0.201574 0.211204
1642676467454955033,Node3,1,0 NaN 0.000000
1642676467656338371,Node3,1,0 NaN 0.000000
1642676467888627106,Node3,1,0 NaN 0.000000
1642676468057571497,Node3,1,0 NaN 0.000000
1642676468274815763,Node3,1,800 0.200287 0.209542
1642676468458481038,Node3,1,0 NaN 0.000000
1642676468659181841,Node3,1,0 NaN 0.000000
1642676468860190622,Node3,1,0 NaN 0.000000
1642676469060642139,Node3,1,0 NaN 0.000000
1642676469274776929,Node3,1,800 0.200516 0.209616
1642676469461706852,Node3,1,0 NaN 0.000000
1642676469665504894,Node3,1,0 NaN 0.000000
1642676469863549817,Node3,1,0 NaN 0.000000
1642676470064470034,Node3,1,0 NaN 0.000000
1642676470286282242,Node3,1,800 0.211812 0.221322
1642676470465404932,Node3,1,0 NaN 0.000000
1642676470668106437,Node3,1,0 NaN 0.000000
1642676470866098360,Node3,1,0 NaN 0.000000
1642676471067558817,Node3,1,11 0.003148 0.003316
1642676471284614515,Node3,1,789 0.209867 0.219409
1642676471467982124,Node3,1,0 NaN 0.000000
1642676471670955541,Node3,1,0 NaN 0.000000
1642676471869820240,Node3,1,0 NaN 0.000000
1642676472073326933,Node3,1,128 0.006505 0.008059
1642676472286816948,Node3,1,672 0.209406 0.218128
1642676472471708517,Node3,1,0 NaN 0.000000
1642676472672823427,Node3,1,0 NaN 0.000000
1642676472875943080,Node3,1,0 NaN 0.000000
1642676473080891096,Node3,1,220 0.012793 0.016400
1642676473292146061,Node3,1,380 0.213056 0.220475
1642676473477035611,Node3,1,0 NaN 0.000000
1642676473677126795,Node3,1,0 NaN 0.000000
1642676473878539935,Node3,1,0 NaN 0.000000
1642676474088419500,Node3,1,311 0.018551 0.023865
1642676474288392658,Node3,1,289 0.209322 0.213823
1642676474480079203,Node3,1,0 NaN 0.000000
1642676474683909046,Node3,1,0 NaN 0.000000
1642676474881622708,Node3,1,0 NaN 0.000000
1642676475100815402,Node3,1,445 0.029011 0.036060
1642676475286443124,Node3,1,155 0.205756 0.208160
1642676475485212725,Node3,1,0 NaN 0.000000
1642676475683978133,Node3,1,0 NaN 0.000000
1642676475884892487,Node3,1,0 NaN 0.000000
1642676476099077481,Node3,1,539 0.025516 0.034367
1642676476287789516,Node3,1,61 0.205349 0.206433
1642676476486537938,Node3,1,0 NaN 0.000000
1642676476691836367,Node3,1,0 NaN 0.000000
1642676476887949047,Node3,1,0 NaN 0.000000
1642676477101447685,Node3,1,600 0.027031 0.036430
1642676477296043148,Node3,1,0 NaN 0.000000
1642676477489412339,Node3,1,0 NaN 0.000000
1642676477689019007,Node3,1,0 NaN 0.000000
1642676477892960322,Node3,1,0 NaN 0.000000
1642676478110155038,Node3,1,600 0.035565 0.044877
1642676478368877085,Node3,1,1200 2.793000 5.301949
1642676478489458880,Node3,1,0 NaN 0.000000
1642676478690477678,Node3,1,0 NaN 0.000000
1642676478894797719,Node3,1,0 NaN 0.000000
1642676479104667479,Node3,1,800 0.029793 0.039458
1642676479291589952,Node3,1,0 NaN 0.000000
1642676479492006653,Node3,1,0 NaN 0.000000
1642676479692596893,Node3,1,0 NaN 0.000000
1642676479892910054,Node3,1,0 NaN 0.000000
1642676480108312497,Node3,1,800 0.033612 0.042822
1642676480299494036,Node3,1,0 NaN 0.000000
1642676480495929145,Node3,1,0 NaN 0.000000
1642676480695834544,Node3,1,0 NaN 0.000000
1642676480896692916,Node3,1,0 NaN 0.000000
1642676481115354943,Node3,1,800 0.040565 0.049734
1642676481298398477,Node3,1,0 NaN 0.000000
1642676481498688814,Node3,1,0 NaN 0.000000
1642676481703007183,Node3,1,0 NaN 0.000000
1642676481900040277,Node3,1,0 NaN 0.000000
1642676482113888815,Node3,1,800 0.039160 0.048668
1642676482300648327,Node3,1,0 NaN 0.000000
1642676482504910968,Node3,1,0 NaN 0.000000
1642676482701540321,Node3,1,0 NaN 0.000000
1642676482903013499,Node3,1,0 NaN 0.000000
1642676483121572529,Node3,1,800 0.047051 0.056483
1642676483303636060,Node3,1,0 NaN 0.000000
1642676483504873050,Node3,1,0 NaN 0.000000
1642676483707617521,Node3,1,0 NaN 0.000000
1642676483905438466,Node3,1,0 NaN 0.000000
1642676484127521848,Node3,1,800 0.053119 0.062329
1642676484307617961,Node3,1,0 NaN 0.000000
1642676484513327529,Node3,1,0 NaN 0.000000
1642676484708971185,Node3,1,0 NaN 0.000000
1642676484909715947,Node3,1,0 NaN 0.000000
1642676485133890715,Node3,1,800 0.058590 0.068441
1642676485311254109,Node3,1,0 NaN 0.000000
1642676485512142803,Node3,1,0 NaN 0.000000
1642676485712998384,Node3,1,0 NaN 0.000000
1642676485917990773,Node3,1,0 NaN 0.000000
1642676486128042108,Node3,1,800 0.053184 0.062728
1642676486314858744,Node3,1,0 NaN 0.000000
1642676486519863520,Node3,1,0 NaN 0.000000
1642676486716370385,Node3,1,0 NaN 0.000000
1642676486916632146,Node3,1,0 NaN 0.000000
1642676487130808650,Node3,1,800 0.056196 0.065731
1642676487317764085,Node3,1,0 NaN 0.000000
1642676487523519221,Node3,1,0 NaN 0.000000
1642676487718652529,Node3,1,0 NaN 0.000000
1642676487919657385,Node3,1,0 NaN 0.000000
1642676488134353004,Node3,1,800 0.059678 0.068854
1642676488323090063,Node3,1,0 NaN 0.000000
1642676488522118899,Node3,1,0 NaN 0.000000
1642676488723270585,Node3,1,0 NaN 0.000000
1642676488924144383,Node3,1,0 NaN 0.000000
1642676489138253609,Node3,1,800 0.063841 0.073326
1642676489325674909,Node3,1,0 NaN 0.000000
1642676489526488164,Node3,1,0 NaN 0.000000
1642676489732185486,Node3,1,0 NaN 0.000000
1642676489927878499,Node3,1,0 NaN 0.000000
1642676490142518137,Node3,1,800 0.067828 0.077438
1642676490329855242,Node3,1,0 NaN 0.000000
1642676490533925320,Node3,1,0 NaN 0.000000
1642676490730654652,Node3,1,0 NaN 0.000000
1642676490931459296,Node3,1,0 NaN 0.000000
1642676491146486260,Node3,1,800 0.071670 0.080860
1642676491337334035,Node3,1,0 NaN 0.000000
1642676491533131332,Node3,1,0 NaN 0.000000
1642676491734300955,Node3,1,0 NaN 0.000000
1642676491937385172,Node3,1,0 NaN 0.000000
1642676492149129277,Node3,1,800 0.071447 0.083913
1642676492335732232,Node3,1,0 NaN 0.000000
1642676492536810330,Node3,1,0 NaN 0.000000
1642676492741686309,Node3,1,0 NaN 0.000000
1642676492938410789,Node3,1,0 NaN 0.000000
1642676493152850881,Node3,1,800 0.078425 0.087663
1642676493339638649,Node3,1,0 NaN 0.000000
1642676493545562574,Node3,1,0 NaN 0.000000
1642676493741423571,Node3,1,0 NaN 0.000000
1642676493942431747,Node3,1,0 NaN 0.000000
1642676494156604690,Node3,1,800 0.081822 0.091142
1642676494347279286,Node3,1,0 NaN 0.000000
1642676494543911623,Node3,1,0 NaN 0.000000
1642676494744677704,Node3,1,0 NaN 0.000000
1642676494950369492,Node3,1,0 NaN 0.000000
1642676495167271334,Node3,1,800 0.092808 0.102227
1642676495346845581,Node3,1,0 NaN 0.000000
1642676495552131402,Node3,1,0 NaN 0.000000
1642676495748809598,Node3,1,0 NaN 0.000000
1642676495949457588,Node3,1,0 NaN 0.000000
1642676496168103805,Node3,1,800 0.093737 0.102892
1642676496350592259,Node3,1,0 NaN 0.000000
1642676496551424621,Node3,1,0 NaN 0.000000
1642676496752185881,Node3,1,0 NaN 0.000000
1642676496955263558,Node3,1,0 NaN 0.000000
1642676497167446576,Node3,1,800 0.093172 0.102569
1642676497354907026,Node3,1,0 NaN 0.000000
1642676497555444234,Node3,1,0 NaN 0.000000
1642676497758858604,Node3,1,0 NaN 0.000000
1642676497956876710,Node3,1,0 NaN 0.000000
1642676498170489737,Node3,1,800 0.095588 0.105082
1642676498361473673,Node3,1,0 NaN 0.000000
1642676498558488390,Node3,1,0 NaN 0.000000
1642676498759680400,Node3,1,0 NaN 0.000000
1642676498963150139,Node3,1,0 NaN 0.000000
1642676499174683569,Node3,1,800 0.100332 0.109583
1642676499361404257,Node3,1,0 NaN 0.000000
1642676499565606140,Node3,1,0 NaN 0.000000
1642676499762845457,Node3,1,0 NaN 0.000000
1642676499963549827,Node3,1,0 NaN 0.000000
1642676500181096248,Node3,1,800 0.106622 0.115880
1642676500365035167,Node3,1,0 NaN 0.000000
1642676500569439509,Node3,1,0 NaN 0.000000
1642676500766290288,Node3,1,0 NaN 0.000000
1642676500967356190,Node3,1,0 NaN 0.000000
1642676501181747883,Node3,1,800 0.107359 0.116570
1642676501372556915,Node3,1,0 NaN 0.000000
1642676501569292880,Node3,1,0 NaN 0.000000
1642676501770296039,Node3,1,0 NaN 0.000000
1642676501974359223,Node3,1,0 NaN 0.000000
1642676502192006416,Node3,1,800 0.118024 0.127115
1642676502372075161,Node3,1,0 NaN 0.000000
1642676502573289518,Node3,1,0 NaN 0.000000
1642676502778716105,Node3,1,0 NaN 0.000000
1642676502974557973,Node3,1,0 NaN 0.000000
1642676503197399057,Node3,1,800 0.122976 0.132285
1642676503375544354,Node3,1,0 NaN 0.000000
1642676503576203153,Node3,1,0 NaN 0.000000
1642676503776981108,Node3,1,0 NaN 0.000000
1642676503977607380,Node3,1,0 NaN 0.000000
1642676504196302159,Node3,1,800 0.121508 0.130915
1642676504379395447,Node3,1,0 NaN 0.000000
1642676504580268994,Node3,1,0 NaN 0.000000
1642676504780645916,Node3,1,0 NaN 0.000000
1642676504984987640,Node3,1,0 NaN 0.000000
1642676505195120393,Node3,1,800 0.120704 0.130248
1642676505382840593,Node3,1,0 NaN 0.000000
1642676505588221148,Node3,1,0 NaN 0.000000
1642676505783954253,Node3,1,0 NaN 0.000000
1642676505984658289,Node3,1,0 NaN 0.000000
1642676506206668467,Node3,1,800 0.132297 0.141793
1642676506389446962,Node3,1,0 NaN 0.000000
1642676506587004179,Node3,1,0 NaN 0.000000
1642676506787910848,Node3,1,0 NaN 0.000000
1642676506993369965,Node3,1,0 NaN 0.000000
1642676507202809043,Node3,1,800 0.125235 0.137687
1642676507389689793,Node3,1,0 NaN 0.000000
1642676507590421608,Node3,1,0 NaN 0.000000
1642676507795673363,Node3,1,0 NaN 0.000000
1642676507992351779,Node3,1,0 NaN 0.000000
1642676508205875975,Node3,1,800 0.131436 0.140846
1642676508392991034,Node3,1,0 NaN 0.000000
1642676508597663745,Node3,1,0 NaN 0.000000
1642676508793044195,Node3,1,0 NaN 0.000000
1642676508993817565,Node3,1,0 NaN 0.000000
1642676509212043863,Node3,1,800 0.137196 0.146709
1642676509395340185,Node3,1,0 NaN 0.000000
1642676509596680895,Node3,1,0 NaN 0.000000
1642676509796430418,Node3,1,0 NaN 0.000000
1642676509997308656,Node3,1,0 NaN 0.000000
1642676510210654252,Node3,1,800 0.136312 0.145741
1642676510398019830,Node3,1,0 NaN 0.000000
1642676510602741293,Node3,1,0 NaN 0.000000
1642676510799509422,Node3,1,0 NaN 0.000000
1642676511002986774,Node3,1,0 NaN 0.000000
1642676511219312188,Node3,1,800 0.144794 0.154340
1642676511401449384,Node3,1,0 NaN 0.000000
1642676511602179043,Node3,1,0 NaN 0.000000
1642676511807199198,Node3,1,0 NaN 0.000000
1642676512003837974,Node3,1,0 NaN 0.000000
1642676512229676376,Node3,1,800 0.155410 0.164852
1642676512405619152,Node3,1,0 NaN 0.000000
1642676512606534730,Node3,1,0 NaN 0.000000
1642676512807046043,Node3,1,0 NaN 0.000000
1642676513012112886,Node3,1,0 NaN 0.000000
1642676513221511921,Node3,1,800 0.147201 0.156465
1642676513409290549,Node3,1,0 NaN 0.000000
1642676513610403489,Node3,1,0 NaN 0.000000
1642676513813428385,Node3,1,0 NaN 0.000000
1642676514012495833,Node3,1,0 NaN 0.000000
1642676514227626066,Node3,1,800 0.152798 0.162432
1642676514413595258,Node3,1,0 NaN 0.000000
1642676514617273619,Node3,1,0 NaN 0.000000
1642676514814986784,Node3,1,0 NaN 0.000000
1642676515015841750,Node3,1,0 NaN 0.000000
1642676515234521258,Node3,1,800 0.159320 0.169070
1642676515417375533,Node3,1,0 NaN 0.000000
1642676515617791997,Node3,1,0 NaN 0.000000
1642676515818849006,Node3,1,0 NaN 0.000000
1642676516019367725,Node3,1,0 NaN 0.000000
1642676516233608992,Node3,1,800 0.159229 0.168426
1642676516424885336,Node3,1,0 NaN 0.000000
1642676516621713397,Node3,1,0 NaN 0.000000
1642676516822709904,Node3,1,0 NaN 0.000000
1642676517022950346,Node3,1,0 NaN 0.000000
1642676517236340993,Node3,1,800 0.161257 0.170402
1642676517423911631,Node3,1,0 NaN 0.000000
1642676517623879118,Node3,1,0 NaN 0.000000
1642676517824875761,Node3,1,0 NaN 0.000000
1642676518040523461,Node3,1,0 NaN 0.000000
1642676518247733398,Node3,1,800 0.173161 0.182464
1642676518427355859,Node3,1,0 NaN 0.000000
1642676518627968470,Node3,1,0 NaN 0.000000
1642676518833320747,Node3,1,0 NaN 0.000000
1642676519029185563,Node3,1,0 NaN 0.000000
1642676519243541601,Node3,1,800 0.169296 0.178505
1642676519430930023,Node3,1,0 NaN 0.000000
1642676519631502071,Node3,1,0 NaN 0.000000
1642676519832219570,Node3,1,0 NaN 0.000000
1642676520033195644,Node3,1,0 NaN 0.000000
1642676520247790993,Node3,1,800 0.173130 0.182657
1642676520434612611,Node3,1,0 NaN 0.000000
1642676520635322944,Node3,1,0 NaN 0.000000
1642676520836157755,Node3,1,0 NaN 0.000000
1642676521037081275,Node3,1,0 NaN 0.000000
1642676521251874630,Node3,1,800 0.176964 0.186597
1642676521438606346,Node3,1,0 NaN 0.000000
1642676521639360663,Node3,1,0 NaN 0.000000
1642676521840078308,Node3,1,0 NaN 0.000000
1642676522041002275,Node3,1,0 NaN 0.000000
1642676522255309653,Node3,1,800 0.180303 0.190102
1642676522442232262,Node3,1,0 NaN 0.000000
1642676522647807077,Node3,1,0 NaN 0.000000
1642676522843741634,Node3,1,0 NaN 0.000000
1642676523044821647,Node3,1,0 NaN 0.000000
1642676523259966054,Node3,1,800 0.185155 0.194372
1642676523451400559,Node3,1,0 NaN 0.000000
1642676523647194727,Node3,1,0 NaN 0.000000
1642676523853374773,Node3,1,0 NaN 0.000000
1642676524049082905,Node3,1,0 NaN 0.000000
1642676524263476897,Node3,1,800 0.188840 0.198524
1642676524450770882,Node3,1,0 NaN 0.000000
1642676524650525507,Node3,1,0 NaN 0.000000
1642676524851812267,Node3,1,0 NaN 0.000000
1642676525051830711,Node3,1,0 NaN 0.000000
1642676525266880354,Node3,1,800 0.191923 0.201045
1642676525460131776,Node3,1,0 NaN 0.000000
1642676525655396333,Node3,1,0 NaN 0.000000
1642676525854888070,Node3,1,0 NaN 0.000000
1642676526059797599,Node3,1,0 NaN 0.000000
1642676526355998059,Node3,1,800 0.280345 0.289734
1642676526457115613,Node3,1,0 NaN 0.000000
1642676526657346985,Node3,1,0 NaN 0.000000
1642676526857349598,Node3,1,0 NaN 0.000000
1642676527057252945,Node3,1,0 NaN 0.000000
1642676527277407701,Node3,1,800 0.202735 0.212123
1642676527458596102,Node3,1,0 NaN 0.000000
1642676527659478761,Node3,1,0 NaN 0.000000
1642676527860333421,Node3,1,0 NaN 0.000000
1642676528060987156,Node3,1,0 NaN 0.000000
1642676528277285053,Node3,1,800 0.202949 0.212030
1642676528462539491,Node3,1,0 NaN 0.000000
1642676528663399958,Node3,1,0 NaN 0.000000
1642676528864077371,Node3,1,0 NaN 0.000000
1642676529064906844,Node3,1,0 NaN 0.000000
1642676529279617275,Node3,1,800 0.205140 0.214481
1642676529467177395,Node3,1,0 NaN 0.000000
1642676529668015407,Node3,1,0 NaN 0.000000
1642676529868925075,Node3,1,0 NaN 0.000000
1642676530072564468,Node3,1,96 0.006517 0.008169
1642676530282475739,Node3,1,704 0.205960 0.214602
1642676530471687068,Node3,1,0 NaN 0.000000
1642676530672405013,Node3,1,0 NaN 0.000000
1642676530873168254,Node3,1,0 NaN 0.000000
1642676531084649105,Node3,1,302 0.016406 0.019967
1642676531283846229,Node3,1,498 0.205205 0.211685
1642676531480312360,Node3,1,0 NaN 0.000000
1642676531677420560,Node3,1,0 NaN 0.000000
1642676531877270018,Node3,1,0 NaN 0.000000
1642676532090987375,Node3,1,353 0.020424 0.026006
1642676532289269183,Node3,1,247 0.209577 0.213484
1642676532481100952,Node3,1,0 NaN 0.000000
1642676532689651605,Node3,1,0 NaN 0.000000
1642676532882745126,Node3,1,0 NaN 0.000000
1642676533093842615,Node3,1,336 0.021449 0.028447
1642676533293593156,Node3,1,264 0.207031 0.214349
1642676533488899830,Node3,1,0 NaN 0.000000
1642676533684895838,Node3,1,0 NaN 0.000000
1642676533885620459,Node3,1,0 NaN 0.000000
1642676534103476822,Node3,1,576 0.029289 0.038584
1642676534287578072,Node3,1,24 0.204739 0.205269
1642676534487376746,Node3,1,0 NaN 0.000000
1642676534692884383,Node3,1,0 NaN 0.000000
1642676534889173266,Node3,1,0 NaN 0.000000
1642676535111823674,Node3,1,600 0.037097 0.046458
1642676535296623465,Node3,1,0 NaN 0.000000
1642676535493723741,Node3,1,0 NaN 0.000000
1642676535697335362,Node3,1,0 NaN 0.000000
1642676535892960104,Node3,1,0 NaN 0.000000
1642676536107301456,Node3,1,600 0.033009 0.042409
1642676536297246783,Node3,1,0 NaN 0.000000
1642676536495376461,Node3,1,0 NaN 0.000000
1642676536696440992,Node3,1,0 NaN 0.000000
1642676536895408496,Node3,1,0 NaN 0.000000
1642676537109272403,Node3,1,600 0.034668 0.043871
1642676537377726164,Node3,1,1200 2.802584 5.312094
1642676537496432215,Node3,1,0 NaN 0.000000
1642676537696381363,Node3,1,0 NaN 0.000000
1642676537901177619,Node3,1,0 NaN 0.000000
1642676539118587958,Node3,1,800 1.044374 1.053577
1642676539319504930,Node3,1,800 0.244853 0.254364
1642676539506175152,Node3,1,0 NaN 0.000000
1642676539706765798,Node3,1,0 NaN 0.000000
1642676539907200523,Node3,1,0 NaN 0.000000
1642676540122472319,Node3,1,800 0.047776 0.057189
1642676540327224587,Node3,1,0 NaN 0.000000
1642676540514389663,Node3,1,0 NaN 0.000000
1642676540710676400,Node3,1,0 NaN 0.000000
1642676540913317942,Node3,1,0 NaN 0.000000
1642676541129458934,Node3,1,800 0.054814 0.064079
1642676541311865374,Node3,1,0 NaN 0.000000
1642676541512881867,Node3,1,0 NaN 0.000000
1642676541718756186,Node3,1,0 NaN 0.000000
1642676541914531613,Node3,1,0 NaN 0.000000
1642676542129065103,Node3,1,800 0.054116 0.063459
1642676542315993978,Node3,1,0 NaN 0.000000
1642676542529720184,Node3,1,0 NaN 0.000000
1642676542717443522,Node3,1,0 NaN 0.000000
1642676542922429571,Node3,1,0 NaN 0.000000
1642676543132992706,Node3,1,800 0.058292 0.067613
1642676543319757636,Node3,1,0 NaN 0.000000
1642676543520215394,Node3,1,0 NaN 0.000000
1642676543724441334,Node3,1,0 NaN 0.000000
1642676543921942969,Node3,1,0 NaN 0.000000
1642676544137219009,Node3,1,800 0.062401 0.071705
1642676544323652483,Node3,1,0 NaN 0.000000
1642676544524505869,Node3,1,0 NaN 0.000000
1642676544725206616,Node3,1,0 NaN 0.000000
1642676544926299140,Node3,1,0 NaN 0.000000
1642676545144944885,Node3,1,800 0.070533 0.079801
1642676545327761735,Node3,1,0 NaN 0.000000
1642676545528453783,Node3,1,0 NaN 0.000000
1642676545729324507,Node3,1,0 NaN 0.000000
1642676545929833987,Node3,1,0 NaN 0.000000
1642676546151448562,Node3,1,800 0.076795 0.085833
1642676546331482996,Node3,1,0 NaN 0.000000
1642676546537841961,Node3,1,0 NaN 0.000000
1642676546732436747,Node3,1,0 NaN 0.000000
1642676546933314696,Node3,1,0 NaN 0.000000
1642676547147810328,Node3,1,800 0.073158 0.082382
1642676547341795476,Node3,1,0 NaN 0.000000
1642676547535602178,Node3,1,0 NaN 0.000000
1642676547736607620,Node3,1,0 NaN 0.000000
1642676547937135090,Node3,1,0 NaN 0.000000
1642676548156001126,Node3,1,800 0.081933 0.091066
1642676548338835539,Node3,1,0 NaN 0.000000
1642676548539752632,Node3,1,0 NaN 0.000000
1642676548745022841,Node3,1,0 NaN 0.000000
1642676548941382911,Node3,1,0 NaN 0.000000
1642676549163251752,Node3,1,800 0.088796 0.098089
1642676549343355414,Node3,1,0 NaN 0.000000
1642676549548877352,Node3,1,0 NaN 0.000000
1642676549744661796,Node3,1,0 NaN 0.000000
1642676549945274154,Node3,1,0 NaN 0.000000
1642676550162061930,Node3,1,800 0.087487 0.097064
1642676550348829503,Node3,1,0 NaN 0.000000
1642676550547164498,Node3,1,0 NaN 0.000000
1642676550747125409,Node3,1,0 NaN 0.000000
1642676550951632837,Node3,1,0 NaN 0.000000
1642676551169958700,Node3,1,800 0.095003 0.104599
1642676551349648295,Node3,1,0 NaN 0.000000
1642676551550101332,Node3,1,0 NaN 0.000000
1642676551754007881,Node3,1,0 NaN 0.000000
1642676551951200039,Node3,1,0 NaN 0.000000
1642676552165441841,Node3,1,800 0.091184 0.100546
1642676552352696056,Node3,1,0 NaN 0.000000
1642676552557258886,Node3,1,0 NaN 0.000000
1642676552754224962,Node3,1,0 NaN 0.000000
1642676552954806579,Node3,1,0 NaN 0.000000
1642676553168982052,Node3,1,800 0.094225 0.103386
1642676553360671543,Node3,1,0 NaN 0.000000
1642676553557111286,Node3,1,0 NaN 0.000000
1642676553757396089,Node3,1,0 NaN 0.000000
1642676553962689004,Node3,1,0 NaN 0.000000
1642676554171789544,Node3,1,800 0.097365 0.106594
1642676554358963189,Node3,1,0 NaN 0.000000
1642676554563932592,Node3,1,0 NaN 0.000000
1642676554759995842,Node3,1,0 NaN 0.000000
1642676554959463437,Node3,1,0 NaN 0.000000
1642676555174261985,Node3,1,800 0.099297 0.108641
1642676555360962478,Node3,1,0 NaN 0.000000
1642676555612955100,Node3,1,0 NaN 0.000000
1642676555769187527,Node3,1,0 NaN 0.000000
1642676555962987502,Node3,1,0 NaN 0.000000
1642676556177169381,Node3,1,800 0.102569 0.111964
1642676556368568180,Node3,1,0 NaN 0.000000
1642676556565448448,Node3,1,0 NaN 0.000000
1642676556781655037,Node3,1,0 NaN 0.000000
1642676556967002510,Node3,1,0 NaN 0.000000
1642676557181323339,Node3,1,800 0.106587 0.115839
1642676557368014170,Node3,1,0 NaN 0.000000
1642676557569425843,Node3,1,0 NaN 0.000000
1642676557774103938,Node3,1,0 NaN 0.000000
1642676557969933600,Node3,1,0 NaN 0.000000
1642676558185095144,Node3,1,800 0.110492 0.120108
1642676558371932014,Node3,1,0 NaN 0.000000
1642676558577535137,Node3,1,0 NaN 0.000000
1642676558773166634,Node3,1,0 NaN 0.000000
1642676558973975377,Node3,1,0 NaN 0.000000
1642676559188183493,Node3,1,800 0.113280 0.122503
1642676559375510253,Node3,1,0 NaN 0.000000
1642676559576101793,Node3,1,0 NaN 0.000000
1642676559779817220,Node3,1,0 NaN 0.000000
1642676559977748514,Node3,1,0 NaN 0.000000
1642676560192510222,Node3,1,800 0.118144 0.127316
1642676560379553885,Node3,1,0 NaN 0.000000
1642676560584846146,Node3,1,0 NaN 0.000000
1642676560780633642,Node3,1,0 NaN 0.000000
1642676560981376863,Node3,1,0 NaN 0.000000
1642676561195383021,Node3,1,800 0.121250 0.130341
1642676561386190939,Node3,1,0 NaN 0.000000
1642676561583028818,Node3,1,0 NaN 0.000000
1642676561783265875,Node3,1,0 NaN 0.000000
1642676561983829759,Node3,1,0 NaN 0.000000
1642676562203456023,Node3,1,800 0.128780 0.138470
1642676562385912476,Node3,1,0 NaN 0.000000
1642676562586132042,Node3,1,0 NaN 0.000000
1642676562787014430,Node3,1,0 NaN 0.000000
1642676562987204283,Node3,1,0 NaN 0.000000
1642676563208967184,Node3,1,800 0.134868 0.144048
1642676563389019169,Node3,1,0 NaN 0.000000
1642676563593224707,Node3,1,0 NaN 0.000000
1642676563790707974,Node3,1,0 NaN 0.000000
1642676563990894742,Node3,1,0 NaN 0.000000
1642676564204162554,Node3,1,800 0.129450 0.138762
1642676564391421911,Node3,1,0 NaN 0.000000
1642676564592572260,Node3,1,0 NaN 0.000000
1642676564797966117,Node3,1,0 NaN 0.000000
1642676564994037994,Node3,1,0 NaN 0.000000
1642676565208775391,Node3,1,800 0.133529 0.142695
1642676565399131242,Node3,1,0 NaN 0.000000
1642676565596263568,Node3,1,0 NaN 0.000000
1642676565796348255,Node3,1,0 NaN 0.000000
1642676566000491223,Node3,1,0 NaN 0.000000
1642676566212385157,Node3,1,800 0.137776 0.146899
1642676566398746932,Node3,1,0 NaN 0.000000
1642676566599562289,Node3,1,0 NaN 0.000000
1642676566800455128,Node3,1,0 NaN 0.000000
1642676567001293980,Node3,1,0 NaN 0.000000
1642676567223446876,Node3,1,800 0.148957 0.158066
1642676567407690680,Node3,1,0 NaN 0.000000
1642676567603278674,Node3,1,0 NaN 0.000000
1642676567804122777,Node3,1,0 NaN 0.000000
1642676568004952236,Node3,1,0 NaN 0.000000
1642676568219485354,Node3,1,800 0.144608 0.153692
1642676568406263743,Node3,1,0 NaN 0.000000
1642676568607198135,Node3,1,0 NaN 0.000000
1642676568812245035,Node3,1,0 NaN 0.000000
1642676569008477085,Node3,1,0 NaN 0.000000
1642676569221582471,Node3,1,800 0.147093 0.156336
1642676569409240597,Node3,1,0 NaN 0.000000
1642676569610064255,Node3,1,0 NaN 0.000000
1642676569810958559,Node3,1,0 NaN 0.000000
1642676570011962289,Node3,1,0 NaN 0.000000
1642676570233538889,Node3,1,800 0.159220 0.168558
1642676570412727197,Node3,1,0 NaN 0.000000
1642676570613407191,Node3,1,0 NaN 0.000000
1642676570814147879,Node3,1,0 NaN 0.000000
1642676571019229604,Node3,1,0 NaN 0.000000
1642676571228372772,Node3,1,800 0.153827 0.163234
1642676571415967643,Node3,1,0 NaN 0.000000
1642676571616674891,Node3,1,0 NaN 0.000000
1642676571820535296,Node3,1,0 NaN 0.000000
1642676572017881306,Node3,1,0 NaN 0.000000
1642676572239852980,Node3,1,800 0.165280 0.175095
1642676572420106803,Node3,1,0 NaN 0.000000
1642676572621128385,Node3,1,0 NaN 0.000000
1642676572822223967,Node3,1,0 NaN 0.000000
1642676573026398283,Node3,1,0 NaN 0.000000
1642676573235751541,Node3,1,800 0.160947 0.170381
1642676573423739618,Node3,1,0 NaN 0.000000
1642676573623513741,Node3,1,0 NaN 0.000000
1642676573824492525,Node3,1,0 NaN 0.000000
1642676574025220732,Node3,1,0 NaN 0.000000
1642676574239436495,Node3,1,800 0.165309 0.174533
1642676574431943758,Node3,1,0 NaN 0.000000
1642676574628055554,Node3,1,0 NaN 0.000000
1642676574829099699,Node3,1,0 NaN 0.000000
1642676575030037091,Node3,1,0 NaN 0.000000
1642676575252157318,Node3,1,800 0.177482 0.186876
1642676575431027003,Node3,1,0 NaN 0.000000
1642676575632279345,Node3,1,0 NaN 0.000000
1642676575833245641,Node3,1,0 NaN 0.000000
1642676576036579306,Node3,1,0 NaN 0.000000
1642676576248526137,Node3,1,800 0.170715 0.183006
1642676576441464706,Node3,1,0 NaN 0.000000
1642676576636695876,Node3,1,0 NaN 0.000000
1642676576837807389,Node3,1,0 NaN 0.000000
1642676577037617319,Node3,1,0 NaN 0.000000
1642676577259852966,Node3,1,800 0.185056 0.194225
1642676577438831262,Node3,1,0 NaN 0.000000
1642676577639144176,Node3,1,0 NaN 0.000000
1642676577838996549,Node3,1,0 NaN 0.000000
1642676578040355922,Node3,1,0 NaN 0.000000
1642676578253658921,Node3,1,800 0.179432 0.188713
1642676578440861535,Node3,1,0 NaN 0.000000
1642676578646447324,Node3,1,0 NaN 0.000000
1642676578842515956,Node3,1,0 NaN 0.000000
1642676579045273325,Node3,1,0 NaN 0.000000
1642676579258041600,Node3,1,800 0.183753 0.192865
1642676579450437883,Node3,1,0 NaN 0.000000
1642676579646613506,Node3,1,0 NaN 0.000000
1642676579847366419,Node3,1,0 NaN 0.000000
1642676580048346326,Node3,1,0 NaN 0.000000
1642676580262013797,Node3,1,800 0.187993 0.197116
1642676580449161338,Node3,1,0 NaN 0.000000
1642676580650297767,Node3,1,0 NaN 0.000000
1642676580854243012,Node3,1,0 NaN 0.000000
1642676581051870617,Node3,1,0 NaN 0.000000
1642676581266667598,Node3,1,800 0.192090 0.201476
1642676581453977259,Node3,1,0 NaN 0.000000
1642676581658951900,Node3,1,0 NaN 0.000000
1642676581854962779,Node3,1,0 NaN 0.000000
1642676582056207971,Node3,1,0 NaN 0.000000
1642676582269722032,Node3,1,800 0.195374 0.204576
1642676582461954014,Node3,1,0 NaN 0.000000
1642676582657270939,Node3,1,0 NaN 0.000000
1642676582857919205,Node3,1,0 NaN 0.000000
1642676583062539481,Node3,1,0 NaN 0.000000
1642676583272075859,Node3,1,800 0.197731 0.207139
1642676583459335531,Node3,1,0 NaN 0.000000
1642676583660415738,Node3,1,0 NaN 0.000000
1642676583861007881,Node3,1,0 NaN 0.000000
1642676584061623695,Node3,1,0 NaN 0.000000
1642676584283915225,Node3,1,800 0.209237 0.218437
1642676584463040973,Node3,1,0 NaN 0.000000
1642676584669067405,Node3,1,0 NaN 0.000000
1642676584865458085,Node3,1,0 NaN 0.000000
1642676585065384060,Node3,1,0 NaN 0.000000
1642676585287657774,Node3,1,800 0.213153 0.222723
1642676585466670145,Node3,1,0 NaN 0.000000
1642676585667796684,Node3,1,0 NaN 0.000000
1642676585868042120,Node3,1,0 NaN 0.000000
1642676586069966557,Node3,1,65 0.004707 0.005611
1642676586288952925,Node3,1,735 0.212929 0.222329
1642676586470340011,Node3,1,0 NaN 0.000000
1642676586670239184,Node3,1,0 NaN 0.000000
1642676586871419827,Node3,1,0 NaN 0.000000
1642676587075768783,Node3,1,176 0.008830 0.010919
1642676587283227695,Node3,1,624 0.206193 0.213793
1642676587472725587,Node3,1,0 NaN 0.000000
1642676587673506910,Node3,1,0 NaN 0.000000
1642676587874448148,Node3,1,0 NaN 0.000000
1642676588136442304,Node3,1,259 0.064408 0.071289
1642676588285774319,Node3,1,541 0.199700 0.211539
1642676588476572618,Node3,1,0 NaN 0.000000
1642676588676893354,Node3,1,0 NaN 0.000000
1642676588876877372,Node3,1,0 NaN 0.000000
1642676589089918388,Node3,1,441 0.020010 0.025055
1642676589283869496,Node3,1,359 0.204789 0.209028
1642676589478631720,Node3,1,0 NaN 0.000000
1642676589679491724,Node3,1,0 NaN 0.000000
1642676589884676752,Node3,1,0 NaN 0.000000
1642676590094123613,Node3,1,616 0.021660 0.028777
1642676590285574046,Node3,1,184 0.204215 0.206451
1642676590483506406,Node3,1,0 NaN 0.000000
1642676590683461303,Node3,1,0 NaN 0.000000
1642676590890192998,Node3,1,0 NaN 0.000000
1642676591098865922,Node3,1,783 0.024520 0.033539
1642676591286339739,Node3,1,17 0.203600 0.203857
1642676591486777496,Node3,1,0 NaN 0.000000
1642676591686652513,Node3,1,0 NaN 0.000000
1642676591887553763,Node3,1,0 NaN 0.000000
1642676592102374322,Node3,1,800 0.027682 0.036791
1642676592293735409,Node3,1,0 NaN 0.000000
1642676592489893820,Node3,1,0 NaN 0.000000
1642676592690943053,Node3,1,0 NaN 0.000000
1642676592892169774,Node3,1,0 NaN 0.000000
1642676593110958959,Node3,1,800 0.036398 0.045893
1642676593292986054,Node3,1,0 NaN 0.000000
1642676593494550602,Node3,1,0 NaN 0.000000
1642676593694689285,Node3,1,0 NaN 0.000000
1642676593899432035,Node3,1,0 NaN 0.000000
1642676594109102535,Node3,1,800 0.034415 0.043890
1642676594298410826,Node3,1,0 NaN 0.000000
1642676594502040264,Node3,1,0 NaN 0.000000
1642676594698267155,Node3,1,0 NaN 0.000000
1642676594899510293,Node3,1,0 NaN 0.000000
1642676595112839900,Node3,1,800 0.038384 0.047513
1642676595303234463,Node3,1,0 NaN 0.000000
1642676595500173910,Node3,1,0 NaN 0.000000
1642676595700583186,Node3,1,0 NaN 0.000000
1642676595901184936,Node3,1,0 NaN 0.000000
1642676596115117581,Node3,1,800 0.040962 0.050154
1642676596302084596,Node3,1,0 NaN 0.000000
1642676596502579942,Node3,1,0 NaN 0.000000
1642676596703605607,Node3,1,0 NaN 0.000000
1642676596903887871,Node3,1,0 NaN 0.000000
1642676597125278792,Node3,1,800 0.050695 0.060343
1642676597309550434,Node3,1,0 NaN 0.000000
1642676597504657050,Node3,1,0 NaN 0.000000
1642676597705146669,Node3,1,0 NaN 0.000000
1642676597909484111,Node3,1,0 NaN 0.000000
1642676598119434184,Node3,1,800 0.044971 0.054072
1642676598312413634,Node3,1,0 NaN 0.000000
1642676598511518272,Node3,1,0 NaN 0.000000
1642676598707891858,Node3,1,0 NaN 0.000000
1642676598908850795,Node3,1,0 NaN 0.000000
1642676599122943941,Node3,1,800 0.048214 0.058071
1642676599316306358,Node3,1,0 NaN 0.000000
1642676599510791888,Node3,1,0 NaN 0.000000
1642676599711554700,Node3,1,0 NaN 0.000000
1642676599916466314,Node3,1,0 NaN 0.000000
1642676600134083404,Node3,1,800 0.059142 0.068403
1642676600313637805,Node3,1,0 NaN 0.000000
1642676600513948810,Node3,1,0 NaN 0.000000
1642676600714807322,Node3,1,0 NaN 0.000000
1642676600918428721,Node3,1,0 NaN 0.000000
1642676601130379897,Node3,1,800 0.055934 0.065062
1642676601319519213,Node3,1,0 NaN 0.000000
1642676601518420378,Node3,1,0 NaN 0.000000
1642676601719850737,Node3,1,0 NaN 0.000000
1642676601920477287,Node3,1,0 NaN 0.000000
1642676602136522356,Node3,1,800 0.061763 0.071179
1642676602322150110,Node3,1,0 NaN 0.000000
1642676602522124221,Node3,1,0 NaN 0.000000
1642676602723402201,Node3,1,0 NaN 0.000000
1642676602927223807,Node3,1,0 NaN 0.000000
1642676603138484904,Node3,1,800 0.063835 0.073247
1642676603325596709,Node3,1,0 NaN 0.000000
1642676603525542911,Node3,1,0 NaN 0.000000
1642676603726578973,Node3,1,0 NaN 0.000000
1642676603926905105,Node3,1,0 NaN 0.000000
1642676604140928486,Node3,1,800 0.066183 0.075868
1642676604331993471,Node3,1,0 NaN 0.000000
1642676604528258750,Node3,1,0 NaN 0.000000
1642676604728506694,Node3,1,0 NaN 0.000000
1642676604930234073,Node3,1,0 NaN 0.000000
1642676605148198522,Node3,1,800 0.070770 0.083371
1642676605331611783,Node3,1,0 NaN 0.000000
1642676605531759796,Node3,1,0 NaN 0.000000
1642676605735778372,Node3,1,0 NaN 0.000000
1642676605933180355,Node3,1,0 NaN 0.000000
1642676606147944319,Node3,1,800 0.073665 0.082916
1642676606335250231,Node3,1,0 NaN 0.000000
1642676606535734376,Node3,1,0 NaN 0.000000
1642676606741217507,Node3,1,0 NaN 0.000000
1642676606936309595,Node3,1,0 NaN 0.000000
1642676607154717056,Node3,1,800 0.080561 0.089804
1642676607337116963,Node3,1,0 NaN 0.000000
1642676607542825251,Node3,1,0 NaN 0.000000
1642676607737953792,Node3,1,0 NaN 0.000000
1642676607938316093,Node3,1,0 NaN 0.000000
1642676608152270099,Node3,1,800 0.077684 0.087104
1642676608339865004,Node3,1,0 NaN 0.000000
1642676608544863164,Node3,1,0 NaN 0.000000
1642676608741040929,Node3,1,0 NaN 0.000000
1642676608941245067,Node3,1,0 NaN 0.000000
1642676609158385573,Node3,1,800 0.084134 0.093485
1642676609342041398,Node3,1,0 NaN 0.000000
1642676609543126417,Node3,1,0 NaN 0.000000
1642676609747533532,Node3,1,0 NaN 0.000000
1642676609944811899,Node3,1,0 NaN 0.000000
1642676610158857336,Node3,1,800 0.083997 0.093210
1642676610345907615,Node3,1,0 NaN 0.000000
1642676610545653567,Node3,1,0 NaN 0.000000
1642676610746806991,Node3,1,0 NaN 0.000000
1642676610948184069,Node3,1,0 NaN 0.000000
1642676611169801326,Node3,1,800 0.095788 0.104896
1642676611352621864,Node3,1,0 NaN 0.000000
1642676611549629278,Node3,1,0 NaN 0.000000
1642676611751075196,Node3,1,0 NaN 0.000000
1642676611954615793,Node3,1,0 NaN 0.000000
1642676612173250637,Node3,1,800 0.098219 0.107955
1642676612352811293,Node3,1,0 NaN 0.000000
1642676612553086295,Node3,1,0 NaN 0.000000
1642676612758046896,Node3,1,0 NaN 0.000000
1642676612954196319,Node3,1,0 NaN 0.000000
1642676613168573403,Node3,1,800 0.093955 0.103241
1642676613354794846,Node3,1,0 NaN 0.000000
1642676613559284851,Node3,1,0 NaN 0.000000
1642676613756716723,Node3,1,0 NaN 0.000000
1642676613957296633,Node3,1,0 NaN 0.000000
1642676614178507117,Node3,1,800 0.104150 0.113326
1642676614361863285,Node3,1,0 NaN 0.000000
1642676614559161021,Node3,1,0 NaN 0.000000
1642676614763819832,Node3,1,0 NaN 0.000000
1642676614960162135,Node3,1,0 NaN 0.000000
1642676615174178682,Node3,1,800 0.099710 0.109063
1642676615361405509,Node3,1,0 NaN 0.000000
1642676615567852267,Node3,1,0 NaN 0.000000
1642676615762104831,Node3,1,0 NaN 0.000000
1642676615962799466,Node3,1,0 NaN 0.000000
1642676616176848352,Node3,1,800 0.102374 0.111768
1642676616376487828,Node3,1,0 NaN 0.000000
1642676616564158809,Node3,1,0 NaN 0.000000
1642676616764737665,Node3,1,0 NaN 0.000000
1642676616969641497,Node3,1,0 NaN 0.000000
1642676617178678126,Node3,1,800 0.103874 0.113471
1642676617366165234,Node3,1,0 NaN 0.000000
1642676617566365908,Node3,1,0 NaN 0.000000
1642676617771893754,Node3,1,0 NaN 0.000000
1642676617967478596,Node3,1,0 NaN 0.000000
1642676618187153781,Node3,1,800 0.109415 0.121684
1642676618369516701,Node3,1,0 NaN 0.000000
1642676618570376987,Node3,1,0 NaN 0.000000
1642676618770780300,Node3,1,0 NaN 0.000000
1642676618970965198,Node3,1,0 NaN 0.000000
1642676619192884892,Node3,1,800 0.118424 0.127779
1642676619372074812,Node3,1,0 NaN 0.000000
1642676619572885393,Node3,1,0 NaN 0.000000
1642676619777034287,Node3,1,0 NaN 0.000000
1642676619974218782,Node3,1,0 NaN 0.000000
1642676620188206413,Node3,1,800 0.113962 0.123154
1642676620374781797,Node3,1,0 NaN 0.000000
1642676620575321522,Node3,1,0 NaN 0.000000
1642676620775729666,Node3,1,0 NaN 0.000000
1642676620976126472,Node3,1,0 NaN 0.000000
1642676621202914796,Node3,1,800 0.128309 0.137801
1642676621377418688,Node3,1,0 NaN 0.000000
1642676621577869043,Node3,1,0 NaN 0.000000
1642676621778330542,Node3,1,0 NaN 0.000000
1642676621978624478,Node3,1,0 NaN 0.000000
1642676622200158025,Node3,1,800 0.125389 0.134665
1642676622379365535,Node3,1,0 NaN 0.000000
1642676622580852071,Node3,1,0 NaN 0.000000
1642676622781159528,Node3,1,0 NaN 0.000000
1642676622983417807,Node3,1,0 NaN 0.000000
1642676623203744990,Node3,1,800 0.129121 0.138536
1642676623382920666,Node3,1,0 NaN 0.000000
1642676623587308133,Node3,1,0 NaN 0.000000
1642676623785660980,Node3,1,0 NaN 0.000000
1642676623984227338,Node3,1,0 NaN 0.000000
1642676624198043940,Node3,1,800 0.123674 0.132950
1642676624384817305,Node3,1,0 NaN 0.000000
1642676624585347248,Node3,1,0 NaN 0.000000
1642676624785770568,Node3,1,0 NaN 0.000000
1642676624986741630,Node3,1,0 NaN 0.000000
1642676625201616409,Node3,1,800 0.126642 0.135799
1642676625387789175,Node3,1,0 NaN 0.000000
1642676625589498223,Node3,1,0 NaN 0.000000
1642676625791961893,Node3,1,0 NaN 0.000000
1642676625990090721,Node3,1,0 NaN 0.000000
1642676626204347639,Node3,1,800 0.129808 0.139384
1642676626390969279,Node3,1,0 NaN 0.000000
1642676626597815527,Node3,1,0 NaN 0.000000
1642676626791951152,Node3,1,0 NaN 0.000000
1642676626993112613,Node3,1,0 NaN 0.000000
1642676627208200722,Node3,1,800 0.133841 0.143237
1642676627400361573,Node3,1,0 NaN 0.000000
1642676627595475824,Node3,1,0 NaN 0.000000
1642676627796777527,Node3,1,0 NaN 0.000000
1642676627996916318,Node3,1,0 NaN 0.000000
1642676628215827286,Node3,1,800 0.141139 0.150302
1642676628398173683,Node3,1,0 NaN 0.000000
1642676628598868750,Node3,1,0 NaN 0.000000
1642676628804628515,Node3,1,0 NaN 0.000000
1642676629000777393,Node3,1,0 NaN 0.000000
1642676629215461980,Node3,1,800 0.140506 0.149751
1642676629401253520,Node3,1,0 NaN 0.000000
1642676629603005546,Node3,1,0 NaN 0.000000
1642676629803171555,Node3,1,0 NaN 0.000000
1642676630003447852,Node3,1,0 NaN 0.000000
1642676630223118823,Node3,1,800 0.148843 0.158147
1642676630404411108,Node3,1,0 NaN 0.000000
1642676630604312723,Node3,1,0 NaN 0.000000
1642676630806048534,Node3,1,0 NaN 0.000000
1642676631012786724,Node3,1,0 NaN 0.000000
1642676631221242318,Node3,1,800 0.146825 0.156314
1642676631407957374,Node3,1,0 NaN 0.000000
1642676631608282206,Node3,1,0 NaN 0.000000
1642676631809260068,Node3,1,0 NaN 0.000000
1642676632010210318,Node3,1,0 NaN 0.000000
1642676632224477155,Node3,1,800 0.149810 0.159169
1642676632415446914,Node3,1,0 NaN 0.000000
1642676632612672396,Node3,1,0 NaN 0.000000
1642676632812948772,Node3,1,0 NaN 0.000000
1642676633018354779,Node3,1,0 NaN 0.000000
1642676633235083271,Node3,1,800 0.160540 0.169898
1642676633414955733,Node3,1,0 NaN 0.000000
1642676633615286039,Node3,1,0 NaN 0.000000
1642676633821264003,Node3,1,0 NaN 0.000000
1642676634016873663,Node3,1,0 NaN 0.000000
1642676634231260500,Node3,1,800 0.156521 0.166139
1642676634418038903,Node3,1,0 NaN 0.000000
1642676634618272306,Node3,1,0 NaN 0.000000
1642676634818795241,Node3,1,0 NaN 0.000000
1642676635019296609,Node3,1,0 NaN 0.000000
1642676635238483253,Node3,1,800 0.164202 0.173418
1642676635419753673,Node3,1,0 NaN 0.000000
1642676635619855344,Node3,1,0 NaN 0.000000
1642676635819860074,Node3,1,0 NaN 0.000000
1642676636021262265,Node3,1,0 NaN 0.000000
1642676636242834696,Node3,1,800 0.168489 0.177726
1642676636422648612,Node3,1,0 NaN 0.000000
1642676636622944415,Node3,1,0 NaN 0.000000
1642676636823368476,Node3,1,0 NaN 0.000000
1642676637027611447,Node3,1,0 NaN 0.000000
1642676637245465783,Node3,1,800 0.167790 0.180097
1642676637425017264,Node3,1,0 NaN 0.000000
1642676637625308020,Node3,1,0 NaN 0.000000
1642676637830466379,Node3,1,0 NaN 0.000000
1642676638027005654,Node3,1,0 NaN 0.000000
1642676638241064837,Node3,1,800 0.163699 0.176238
1642676638427589543,Node3,1,0 NaN 0.000000
1642676638628573069,Node3,1,0 NaN 0.000000
1642676638829613663,Node3,1,0 NaN 0.000000
1642676639030873979,Node3,1,0 NaN 0.000000
1642676639253022276,Node3,1,800 0.178136 0.187317
1642676639431971640,Node3,1,0 NaN 0.000000
1642676639632055794,Node3,1,0 NaN 0.000000
1642676639833341713,Node3,1,0 NaN 0.000000
1642676640033395485,Node3,1,0 NaN 0.000000
1642676640249028672,Node3,1,800 0.173719 0.183575
1642676640435658058,Node3,1,0 NaN 0.000000
1642676640639539104,Node3,1,0 NaN 0.000000
1642676640836636885,Node3,1,0 NaN 0.000000
1642676641037759101,Node3,1,0 NaN 0.000000
1642676641259633158,Node3,1,800 0.184877 0.194005
1642676641438839174,Node3,1,0 NaN 0.000000
1642676641639115988,Node3,1,0 NaN 0.000000
1642676641840327559,Node3,1,0 NaN 0.000000
1642676642040743283,Node3,1,0 NaN 0.000000
1642676642255225384,Node3,1,800 0.176865 0.189244
1642676642442192852,Node3,1,0 NaN 0.000000
1642676642643012133,Node3,1,0 NaN 0.000000
1642676642849458012,Node3,1,0 NaN 0.000000
1642676643043711999,Node3,1,0 NaN 0.000000
1642676643272257308,Node3,1,800 0.197786 0.206935
1642676643444352574,Node3,1,0 NaN 0.000000
1642676643644920002,Node3,1,0 NaN 0.000000
1642676643846105089,Node3,1,0 NaN 0.000000
1642676644046118203,Node3,1,0 NaN 0.000000
1642676644261268486,Node3,1,800 0.186956 0.196255
1642676644447934535,Node3,1,0 NaN 0.000000
1642676644648405556,Node3,1,0 NaN 0.000000
1642676644849792334,Node3,1,0 NaN 0.000000
1642676645050086806,Node3,1,0 NaN 0.000000
1642676645264468200,Node3,1,800 0.189971 0.199421
1642676645451451912,Node3,1,0 NaN 0.000000
1642676645652564290,Node3,1,0 NaN 0.000000
1642676645852731366,Node3,1,0 NaN 0.000000
1642676646053047908,Node3,1,0 NaN 0.000000
1642676646272870312,Node3,1,800 0.198163 0.207409
1642676646575964052,Node3,1,0 NaN 0.000000
1642676646657362025,Node3,1,0 NaN 0.000000
1642676646855762502,Node3,1,0 NaN 0.000000
1642676647062068331,Node3,1,0 NaN 0.000000
1642676647270551418,Node3,1,800 0.195754 0.205263
1642676647457289332,Node3,1,0 NaN 0.000000
1642676647656597369,Node3,1,0 NaN 0.000000
1642676647856554973,Node3,1,0 NaN 0.000000
1642676648057266347,Node3,1,0 NaN 0.000000
1642676648278991824,Node3,1,800 0.204440 0.213925
1642676648462961306,Node3,1,0 NaN 0.000000
1642676648659494297,Node3,1,0 NaN 0.000000
1642676648859647935,Node3,1,0 NaN 0.000000
1642676649059739896,Node3,1,0 NaN 0.000000
1642676649279086078,Node3,1,800 0.204447 0.213691
1642676649460296614,Node3,1,0 NaN 0.000000
1642676649660915062,Node3,1,0 NaN 0.000000
1642676649861492295,Node3,1,0 NaN 0.000000
1642676650066704095,Node3,1,0 NaN 0.000000
1642676650284114374,Node3,1,800 0.208951 0.218771
1642676650463307304,Node3,1,0 NaN 0.000000
1642676650663703079,Node3,1,0 NaN 0.000000
1642676650868402228,Node3,1,0 NaN 0.000000
1642676651064675840,Node3,1,0 NaN 0.000000
1642676651286802326,Node3,1,800 0.212286 0.221878
1642676651466207621,Node3,1,0 NaN 0.000000
1642676651671218859,Node3,1,0 NaN 0.000000
1642676651867255752,Node3,1,0 NaN 0.000000
1642676652068036499,Node3,1,21 0.003495 0.003799
1642676652281535008,Node3,1,779 0.206415 0.216069
1642676652468987055,Node3,1,0 NaN 0.000000
1642676652669830559,Node3,1,0 NaN 0.000000
1642676652871398733,Node3,1,0 NaN 0.000000
1642676653074881567,Node3,1,167 0.007933 0.010052
1642676653282880894,Node3,1,633 0.205913 0.213710
1642676653472630618,Node3,1,0 NaN 0.000000
1642676653672611800,Node3,1,0 NaN 0.000000
1642676653878243463,Node3,1,0 NaN 0.000000
1642676654079877759,Node3,1,292 0.011249 0.014813
1642676654284500666,Node3,1,508 0.205873 0.212277
1642676654476146990,Node3,1,0 NaN 0.000000
1642676654682001213,Node3,1,0 NaN 0.000000
1642676654877075927,Node3,1,0 NaN 0.000000
1642676655084750560,Node3,1,431 0.014773 0.019914
1642676655284938366,Node3,1,369 0.205669 0.210026
1642676655479334427,Node3,1,0 NaN 0.000000
1642676655679284965,Node3,1,0 NaN 0.000000
1642676655879474616,Node3,1,0 NaN 0.000000
1642676656093145889,Node3,1,518 0.021853 0.027902
1642676656285216232,Node3,1,282 0.204702 0.208157
1642676656481330110,Node3,1,0 NaN 0.000000
1642676656681128832,Node3,1,0 NaN 0.000000
1642676656882197255,Node3,1,0 NaN 0.000000
1642676657095889141,Node3,1,701 0.022575 0.030637
1642676657286360816,Node3,1,99 0.204443 0.205728
1642676657484559584,Node3,1,0 NaN 0.000000
1642676657684405865,Node3,1,0 NaN 0.000000
1642676657885946237,Node3,1,0 NaN 0.000000
1642676658099472512,Node3,1,643 0.025039 0.034507
1642676658291539898,Node3,1,157 0.202310 0.208285
1642676658492266097,Node3,1,0 NaN 0.000000
1642676658688164513,Node3,1,0 NaN 0.000000
1642676658889137963,Node3,1,0 NaN 0.000000
1642676659104313093,Node3,1,800 0.029855 0.039127
1642676659295578546,Node3,1,0 NaN 0.000000
1642676659504486593,Node3,1,0 NaN 0.000000
1642676659691782011,Node3,1,0 NaN 0.000000
1642676659892012023,Node3,1,0 NaN 0.000000
1642676660111829674,Node3,1,800 0.037352 0.046757
1642676660294059338,Node3,1,0 NaN 0.000000
1642676660498933801,Node3,1,0 NaN 0.000000
1642676660696432444,Node3,1,0 NaN 0.000000
1642676660896572131,Node3,1,0 NaN 0.000000
1642676661110907812,Node3,1,800 0.036184 0.045502
1642676661296986201,Node3,1,0 NaN 0.000000
1642676661502062606,Node3,1,0 NaN 0.000000
1642676661698582604,Node3,1,0 NaN 0.000000
1642676661899468517,Node3,1,0 NaN 0.000000
1642676662118025932,Node3,1,800 0.043398 0.052853
1642676662300628934,Node3,1,0 NaN 0.000000
1642676662500347034,Node3,1,0 NaN 0.000000
1642676662701695013,Node3,1,0 NaN 0.000000
1642676662906412491,Node3,1,0 NaN 0.000000
1642676663116323850,Node3,1,800 0.041396 0.050665
1642676663303586819,Node3,1,0 NaN 0.000000
1642676663503734073,Node3,1,0 NaN 0.000000
1642676663704071772,Node3,1,0 NaN 0.000000
1642676663903903395,Node3,1,0 NaN 0.000000
1642676664119064273,Node3,1,800 0.044344 0.053972
1642676664306329885,Node3,1,0 NaN 0.000000
1642676664506959298,Node3,1,0 NaN 0.000000
1642676664707413366,Node3,1,0 NaN 0.000000
1642676664907728731,Node3,1,0 NaN 0.000000
1642676665129877692,Node3,1,800 0.055118 0.064671
1642676665309346686,Node3,1,0 NaN 0.000000
1642676665510317414,Node3,1,0 NaN 0.000000
1642676665710538337,Node3,1,0 NaN 0.000000
1642676665911469855,Node3,1,0 NaN 0.000000
1642676666124997009,Node3,1,800 0.050432 0.059787
1642676666312462443,Node3,1,0 NaN 0.000000
1642676666513688348,Node3,1,0 NaN 0.000000
1642676666713249938,Node3,1,0 NaN 0.000000
1642676666914853840,Node3,1,0 NaN 0.000000
1642676667136063806,Node3,1,800 0.061473 0.071192
1642676667316307237,Node3,1,0 NaN 0.000000
1642676667516338682,Node3,1,0 NaN 0.000000
1642676667721569533,Node3,1,0 NaN 0.000000
1642676667917630781,Node3,1,0 NaN 0.000000
1642676668131503719,Node3,1,800 0.056643 0.065782
1642676668318666648,Node3,1,0 NaN 0.000000
1642676668524519694,Node3,1,0 NaN 0.000000
1642676668719422492,Node3,1,0 NaN 0.000000
1642676668920431650,Node3,1,0 NaN 0.000000
1642676669137197079,Node3,1,800 0.062851 0.072318
1642676669322269436,Node3,1,0 NaN 0.000000
1642676669523280647,Node3,1,0 NaN 0.000000
1642676669724525398,Node3,1,0 NaN 0.000000
1642676669928124440,Node3,1,0 NaN 0.000000
1642676670140499222,Node3,1,600 0.065995 0.075265
1642676670327939703,Node3,1,0 NaN 0.000000
1642676670527970344,Node3,1,0 NaN 0.000000
1642676670732599955,Node3,1,0 NaN 0.000000
1642676670929466786,Node3,1,0 NaN 0.000000
1642676671144015785,Node3,1,600 0.069669 0.078814
1642676671331426726,Node3,1,0 NaN 0.000000
1642676671534162740,Node3,1,0 NaN 0.000000
1642676671732807110,Node3,1,0 NaN 0.000000
1642676671933685926,Node3,1,0 NaN 0.000000
1642676672148235004,Node3,1,600 0.073317 0.082478
1642676672337405978,Node3,1,0 NaN 0.000000
1642676672534668591,Node3,1,0 NaN 0.000000
1642676672740346791,Node3,1,0 NaN 0.000000
1642676672935811002,Node3,1,0 NaN 0.000000
1642676673153974883,Node3,1,600 0.079696 0.089084
1642676673336212348,Node3,1,0 NaN 0.000000
1642676673541307839,Node3,1,0 NaN 0.000000
1642676673744277746,Node3,1,0 NaN 0.000000
1642676673940257817,Node3,1,0 NaN 0.000000
1642676674152355280,Node3,1,600 0.077932 0.087144
1642676674345311133,Node3,1,0 NaN 0.000000
1642676674540503938,Node3,1,0 NaN 0.000000
1642676674740503886,Node3,1,0 NaN 0.000000
1642676674941753727,Node3,1,0 NaN 0.000000
1642676675155185309,Node3,1,600 0.080876 0.090352
1642676675420214444,Node3,1,1200 2.844634 5.353357
1642676675541995355,Node3,1,0 NaN 0.000000
1642676675761260455,Node3,1,0 NaN 0.000000
1642676675950005175,Node3,1,0 NaN 0.000000
1642676676157056471,Node3,1,800 0.082278 0.091871
1642676676343673348,Node3,1,0 NaN 0.000000
1642676676543942880,Node3,1,0 NaN 0.000000
1642676676745052560,Node3,1,0 NaN 0.000000
1642676676946028438,Node3,1,0 NaN 0.000000
1642676677159975405,Node3,1,800 0.085303 0.094770
1642676677347194142,Node3,1,0 NaN 0.000000
1642676677551118852,Node3,1,0 NaN 0.000000
1642676677748372983,Node3,1,0 NaN 0.000000
1642676677949529594,Node3,1,0 NaN 0.000000
1642676678167147320,Node3,1,800 0.092697 0.101851
1642676678350236320,Node3,1,0 NaN 0.000000
1642676678551700598,Node3,1,0 NaN 0.000000
1642676678751758087,Node3,1,0 NaN 0.000000
1642676678957433964,Node3,1,0 NaN 0.000000
1642676679166814318,Node3,1,800 0.092084 0.101444
1642676679353978028,Node3,1,0 NaN 0.000000
1642676679554968659,Node3,1,0 NaN 0.000000
1642676679760949718,Node3,1,0 NaN 0.000000
1642676679957299775,Node3,1,0 NaN 0.000000
1642676680178402301,Node3,1,800 0.104127 0.113487
1642676680358423618,Node3,1,0 NaN 0.000000
1642676680561624221,Node3,1,0 NaN 0.000000
1642676680759450704,Node3,1,0 NaN 0.000000
1642676680960543527,Node3,1,0 NaN 0.000000
1642676681175064657,Node3,1,800 0.100620 0.109830
1642676681366764303,Node3,1,0 NaN 0.000000
1642676681562367092,Node3,1,0 NaN 0.000000
1642676681763057162,Node3,1,0 NaN 0.000000
1642676681964168948,Node3,1,0 NaN 0.000000
1642676682181974422,Node3,1,800 0.107461 0.116921
1642676682365135978,Node3,1,0 NaN 0.000000
1642676682566232624,Node3,1,0 NaN 0.000000
1642676682766931523,Node3,1,0 NaN 0.000000
1642676682970468143,Node3,1,0 NaN 0.000000
1642676683181815111,Node3,1,800 0.107468 0.116674
1642676683369095801,Node3,1,0 NaN 0.000000
1642676683569693576,Node3,1,0 NaN 0.000000
1642676683773399126,Node3,1,0 NaN 0.000000
1642676683971180050,Node3,1,0 NaN 0.000000
1642676684185983255,Node3,1,800 0.110867 0.120670
1642676684373000874,Node3,1,0 NaN 0.000000
1642676684573794903,Node3,1,0 NaN 0.000000
1642676684774951810,Node3,1,0 NaN 0.000000
1642676684975929174,Node3,1,0 NaN 0.000000
1642676685198033516,Node3,1,800 0.123133 0.132326
1642676685377236529,Node3,1,0 NaN 0.000000
1642676685583424678,Node3,1,0 NaN 0.000000
1642676685779258648,Node3,1,0 NaN 0.000000
1642676685979979614,Node3,1,0 NaN 0.000000
1642676686194263459,Node3,1,800 0.119688 0.129296
1642676686381317917,Node3,1,0 NaN 0.000000
1642676686582249959,Node3,1,0 NaN 0.000000
1642676686782431017,Node3,1,0 NaN 0.000000
1642676686987068587,Node3,1,0 NaN 0.000000
1642676687198235572,Node3,1,800 0.123950 0.133102
1642676687385091763,Node3,1,0 NaN 0.000000
1642676687586782107,Node3,1,0 NaN 0.000000
1642676687790290820,Node3,1,0 NaN 0.000000
1642676687988598120,Node3,1,0 NaN 0.000000
1642676688202106711,Node3,1,800 0.127512 0.136703
1642676688394012776,Node3,1,0 NaN 0.000000
1642676688590795801,Node3,1,0 NaN 0.000000
1642676688794727063,Node3,1,0 NaN 0.000000
1642676689997926699,Node3,1,0 NaN 0.000000
1642676691225779804,Node3,1,1600 1.650596 2.159984
1642676691413185156,Node3,1,800 0.338563 0.347968
1642676691600399991,Node3,1,0 NaN 0.000000
1642676691801165878,Node3,1,0 NaN 0.000000
1642676692006775469,Node3,1,0 NaN 0.000000
1642676692217610885,Node3,1,600 0.142919 0.152117
1642676692404504840,Node3,1,0 NaN 0.000000
1642676692605422076,Node3,1,0 NaN 0.000000
1642676692806069637,Node3,1,0 NaN 0.000000
1642676693012197570,Node3,1,0 NaN 0.000000
1642676693227320253,Node3,1,600 0.153138 0.162274
1642676693408428068,Node3,1,0 NaN 0.000000
1642676693607939462,Node3,1,0 NaN 0.000000
1642676693813418140,Node3,1,0 NaN 0.000000
1642676694012822219,Node3,1,0 NaN 0.000000
1642676694222132042,Node3,1,600 0.145855 0.157218
1642676694413440422,Node3,1,0 NaN 0.000000
1642676694611008874,Node3,1,0 NaN 0.000000
1642676694810988736,Node3,1,0 NaN 0.000000
1642676695016495114,Node3,1,0 NaN 0.000000
1642676695229989357,Node3,1,600 0.155732 0.164972
1642676695415911617,Node3,1,0 NaN 0.000000
1642676695614637269,Node3,1,0 NaN 0.000000
1642676695819383280,Node3,1,0 NaN 0.000000
1642676696016277815,Node3,1,0 NaN 0.000000
1642676696238441693,Node3,1,600 0.164684 0.173753
1642676696417751447,Node3,1,0 NaN 0.000000
1642676696617974491,Node3,1,0 NaN 0.000000
1642676696822101783,Node3,1,0 NaN 0.000000
1642676697018571530,Node3,1,0 NaN 0.000000
1642676697232377533,Node3,1,600 0.157922 0.167069
1642676697497941441,Node3,1,1200 2.922057 5.432566
1642676697619771834,Node3,1,0 NaN 0.000000
1642676697819937254,Node3,1,0 NaN 0.000000
1642676698025366667,Node3,1,0 NaN 0.000000
1642676698233841481,Node3,1,800 0.159542 0.168777
1642676698421358591,Node3,1,0 NaN 0.000000
1642676698626149635,Node3,1,0 NaN 0.000000
1642676698822154693,Node3,1,0 NaN 0.000000
1642676699023057593,Node3,1,0 NaN 0.000000
1642676699236502267,Node3,1,800 0.162270 0.171373
1642676699423975468,Node3,1,0 NaN 0.000000
1642676699629969482,Node3,1,0 NaN 0.000000
1642676699825729868,Node3,1,0 NaN 0.000000
1642676700026858087,Node3,1,0 NaN 0.000000
1642676700242505347,Node3,1,800 0.167816 0.176951
1642676700428972406,Node3,1,0 NaN 0.000000
1642676700629793371,Node3,1,0 NaN 0.000000
1642676700835383639,Node3,1,0 NaN 0.000000
1642676701031160886,Node3,1,0 NaN 0.000000
1642676701245326801,Node3,1,800 0.170801 0.180353
1642676701435954253,Node3,1,0 NaN 0.000000
1642676701632666688,Node3,1,0 NaN 0.000000
1642676701833631022,Node3,1,0 NaN 0.000000
1642676702034558470,Node3,1,0 NaN 0.000000
1642676702254782053,Node3,1,800 0.180482 0.189775
1642676702435670340,Node3,1,0 NaN 0.000000
1642676702636674350,Node3,1,0 NaN 0.000000
1642676702837775618,Node3,1,0 NaN 0.000000
1642676703041261752,Node3,1,0 NaN 0.000000
1642676703251356114,Node3,1,800 0.177154 0.186354
1642676703438938560,Node3,1,0 NaN 0.000000
1642676703640196059,Node3,1,0 NaN 0.000000
1642676703841044658,Node3,1,0 NaN 0.000000
1642676704041924770,Node3,1,0 NaN 0.000000
1642676704263634169,Node3,1,800 0.189037 0.198271
1642676704443771370,Node3,1,0 NaN 0.000000
1642676704644204191,Node3,1,0 NaN 0.000000
1642676704844982023,Node3,1,0 NaN 0.000000
1642676705045261901,Node3,1,0 NaN 0.000000
1642676705259328397,Node3,1,800 0.185032 0.194393
1642676705446953255,Node3,1,0 NaN 0.000000
1642676705652874636,Node3,1,0 NaN 0.000000
1642676705848794371,Node3,1,0 NaN 0.000000
1642676706049835946,Node3,1,0 NaN 0.000000
1642676706264376045,Node3,1,800 0.189899 0.198995
1642676706455957837,Node3,1,0 NaN 0.000000
1642676706652156167,Node3,1,0 NaN 0.000000
1642676706852786950,Node3,1,0 NaN 0.000000
1642676707053259964,Node3,1,0 NaN 0.000000
1642676707270451335,Node3,1,800 0.196249 0.205498
1642676707454455837,Node3,1,0 NaN 0.000000
1642676707655487189,Node3,1,0 NaN 0.000000
1642676707856170543,Node3,1,0 NaN 0.000000
1642676708056987621,Node3,1,0 NaN 0.000000
1642676708333626142,Node3,1,800 0.258648 0.267738
1642676708459533414,Node3,1,0 NaN 0.000000
1642676708660239417,Node3,1,0 NaN 0.000000
1642676708860572726,Node3,1,0 NaN 0.000000
1642676709061309152,Node3,1,0 NaN 0.000000
1642676709283466536,Node3,1,800 0.209235 0.218390
1642676709462766995,Node3,1,0 NaN 0.000000
1642676709663521724,Node3,1,0 NaN 0.000000
1642676709864747224,Node3,1,0 NaN 0.000000
1642676710070216645,Node3,1,0 NaN 0.000000
1642676710279622817,Node3,1,800 0.204851 0.214869
1642676710467172675,Node3,1,0 NaN 0.000000
1642676710667819671,Node3,1,0 NaN 0.000000
1642676710873411484,Node3,1,0 NaN 0.000000
1642676711076161275,Node3,1,58 0.010382 0.011369
1642676711288122043,Node3,1,542 0.211416 0.220850
1642676711472673794,Node3,1,0 NaN 0.000000
1642676711673386802,Node3,1,0 NaN 0.000000
1642676711873982035,Node3,1,0 NaN 0.000000
1642676712084730891,Node3,1,193 0.017164 0.020177
1642676712283787547,Node3,1,407 0.206685 0.213231
1642676712475606926,Node3,1,0 NaN 0.000000
1642676712676618401,Node3,1,0 NaN 0.000000
1642676712881578590,Node3,1,0 NaN 0.000000
1642676713087774417,Node3,1,293 0.018116 0.022561
1642676713286130075,Node3,1,307 0.205333 0.211838
1642676713479431837,Node3,1,0 NaN 0.000000
1642676713684606117,Node3,1,0 NaN 0.000000
1642676713880907675,Node3,1,0 NaN 0.000000
1642676714091069581,Node3,1,422 0.019733 0.026254
1642676714289947757,Node3,1,178 0.209540 0.212360
1642676714485946018,Node3,1,0 NaN 0.000000
1642676714684006673,Node3,1,0 NaN 0.000000
1642676714884704332,Node3,1,0 NaN 0.000000
1642676715098628933,Node3,1,567 0.025021 0.033693
1642676715287477271,Node3,1,33 0.205346 0.205896
1642676715489355167,Node3,1,0 NaN 0.000000
1642676715688633725,Node3,1,0 NaN 0.000000
1642676715889483184,Node3,1,0 NaN 0.000000
1642676716103573975,Node3,1,600 0.029043 0.038213
1642676716367504101,Node3,1,1200 2.792203 5.301911
1642676716490353461,Node3,1,0 NaN 0.000000
1642676716690518349,Node3,1,0 NaN 0.000000
1642676716894757801,Node3,1,0 NaN 0.000000
1642676717108699813,Node3,1,509 0.032748 0.043720
1642676717295159491,Node3,1,91 0.203216 0.206768
1642676717492955876,Node3,1,0 NaN 0.000000
1642676717694147440,Node3,1,0 NaN 0.000000
1642676717902349071,Node3,1,0 NaN 0.000000
1642676718114692086,Node3,1,600 0.040386 0.049907
1642676718294531831,Node3,1,0 NaN 0.000000
1642676718495835133,Node3,1,0 NaN 0.000000
1642676718695707738,Node3,1,0 NaN 0.000000
1642676718896056423,Node3,1,0 NaN 0.000000
1642676719110112103,Node3,1,584 0.034213 0.044845
1642676719298383841,Node3,1,16 0.204120 0.205292
1642676719498582117,Node3,1,0 NaN 0.000000
1642676719704401573,Node3,1,0 NaN 0.000000
1642676719900206955,Node3,1,0 NaN 0.000000
1642676720114194773,Node3,1,600 0.039840 0.048952
1642676720305256799,Node3,1,0 NaN 0.000000
1642676720501764560,Node3,1,0 NaN 0.000000
1642676720705983582,Node3,1,0 NaN 0.000000
1642676720904550806,Node3,1,0 NaN 0.000000
1642676721116913968,Node3,1,600 0.042647 0.051945
1642676721307867126,Node3,1,0 NaN 0.000000
1642676721507131317,Node3,1,0 NaN 0.000000
1642676721704806932,Node3,1,0 NaN 0.000000
1642676721909585141,Node3,1,0 NaN 0.000000
1642676722126463381,Node3,1,600 0.052219 0.061425
1642676722383016412,Node3,1,1200 2.807154 5.317644
1642676722511536978,Node3,1,0 NaN 0.000000
1642676722706896192,Node3,1,0 NaN 0.000000
1642676722907443914,Node3,1,0 NaN 0.000000
1642676723122115315,Node3,1,800 0.047332 0.056554
1642676723308294733,Node3,1,0 NaN 0.000000
1642676723509553607,Node3,1,0 NaN 0.000000
1642676723710399469,Node3,1,0 NaN 0.000000
1642676723916384128,Node3,1,0 NaN 0.000000
1642676724125186142,Node3,1,800 0.050666 0.060030
1642676724312167068,Node3,1,0 NaN 0.000000
1642676724516633417,Node3,1,0 NaN 0.000000
1642676724713176830,Node3,1,0 NaN 0.000000
1642676724921981388,Node3,1,0 NaN 0.000000
1642676725130827928,Node3,1,800 0.053450 0.065859
1642676725314938177,Node3,1,0 NaN 0.000000
1642676725515811539,Node3,1,0 NaN 0.000000
1642676725721447384,Node3,1,0 NaN 0.000000
1642676725917003773,Node3,1,0 NaN 0.000000
1642676726131415092,Node3,1,800 0.057010 0.066350
1642676726318820351,Node3,1,0 NaN 0.000000
1642676726522324926,Node3,1,0 NaN 0.000000
1642676726720098788,Node3,1,0 NaN 0.000000
1642676726921029060,Node3,1,0 NaN 0.000000
1642676727135225837,Node3,1,800 0.060781 0.070183
1642676727321952015,Node3,1,0 NaN 0.000000
1642676727522558605,Node3,1,0 NaN 0.000000
1642676727724067690,Node3,1,0 NaN 0.000000
1642676727925017402,Node3,1,0 NaN 0.000000
1642676728143856995,Node3,1,800 0.069144 0.078859
1642676728326282116,Node3,1,0 NaN 0.000000
1642676728526184728,Node3,1,0 NaN 0.000000
1642676728727105354,Node3,1,0 NaN 0.000000
1642676728928366419,Node3,1,0 NaN 0.000000
1642676729146255783,Node3,1,800 0.068848 0.081259
1642676729329701989,Node3,1,0 NaN 0.000000
1642676729529822508,Node3,1,0 NaN 0.000000
1642676729734925111,Node3,1,0 NaN 0.000000
1642676729930685175,Node3,1,0 NaN 0.000000
1642676730145614049,Node3,1,800 0.070984 0.080308
1642676730331810808,Node3,1,0 NaN 0.000000
1642676730537235949,Node3,1,0 NaN 0.000000
1642676730733382818,Node3,1,0 NaN 0.000000
1642676730933360402,Node3,1,0 NaN 0.000000
1642676731147862542,Node3,1,800 0.073370 0.082525
1642676731334693386,Node3,1,0 NaN 0.000000
1642676731535723660,Node3,1,0 NaN 0.000000
1642676731735972783,Node3,1,0 NaN 0.000000
1642676731936932773,Node3,1,0 NaN 0.000000
1642676732151337336,Node3,1,800 0.076776 0.086490
1642676733343163625,Node3,1,0 NaN 0.000000
1642676733554835698,Node3,1,800 0.480386 0.489751
1642676733742859562,Node3,1,0 NaN 0.000000
1642676733943429367,Node3,1,0 NaN 0.000000
1642676734157908020,Node3,1,800 0.083307 0.092619
1642676734350073971,Node3,1,0 NaN 0.000000
1642676734544677756,Node3,1,0 NaN 0.000000
1642676734745681772,Node3,1,0 NaN 0.000000
1642676734946695968,Node3,1,0 NaN 0.000000
1642676735165144908,Node3,1,800 0.090662 0.099736
1642676735348257600,Node3,1,0 NaN 0.000000
1642676735553095298,Node3,1,0 NaN 0.000000
1642676735749180983,Node3,1,0 NaN 0.000000
1642676735950091700,Node3,1,0 NaN 0.000000
1642676736171778104,Node3,1,800 0.097781 0.107017
1642676736351750433,Node3,1,0 NaN 0.000000
1642676736552525401,Node3,1,0 NaN 0.000000
1642676736752836178,Node3,1,0 NaN 0.000000
1642676736953760663,Node3,1,0 NaN 0.000000
1642676737177934557,Node3,1,800 0.103581 0.113138
1642676737355252407,Node3,1,0 NaN 0.000000
1642676737556173288,Node3,1,0 NaN 0.000000
1642676737756862286,Node3,1,0 NaN 0.000000
1642676737962531441,Node3,1,0 NaN 0.000000
1642676738171781447,Node3,1,800 0.097209 0.106367
1642676738358585109,Node3,1,0 NaN 0.000000
1642676738559208851,Node3,1,0 NaN 0.000000
1642676738764161630,Node3,1,0 NaN 0.000000
1642676738960788904,Node3,1,0 NaN 0.000000
1642676739174989489,Node3,1,800 0.100511 0.110273
1642676739362167882,Node3,1,0 NaN 0.000000
1642676739568229768,Node3,1,0 NaN 0.000000
1642676739763099303,Node3,1,0 NaN 0.000000
1642676739964018441,Node3,1,0 NaN 0.000000
1642676740178328112,Node3,1,800 0.103995 0.113571
1642676740369497627,Node3,1,0 NaN 0.000000
1642676740566380908,Node3,1,0 NaN 0.000000
1642676740767444112,Node3,1,0 NaN 0.000000
1642676740968262359,Node3,1,0 NaN 0.000000
1642676741182316118,Node3,1,800 0.108194 0.117278
1642676741377881966,Node3,1,0 NaN 0.000000
1642676741569849841,Node3,1,0 NaN 0.000000
1642676741770628484,Node3,1,0 NaN 0.000000
1642676741971545392,Node3,1,0 NaN 0.000000
1642676742193323979,Node3,1,800 0.119069 0.128156
1642676742373330263,Node3,1,0 NaN 0.000000
1642676742574157401,Node3,1,0 NaN 0.000000
1642676742776909412,Node3,1,0 NaN 0.000000
1642676742975630421,Node3,1,0 NaN 0.000000
1642676743197529334,Node3,1,800 0.122837 0.132035
1642676743377498704,Node3,1,0 NaN 0.000000
1642676743578313656,Node3,1,0 NaN 0.000000
1642676743779615361,Node3,1,0 NaN 0.000000
1642676743979540867,Node3,1,0 NaN 0.000000
1642676744193742054,Node3,1,800 0.119354 0.128395
1642676744386170717,Node3,1,0 NaN 0.000000
1642676744581359279,Node3,1,0 NaN 0.000000
1642676744782021634,Node3,1,0 NaN 0.000000
1642676744982890333,Node3,1,0 NaN 0.000000
1642676745196901580,Node3,1,800 0.122194 0.131294
1642676745388543333,Node3,1,0 NaN 0.000000
1642676745584609707,Node3,1,0 NaN 0.000000
1642676745785601739,Node3,1,0 NaN 0.000000
1642676745986485202,Node3,1,0 NaN 0.000000
1642676746207925548,Node3,1,800 0.133271 0.142485
1642676746388173525,Node3,1,0 NaN 0.000000
1642676746587988515,Node3,1,0 NaN 0.000000
1642676746788727403,Node3,1,0 NaN 0.000000
1642676746989642909,Node3,1,0 NaN 0.000000
1642676747211469898,Node3,1,800 0.136908 0.146195
1642676747394185465,Node3,1,0 NaN 0.000000
1642676747591791911,Node3,1,0 NaN 0.000000
1642676747792597982,Node3,1,0 NaN 0.000000
1642676747993628047,Node3,1,0 NaN 0.000000
1642676748220084371,Node3,1,800 0.145820 0.155075
1642676748395090712,Node3,1,0 NaN 0.000000
1642676748596156371,Node3,1,0 NaN 0.000000
1642676748796894093,Node3,1,0 NaN 0.000000
1642676748997379589,Node3,1,0 NaN 0.000000
1642676749219260164,Node3,1,800 0.144918 0.154089
1642676749398625856,Node3,1,0 NaN 0.000000
1642676749599639230,Node3,1,0 NaN 0.000000
1642676749805221988,Node3,1,0 NaN 0.000000
1642676750001262007,Node3,1,0 NaN 0.000000
1642676750223270709,Node3,1,800 0.148922 0.158156
1642676750403060074,Node3,1,0 NaN 0.000000
1642676750603876704,Node3,1,0 NaN 0.000000
1642676750804485963,Node3,1,0 NaN 0.000000
1642676751005736134,Node3,1,0 NaN 0.000000
1642676751219714330,Node3,1,800 0.145193 0.154388
1642676751410018309,Node3,1,0 NaN 0.000000
1642676751606772176,Node3,1,0 NaN 0.000000
1642676751807182546,Node3,1,0 NaN 0.000000
1642676752013646777,Node3,1,0 NaN 0.000000
1642676752223073455,Node3,1,800 0.148236 0.157381
1642676752409857308,Node3,1,0 NaN 0.000000
1642676752610547398,Node3,1,0 NaN 0.000000
1642676752811098062,Node3,1,0 NaN 0.000000
1642676753017585461,Node3,1,0 NaN 0.000000
1642676753226111665,Node3,1,800 0.151344 0.160674
1642676753413356020,Node3,1,0 NaN 0.000000
1642676753614001767,Node3,1,0 NaN 0.000000
1642676753818824248,Node3,1,0 NaN 0.000000
1642676754015968680,Node3,1,0 NaN 0.000000
1642676754237032097,Node3,1,800 0.162703 0.172250
1642676754416082892,Node3,1,0 NaN 0.000000
1642676754621809491,Node3,1,0 NaN 0.000000
1642676754817598014,Node3,1,0 NaN 0.000000
1642676755018680736,Node3,1,0 NaN 0.000000
1642676755233463603,Node3,1,800 0.159053 0.168508
1642676755424087017,Node3,1,0 NaN 0.000000
1642676755620970032,Node3,1,0 NaN 0.000000
1642676755821626069,Node3,1,0 NaN 0.000000
1642676756022518303,Node3,1,0 NaN 0.000000
1642676756239607285,Node3,1,800 0.165356 0.174546
1642676756423329751,Node3,1,0 NaN 0.000000
1642676756629487271,Node3,1,0 NaN 0.000000
1642676756825361480,Node3,1,0 NaN 0.000000
1642676757026253815,Node3,1,0 NaN 0.000000
1642676757240889250,Node3,1,800 0.166527 0.175631
1642676757432241225,Node3,1,0 NaN 0.000000
1642676757627674664,Node3,1,0 NaN 0.000000
1642676757828643019,Node3,1,0 NaN 0.000000
1642676758029774723,Node3,1,0 NaN 0.000000
1642676758248697345,Node3,1,800 0.174128 0.183415
1642676758433903233,Node3,1,0 NaN 0.000000
1642676758631603627,Node3,1,0 NaN 0.000000
1642676758832116471,Node3,1,0 NaN 0.000000
1642676759036954209,Node3,1,0 NaN 0.000000
1642676759247007349,Node3,1,800 0.172091 0.181192
1642676759433794653,Node3,1,0 NaN 0.000000
1642676759638703671,Node3,1,0 NaN 0.000000
1642676759835667507,Node3,1,0 NaN 0.000000
1642676760036944753,Node3,1,0 NaN 0.000000
1642676760250645574,Node3,1,800 0.175774 0.185391
1642676760437593298,Node3,1,0 NaN 0.000000
1642676760638569950,Node3,1,0 NaN 0.000000
1642676760839278945,Node3,1,0 NaN 0.000000
1642676761039940015,Node3,1,0 NaN 0.000000
1642676761259329464,Node3,1,800 0.184682 0.194010
1642676761441092797,Node3,1,0 NaN 0.000000
1642676761641901037,Node3,1,0 NaN 0.000000
1642676761842666832,Node3,1,0 NaN 0.000000
1642676762050177263,Node3,1,0 NaN 0.000000
1642676762257594993,Node3,1,800 0.183056 0.192452
1642676762444793145,Node3,1,0 NaN 0.000000
1642676762645499698,Node3,1,0 NaN 0.000000
1642676762846112929,Node3,1,0 NaN 0.000000
1642676763047649079,Node3,1,0 NaN 0.000000
1642676763267068887,Node3,1,800 0.192754 0.202020
1642676763448038455,Node3,1,0 NaN 0.000000
1642676763648854229,Node3,1,0 NaN 0.000000
1642676763849669531,Node3,1,0 NaN 0.000000
1642676764050310002,Node3,1,0 NaN 0.000000
1642676764272903591,Node3,1,800 0.198414 0.207564
1642676764452647398,Node3,1,0 NaN 0.000000
1642676764653352085,Node3,1,0 NaN 0.000000
1642676764853584507,Node3,1,0 NaN 0.000000
1642676765054501034,Node3,1,0 NaN 0.000000
1642676765269176513,Node3,1,800 0.194490 0.203709
1642676765455771388,Node3,1,0 NaN 0.000000
1642676765662984931,Node3,1,0 NaN 0.000000
1642676765857117046,Node3,1,0 NaN 0.000000
1642676766057138784,Node3,1,0 NaN 0.000000
1642676766272425184,Node3,1,800 0.197925 0.207305
1642676766464361826,Node3,1,0 NaN 0.000000
1642676766696988678,Node3,1,0 NaN 0.000000
1642676766861325765,Node3,1,0 NaN 0.000000
1642676767068797976,Node3,1,0 NaN 0.000000
1642676767274849273,Node3,1,800 0.199808 0.209106
1642676767461703376,Node3,1,0 NaN 0.000000
1642676767683251190,Node3,1,0 NaN 0.000000
1642676767861977239,Node3,1,0 NaN 0.000000
1642676768062736340,Node3,1,0 NaN 0.000000
1642676768284118592,Node3,1,800 0.209936 0.219149
1642676768464347031,Node3,1,0 NaN 0.000000
1642676768664387482,Node3,1,0 NaN 0.000000
1642676768864501491,Node3,1,0 NaN 0.000000
1642676769065489981,Node3,1,0 NaN 0.000000
1642676769285406032,Node3,1,800 0.210610 0.220404
1642676769467391573,Node3,1,0 NaN 0.000000
1642676769668072022,Node3,1,0 NaN 0.000000
1642676769873055707,Node3,1,0 NaN 0.000000
1642676770072590406,Node3,1,105 0.006349 0.008150
1642676770288624088,Node3,1,695 0.211905 0.220551
1642676770471272757,Node3,1,0 NaN 0.000000
1642676770677249431,Node3,1,0 NaN 0.000000
1642676770872964691,Node3,1,0 NaN 0.000000
1642676771079234229,Node3,1,196 0.011401 0.014642
1642676771284799343,Node3,1,404 0.206495 0.213911
1642676771480370961,Node3,1,0 NaN 0.000000
1642676771676752502,Node3,1,0 NaN 0.000000
1642676771877104847,Node3,1,0 NaN 0.000000
1642676772087631849,Node3,1,295 0.017931 0.022618
1642676772292947209,Node3,1,305 0.213980 0.218891
1642676772480033933,Node3,1,0 NaN 0.000000
1642676772680930929,Node3,1,0 NaN 0.000000
1642676772881449703,Node3,1,0 NaN 0.000000
1642676773094379236,Node3,1,443 0.022642 0.029593
1642676773286388181,Node3,1,157 0.205617 0.208172
1642676773484501794,Node3,1,0 NaN 0.000000
1642676773684800323,Node3,1,0 NaN 0.000000
1642676773887828224,Node3,1,0 NaN 0.000000
1642676774099864006,Node3,1,577 0.025785 0.034786
1642676774287633613,Node3,1,23 0.204654 0.205358
1642676774492460033,Node3,1,0 NaN 0.000000
1642676774688347465,Node3,1,0 NaN 0.000000
1642676774890038166,Node3,1,0 NaN 0.000000
1642676775103009079,Node3,1,600 0.028164 0.037721
1642676775294134833,Node3,1,0 NaN 0.000000
1642676775490708822,Node3,1,0 NaN 0.000000
1642676775691236995,Node3,1,0 NaN 0.000000
1642676775895313156,Node3,1,0 NaN 0.000000
1642676776105473077,Node3,1,600 0.031164 0.040727
1642676776375310587,Node3,1,1200 2.799623 5.309397
1642676776492592177,Node3,1,0 NaN 0.000000
1642676776692913734,Node3,1,0 NaN 0.000000
1642676776892551499,Node3,1,0 NaN 0.000000
1642676777106653757,Node3,1,800 0.031754 0.040988
1642676777293454264,Node3,1,0 NaN 0.000000
1642676777499024212,Node3,1,0 NaN 0.000000
1642676777695291713,Node3,1,0 NaN 0.000000
1642676777895295928,Node3,1,0 NaN 0.000000
1642676778109356840,Node3,1,800 0.034728 0.044131
1642676778300098882,Node3,1,0 NaN 0.000000
1642676778495908468,Node3,1,0 NaN 0.000000
1642676778697252084,Node3,1,0 NaN 0.000000
1642676778897164195,Node3,1,0 NaN 0.000000
1642676779111459717,Node3,1,800 0.037086 0.046248
1642676779303032226,Node3,1,0 NaN 0.000000
1642676779499167788,Node3,1,0 NaN 0.000000
1642676779700555236,Node3,1,0 NaN 0.000000
1642676779900543800,Node3,1,0 NaN 0.000000
1642676780119254892,Node3,1,800 0.041563 0.053877
1642676780302368012,Node3,1,0 NaN 0.000000
1642676780513180361,Node3,1,0 NaN 0.000000
1642676780716268878,Node3,1,0 NaN 0.000000
1642676780939870986,Node3,1,0 NaN 0.000000
1642676781125548706,Node3,1,800 0.051179 0.060662
1642676781306897748,Node3,1,0 NaN 0.000000
1642676781507404220,Node3,1,0 NaN 0.000000
1642676781707670858,Node3,1,0 NaN 0.000000
1642676781908415128,Node3,1,0 NaN 0.000000
1642676782122740345,Node3,1,800 0.048142 0.057785
1642676782310345594,Node3,1,0 NaN 0.000000
1642676782510302710,Node3,1,0 NaN 0.000000
1642676782711355416,Node3,1,0 NaN 0.000000
1642676782915879564,Node3,1,0 NaN 0.000000
1642676783127029374,Node3,1,800 0.052097 0.061450
1642676783313839786,Node3,1,0 NaN 0.000000
1642676783515004283,Node3,1,0 NaN 0.000000
1642676783720596648,Node3,1,0 NaN 0.000000
1642676783915817285,Node3,1,0 NaN 0.000000
1642676784130439652,Node3,1,800 0.055844 0.065394
1642676784317553327,Node3,1,0 NaN 0.000000
1642676784518915701,Node3,1,0 NaN 0.000000
1642676784718692193,Node3,1,0 NaN 0.000000
1642676784919487489,Node3,1,0 NaN 0.000000
1642676786138061713,Node3,1,800 1.062973 1.072935
1642676786338112580,Node3,1,800 0.263546 0.272968
1642676786526962446,Node3,1,0 NaN 0.000000
1642676786725534472,Node3,1,0 NaN 0.000000
1642676786926170671,Node3,1,0 NaN 0.000000
1642676787148456194,Node3,1,800 0.074266 0.083414
1642676787327465194,Node3,1,0 NaN 0.000000
1642676787527839730,Node3,1,0 NaN 0.000000
1642676787728675319,Node3,1,0 NaN 0.000000
1642676787930129023,Node3,1,0 NaN 0.000000
1642676788144627318,Node3,1,800 0.069797 0.079177
1642676788330715158,Node3,1,0 NaN 0.000000
1642676788531390025,Node3,1,0 NaN 0.000000
1642676788737761209,Node3,1,0 NaN 0.000000
1642676788932742729,Node3,1,0 NaN 0.000000
1642676789154264111,Node3,1,800 0.080046 0.089347
1642676789333309695,Node3,1,0 NaN 0.000000
1642676789534466918,Node3,1,0 NaN 0.000000
1642676789734468232,Node3,1,0 NaN 0.000000
1642676789934805166,Node3,1,0 NaN 0.000000
1642676790148525615,Node3,1,800 0.073782 0.083136
1642676790336055479,Node3,1,0 NaN 0.000000
1642676790535938529,Node3,1,0 NaN 0.000000
1642676790736838797,Node3,1,0 NaN 0.000000
1642676790937722462,Node3,1,0 NaN 0.000000
1642676791156988231,Node3,1,800 0.079000 0.091292
1642676791338389627,Node3,1,0 NaN 0.000000
1642676791539506682,Node3,1,0 NaN 0.000000
1642676791739399064,Node3,1,0 NaN 0.000000
1642676791940203079,Node3,1,0 NaN 0.000000
1642676792161702463,Node3,1,800 0.087082 0.096496
1642676792341031127,Node3,1,0 NaN 0.000000
1642676792542226204,Node3,1,0 NaN 0.000000
1642676792742339487,Node3,1,0 NaN 0.000000
1642676792947960407,Node3,1,0 NaN 0.000000
1642676793164550028,Node3,1,800 0.086854 0.099326
1642676793343577343,Node3,1,0 NaN 0.000000
1642676793544677701,Node3,1,0 NaN 0.000000
1642676793749551121,Node3,1,0 NaN 0.000000
1642676793945531289,Node3,1,0 NaN 0.000000
1642676794167900677,Node3,1,800 0.093353 0.102691
1642676794347141647,Node3,1,0 NaN 0.000000
1642676794548260284,Node3,1,0 NaN 0.000000
1642676794752439517,Node3,1,0 NaN 0.000000
1642676794949286660,Node3,1,0 NaN 0.000000
1642676795163892506,Node3,1,800 0.089461 0.098742
1642676795351509704,Node3,1,0 NaN 0.000000
1642676795552316871,Node3,1,0 NaN 0.000000
1642676795752992287,Node3,1,0 NaN 0.000000
1642676795968303032,Node3,1,0 NaN 0.000000
1642676796169052641,Node3,1,800 0.087544 0.104046
1642676796355420524,Node3,1,0 NaN 0.000000
1642676796555869613,Node3,1,0 NaN 0.000000
1642676796762774325,Node3,1,0 NaN 0.000000
1642676796957507322,Node3,1,0 NaN 0.000000
1642676797172343391,Node3,1,800 0.097055 0.107257
1642676797358646664,Node3,1,0 NaN 0.000000
1642676797563851381,Node3,1,0 NaN 0.000000
1642676797758843339,Node3,1,0 NaN 0.000000
1642676797960579446,Node3,1,0 NaN 0.000000
1642676798181448289,Node3,1,800 0.106824 0.116441
1642676798361450897,Node3,1,0 NaN 0.000000
1642676798562472943,Node3,1,0 NaN 0.000000
1642676798762933666,Node3,1,0 NaN 0.000000
1642676798967393651,Node3,1,0 NaN 0.000000
1642676799176724398,Node3,1,800 0.102235 0.111682
1642676799363717313,Node3,1,0 NaN 0.000000
1642676799563394082,Node3,1,0 NaN 0.000000
1642676799769324714,Node3,1,0 NaN 0.000000
1642676799965674683,Node3,1,0 NaN 0.000000
1642676800179407893,Node3,1,800 0.104726 0.113965
1642676800366516241,Node3,1,0 NaN 0.000000
1642676800572768379,Node3,1,0 NaN 0.000000
1642676800768002134,Node3,1,0 NaN 0.000000
1642676800968350734,Node3,1,0 NaN 0.000000
1642676801182942940,Node3,1,800 0.108793 0.117982
1642676801373245682,Node3,1,0 NaN 0.000000
1642676801575582063,Node3,1,0 NaN 0.000000
1642676801770803701,Node3,1,0 NaN 0.000000
1642676801971481453,Node3,1,0 NaN 0.000000
1642676802186365880,Node3,1,800 0.111613 0.120845
1642676802373512854,Node3,1,0 NaN 0.000000
1642676802573439240,Node3,1,0 NaN 0.000000
1642676802773972449,Node3,1,0 NaN 0.000000
1642676802974147794,Node3,1,0 NaN 0.000000
1642676803195332246,Node3,1,800 0.121042 0.130365
1642676803379393775,Node3,1,0 NaN 0.000000
1642676803574573892,Node3,1,0 NaN 0.000000
1642676803776110404,Node3,1,0 NaN 0.000000
1642676803976334766,Node3,1,0 NaN 0.000000
1642676804190442791,Node3,1,800 0.115796 0.125069
1642676804378063346,Node3,1,0 NaN 0.000000
1642676804578659963,Node3,1,0 NaN 0.000000
1642676804778750189,Node3,1,0 NaN 0.000000
1642676804978905765,Node3,1,0 NaN 0.000000
1642676805192946573,Node3,1,800 0.118144 0.127496
1642676805380407514,Node3,1,0 NaN 0.000000
1642676805585466720,Node3,1,0 NaN 0.000000
1642676805779977790,Node3,1,0 NaN 0.000000
1642676805983758747,Node3,1,0 NaN 0.000000
1642676806202859243,Node3,1,800 0.128028 0.137125
1642676806382489392,Node3,1,0 NaN 0.000000
1642676806583199913,Node3,1,0 NaN 0.000000
1642676806784122398,Node3,1,0 NaN 0.000000
1642676806984676985,Node3,1,0 NaN 0.000000
1642676807204090217,Node3,1,800 0.129144 0.138578
1642676807386076902,Node3,1,0 NaN 0.000000
1642676807586667896,Node3,1,0 NaN 0.000000
1642676807787410681,Node3,1,0 NaN 0.000000
1642676807987847900,Node3,1,0 NaN 0.000000
1642676808209096663,Node3,1,800 0.134667 0.144277
1642676808390300487,Node3,1,0 NaN 0.000000
1642676808591324917,Node3,1,0 NaN 0.000000
1642676808794452604,Node3,1,0 NaN 0.000000
1642676808992529827,Node3,1,0 NaN 0.000000
1642676809206439496,Node3,1,800 0.131689 0.141079
1642676809394080826,Node3,1,0 NaN 0.000000
1642676809594941956,Node3,1,0 NaN 0.000000
1642676809795716396,Node3,1,0 NaN 0.000000
1642676809996679775,Node3,1,0 NaN 0.000000
1642676810218767351,Node3,1,800 0.143947 0.153103
1642676810398625168,Node3,1,0 NaN 0.000000
1642676810599623982,Node3,1,0 NaN 0.000000
1642676810806351371,Node3,1,0 NaN 0.000000
1642676811000579234,Node3,1,0 NaN 0.000000
1642676811215306581,Node3,1,800 0.140702 0.150128
1642676811404517725,Node3,1,0 NaN 0.000000
1642676811602481515,Node3,1,0 NaN 0.000000
1642676811808832698,Node3,1,0 NaN 0.000000
1642676812003667975,Node3,1,0 NaN 0.000000
1642676812218054836,Node3,1,800 0.143459 0.152723
1642676812404830616,Node3,1,0 NaN 0.000000
1642676812605840211,Node3,1,0 NaN 0.000000
1642676812806437221,Node3,1,0 NaN 0.000000
1642676813007332375,Node3,1,0 NaN 0.000000
1642676813226574454,Node3,1,800 0.152294 0.161541
1642676813409056890,Node3,1,0 NaN 0.000000
1642676813610008683,Node3,1,0 NaN 0.000000
1642676813813095878,Node3,1,0 NaN 0.000000
1642676814010775878,Node3,1,0 NaN 0.000000
1642676814225270309,Node3,1,800 0.150472 0.160139
1642676814412662947,Node3,1,0 NaN 0.000000
1642676814613251746,Node3,1,0 NaN 0.000000
1642676814814600192,Node3,1,0 NaN 0.000000
1642676815015440885,Node3,1,0 NaN 0.000000
1642676815230184319,Node3,1,800 0.155626 0.164865
1642676815417337467,Node3,1,0 NaN 0.000000
1642676815622627921,Node3,1,0 NaN 0.000000
1642676815817916456,Node3,1,0 NaN 0.000000
1642676816018697001,Node3,1,0 NaN 0.000000
1642676816245256554,Node3,1,800 0.170739 0.179900
1642676816420270715,Node3,1,0 NaN 0.000000
1642676816624815287,Node3,1,0 NaN 0.000000
1642676816821781900,Node3,1,0 NaN 0.000000
1642676817027556642,Node3,1,0 NaN 0.000000
1642676817237128312,Node3,1,800 0.162443 0.171563
1642676817424508184,Node3,1,0 NaN 0.000000
1642676817625403873,Node3,1,0 NaN 0.000000
1642676817825684884,Node3,1,0 NaN 0.000000
1642676818030343351,Node3,1,0 NaN 0.000000
1642676818248469373,Node3,1,800 0.173914 0.183158
1642676818428542268,Node3,1,0 NaN 0.000000
1642676818628732806,Node3,1,0 NaN 0.000000
1642676818834403657,Node3,1,0 NaN 0.000000
1642676819030200131,Node3,1,0 NaN 0.000000
1642676819251543252,Node3,1,800 0.176933 0.186661
1642676819431153926,Node3,1,0 NaN 0.000000
1642676819631677014,Node3,1,0 NaN 0.000000
1642676819836459909,Node3,1,0 NaN 0.000000
1642676820033257296,Node3,1,0 NaN 0.000000
1642676820254719840,Node3,1,800 0.180045 0.189353
1642676820434627836,Node3,1,0 NaN 0.000000
1642676820635074422,Node3,1,0 NaN 0.000000
1642676820835742798,Node3,1,0 NaN 0.000000
1642676821036658584,Node3,1,0 NaN 0.000000
1642676821250347492,Node3,1,800 0.175814 0.184912
1642676821437700655,Node3,1,0 NaN 0.000000
1642676821638764164,Node3,1,0 NaN 0.000000
1642676821839476800,Node3,1,0 NaN 0.000000
1642676822040476627,Node3,1,0 NaN 0.000000
1642676822257068782,Node3,1,600 0.182720 0.191986
1642676822443680493,Node3,1,0 NaN 0.000000
1642676822644293133,Node3,1,0 NaN 0.000000
1642676822845017157,Node3,1,0 NaN 0.000000
1642676823050054575,Node3,1,0 NaN 0.000000
1642676823267419952,Node3,1,600 0.192647 0.201738
1642676823446597519,Node3,1,0 NaN 0.000000
1642676823654961504,Node3,1,0 NaN 0.000000
1642676823847565436,Node3,1,0 NaN 0.000000
1642676824048624628,Node3,1,0 NaN 0.000000
1642676824264750332,Node3,1,600 0.190125 0.199305
1642676824449843858,Node3,1,0 NaN 0.000000
1642676824650396907,Node3,1,0 NaN 0.000000
1642676824855846373,Node3,1,0 NaN 0.000000
1642676825052009991,Node3,1,0 NaN 0.000000
1642676825269696882,Node3,1,600 0.195638 0.204848
1642676825458057553,Node3,1,0 NaN 0.000000
1642676825656585026,Node3,1,0 NaN 0.000000
1642676825853839993,Node3,1,0 NaN 0.000000
1642676826059327086,Node3,1,0 NaN 0.000000
1642676826267951214,Node3,1,600 0.193797 0.202834
1642676826455356702,Node3,1,0 NaN 0.000000
1642676826657988365,Node3,1,0 NaN 0.000000
1642676826856663628,Node3,1,0 NaN 0.000000
1642676827056118454,Node3,1,0 NaN 0.000000
1642676827277927053,Node3,1,600 0.203647 0.212998
1642676827577574300,Node3,1,1200 3.002589 5.511696
1642676827657820323,Node3,1,0 NaN 0.000000
1642676827858073466,Node3,1,0 NaN 0.000000
1642676828062081753,Node3,1,0 NaN 0.000000
1642676828280840969,Node3,1,800 0.205956 0.215610
1642676828470151537,Node3,1,0 NaN 0.000000
1642676828682857760,Node3,1,0 NaN 0.000000
1642676828862084641,Node3,1,0 NaN 0.000000
1642676829067583074,Node3,1,0 NaN 0.000000
1642676829278568094,Node3,1,800 0.203848 0.213372
1642676829467344164,Node3,1,0 NaN 0.000000
1642676829678059801,Node3,1,0 NaN 0.000000
1642676829865208230,Node3,1,0 NaN 0.000000
1642676830065969070,Node3,1,0 NaN 0.000000
1642676830280355948,Node3,1,800 0.205583 0.215360
1642676830472503828,Node3,1,0 NaN 0.000000
1642676830668400461,Node3,1,0 NaN 0.000000
1642676830869425726,Node3,1,0 NaN 0.000000
1642676831080456681,Node3,1,73 0.014304 0.015673
1642676831284704005,Node3,1,527 0.207984 0.216712
1642676831477674464,Node3,1,0 NaN 0.000000
1642676831676265600,Node3,1,0 NaN 0.000000
1642676831874839247,Node3,1,0 NaN 0.000000
1642676832081176924,Node3,1,232 0.013031 0.016621
1642676832295260966,Node3,1,368 0.216986 0.223558
1642676832477116303,Node3,1,0 NaN 0.000000
1642676832677249490,Node3,1,0 NaN 0.000000
1642676832877901581,Node3,1,0 NaN 0.000000
1642676833086008979,Node3,1,326 0.016283 0.021355
1642676833286005248,Node3,1,274 0.206832 0.211281
1642676833482838823,Node3,1,0 NaN 0.000000
1642676833681388209,Node3,1,0 NaN 0.000000
1642676833885133369,Node3,1,0 NaN 0.000000
1642676834092999966,Node3,1,459 0.021199 0.028209
1642676834291325502,Node3,1,141 0.210434 0.212828
1642676834483401510,Node3,1,0 NaN 0.000000
1642676834683914765,Node3,1,0 NaN 0.000000
1642676834883694008,Node3,1,0 NaN 0.000000
1642676835098816643,Node3,1,522 0.025917 0.034134
1642676835287204660,Node3,1,78 0.205250 0.206683
1642676835494547837,Node3,1,0 NaN 0.000000
1642676835691809722,Node3,1,0 NaN 0.000000
1642676835894851738,Node3,1,0 NaN 0.000000
1642676836106789604,Node3,1,600 0.032193 0.041275
1642676836371855356,Node3,1,1200 2.796367 5.305932
1642676836493046367,Node3,1,0 NaN 0.000000
1642676836693256900,Node3,1,0 NaN 0.000000
1642676836894282682,Node3,1,0 NaN 0.000000
1642676837108860876,Node3,1,800 0.034331 0.043799
1642676837294488788,Node3,1,0 NaN 0.000000
1642676837495519020,Node3,1,0 NaN 0.000000
1642676837702156992,Node3,1,0 NaN 0.000000
1642676837897190838,Node3,1,0 NaN 0.000000
1642676838112579990,Node3,1,800 0.037987 0.047297
1642676838298434698,Node3,1,0 NaN 0.000000
1642676838499555089,Node3,1,0 NaN 0.000000
1642676838704938672,Node3,1,0 NaN 0.000000
1642676838901047414,Node3,1,0 NaN 0.000000
1642676839115398938,Node3,1,800 0.040946 0.050525
1642676839302555296,Node3,1,0 NaN 0.000000
1642676839503700966,Node3,1,0 NaN 0.000000
1642676839703752758,Node3,1,0 NaN 0.000000
1642676839904473882,Node3,1,0 NaN 0.000000
1642676840127079421,Node3,1,800 0.052252 0.061377
1642676840306061693,Node3,1,0 NaN 0.000000
1642676840507524386,Node3,1,0 NaN 0.000000
1642676840707464756,Node3,1,0 NaN 0.000000
1642676840913052716,Node3,1,0 NaN 0.000000
1642676841130106531,Node3,1,800 0.055769 0.065012
1642676841312508587,Node3,1,0 NaN 0.000000
1642676841510479665,Node3,1,0 NaN 0.000000
1642676841711133099,Node3,1,0 NaN 0.000000
1642676841912189439,Node3,1,0 NaN 0.000000
1642676842126657377,Node3,1,800 0.052275 0.061686
1642676842318875693,Node3,1,0 NaN 0.000000
1642676842515000723,Node3,1,0 NaN 0.000000
1642676842714912370,Node3,1,0 NaN 0.000000
1642676842918417455,Node3,1,0 NaN 0.000000
1642676843130488721,Node3,1,800 0.055749 0.064931
1642676843317767231,Node3,1,0 NaN 0.000000
1642676843518025553,Node3,1,0 NaN 0.000000
1642676843718861803,Node3,1,0 NaN 0.000000
1642676843925012427,Node3,1,0 NaN 0.000000
1642676844133673657,Node3,1,800 0.058966 0.068684
1642676844320608047,Node3,1,0 NaN 0.000000
1642676844521625409,Node3,1,0 NaN 0.000000
1642676844722656926,Node3,1,0 NaN 0.000000
1642676844923290706,Node3,1,0 NaN 0.000000
1642676845145860227,Node3,1,800 0.071295 0.080492
1642676845324802462,Node3,1,0 NaN 0.000000
1642676845528211610,Node3,1,0 NaN 0.000000
1642676845726239085,Node3,1,0 NaN 0.000000
1642676845929672451,Node3,1,0 NaN 0.000000
1642676846140305910,Node3,1,800 0.065616 0.074902
1642676846327573178,Node3,1,0 NaN 0.000000
1642676846528714376,Node3,1,0 NaN 0.000000
1642676846728836086,Node3,1,0 NaN 0.000000
1642676846929004784,Node3,1,0 NaN 0.000000
1642676847142482568,Node3,1,800 0.068270 0.077513
1642676847329851630,Node3,1,0 NaN 0.000000
1642676847529368135,Node3,1,0 NaN 0.000000
1642676847730492148,Node3,1,0 NaN 0.000000
1642676847936505849,Node3,1,0 NaN 0.000000
1642676848144341075,Node3,1,800 0.069838 0.079090
1642676848331544894,Node3,1,0 NaN 0.000000
1642676848532730496,Node3,1,0 NaN 0.000000
1642676848732416003,Node3,1,0 NaN 0.000000
1642676848932568402,Node3,1,0 NaN 0.000000
1642676849154533610,Node3,1,800 0.079915 0.089022
1642676849334924413,Node3,1,0 NaN 0.000000
1642676849534724587,Node3,1,0 NaN 0.000000
1642676849739793165,Node3,1,0 NaN 0.000000
1642676849936930610,Node3,1,0 NaN 0.000000
1642676850150682104,Node3,1,800 0.075677 0.084940
1642676850338269909,Node3,1,0 NaN 0.000000
1642676850541486272,Node3,1,0 NaN 0.000000
1642676850738222459,Node3,1,0 NaN 0.000000
1642676850939642517,Node3,1,0 NaN 0.000000
1642676851153277275,Node3,1,800 0.078299 0.087609
1642676851345211285,Node3,1,0 NaN 0.000000
1642676851540744226,Node3,1,0 NaN 0.000000
1642676851742144480,Node3,1,0 NaN 0.000000
1642676851947849678,Node3,1,0 NaN 0.000000
1642676852157511017,Node3,1,800 0.083089 0.092528
1642676852344865188,Node3,1,0 NaN 0.000000
1642676852545756728,Node3,1,0 NaN 0.000000
1642676852746177512,Node3,1,0 NaN 0.000000
1642676852945913759,Node3,1,0 NaN 0.000000
1642676853161021777,Node3,1,800 0.086670 0.095929
1642676853347986470,Node3,1,0 NaN 0.000000
1642676853554238305,Node3,1,0 NaN 0.000000
1642676853749880008,Node3,1,0 NaN 0.000000
1642676853949933346,Node3,1,0 NaN 0.000000
1642676854164366970,Node3,1,800 0.089670 0.099082
1642676854356278082,Node3,1,0 NaN 0.000000
1642676854551860043,Node3,1,0 NaN 0.000000
1642676854752995075,Node3,1,0 NaN 0.000000
1642676854953729891,Node3,1,0 NaN 0.000000
1642676855168076560,Node3,1,800 0.093304 0.102701
1642676855358506026,Node3,1,0 NaN 0.000000
1642676855555280149,Node3,1,0 NaN 0.000000
1642676855756271265,Node3,1,0 NaN 0.000000
1642676855957293772,Node3,1,0 NaN 0.000000
1642676856176769913,Node3,1,800 0.102508 0.111756
1642676856358748085,Node3,1,0 NaN 0.000000
1642676856559757798,Node3,1,0 NaN 0.000000
1642676856760558118,Node3,1,0 NaN 0.000000
1642676856966443022,Node3,1,0 NaN 0.000000
1642676857174795283,Node3,1,800 0.100193 0.109526
1642676857361746664,Node3,1,0 NaN 0.000000
1642676857562633200,Node3,1,0 NaN 0.000000
1642676857763722457,Node3,1,0 NaN 0.000000
1642676857963591916,Node3,1,0 NaN 0.000000
1642676858178419154,Node3,1,800 0.103655 0.112997
1642676858365489371,Node3,1,0 NaN 0.000000
1642676858566258580,Node3,1,0 NaN 0.000000
1642676858767214271,Node3,1,0 NaN 0.000000
1642676858968036137,Node3,1,0 NaN 0.000000
1642676859182323220,Node3,1,800 0.107513 0.116970
1642676859369544002,Node3,1,0 NaN 0.000000
1642676859570330435,Node3,1,0 NaN 0.000000
1642676859771403384,Node3,1,0 NaN 0.000000
1642676859971119480,Node3,1,0 NaN 0.000000
1642676860185663389,Node3,1,800 0.111508 0.120793
1642676860372842297,Node3,1,0 NaN 0.000000
1642676860574064931,Node3,1,0 NaN 0.000000
1642676860774363606,Node3,1,0 NaN 0.000000
1642676860974029659,Node3,1,0 NaN 0.000000
1642676861192684697,Node3,1,800 0.118538 0.127829
1642676861375904603,Node3,1,0 NaN 0.000000
1642676861576835778,Node3,1,0 NaN 0.000000
1642676861781172623,Node3,1,0 NaN 0.000000
1642676861978516747,Node3,1,0 NaN 0.000000
1642676862200337057,Node3,1,800 0.122750 0.135092
1642676862380626604,Node3,1,0 NaN 0.000000
1642676862580566647,Node3,1,0 NaN 0.000000
1642676862781483144,Node3,1,0 NaN 0.000000
1642676862982612030,Node3,1,0 NaN 0.000000
1642676863195856159,Node3,1,800 0.121295 0.130756
1642676863383097214,Node3,1,0 NaN 0.000000
1642676863587809897,Node3,1,0 NaN 0.000000
1642676863784657719,Node3,1,0 NaN 0.000000
1642676863985894135,Node3,1,0 NaN 0.000000
1642676864204372841,Node3,1,800 0.129809 0.139356
1642676864386832862,Node3,1,0 NaN 0.000000
1642676864587835401,Node3,1,0 NaN 0.000000
1642676864788713169,Node3,1,0 NaN 0.000000
1642676864993134149,Node3,1,0 NaN 0.000000
1642676865203546624,Node3,1,800 0.129478 0.138699
1642676865390932673,Node3,1,0 NaN 0.000000
1642676865591649616,Node3,1,0 NaN 0.000000
1642676865792618519,Node3,1,0 NaN 0.000000
1642676865996762570,Node3,1,0 NaN 0.000000
1642676866209675144,Node3,1,800 0.135361 0.144507
1642676866395667393,Node3,1,0 NaN 0.000000
1642676866601486299,Node3,1,0 NaN 0.000000
1642676866796889988,Node3,1,0 NaN 0.000000
1642676866997588238,Node3,1,0 NaN 0.000000
1642676867212601039,Node3,1,800 0.138084 0.147396
1642676867402986265,Node3,1,0 NaN 0.000000
1642676867600341607,Node3,1,0 NaN 0.000000
1642676867800590297,Node3,1,0 NaN 0.000000
1642676868006304888,Node3,1,0 NaN 0.000000
1642676868214836369,Node3,1,800 0.140368 0.149720
1642676868402490964,Node3,1,0 NaN 0.000000
1642676868602588578,Node3,1,0 NaN 0.000000
1642676868802738789,Node3,1,0 NaN 0.000000
1642676869003952422,Node3,1,0 NaN 0.000000
1642676869218025272,Node3,1,800 0.143490 0.153102
1642676869405495450,Node3,1,0 NaN 0.000000
1642676869611689311,Node3,1,0 NaN 0.000000
1642676869811357278,Node3,1,0 NaN 0.000000
1642676870007116474,Node3,1,0 NaN 0.000000
1642676870228106732,Node3,1,800 0.153754 0.163185
1642676870408484033,Node3,1,0 NaN 0.000000
1642676870608616656,Node3,1,0 NaN 0.000000
1642676870808933428,Node3,1,0 NaN 0.000000
1642676871018130310,Node3,1,0 NaN 0.000000
1642676871224667338,Node3,1,800 0.150187 0.159684
1642676871412141194,Node3,1,0 NaN 0.000000
1642676871611987274,Node3,1,0 NaN 0.000000
1642676871817294249,Node3,1,0 NaN 0.000000
1642676872013333058,Node3,1,0 NaN 0.000000
1642676872234339631,Node3,1,800 0.160169 0.169377
1642676872413587955,Node3,1,0 NaN 0.000000
1642676872620197535,Node3,1,0 NaN 0.000000
1642676872815592335,Node3,1,0 NaN 0.000000
1642676873015775460,Node3,1,0 NaN 0.000000
1642676873237229813,Node3,1,800 0.162706 0.171846
1642676873416386765,Node3,1,0 NaN 0.000000
1642676873616921289,Node3,1,0 NaN 0.000000
1642676873817961234,Node3,1,0 NaN 0.000000
1642676874018719511,Node3,1,0 NaN 0.000000
1642676874234277403,Node3,1,600 0.159965 0.168993
1642676874421441115,Node3,1,0 NaN 0.000000
1642676874625856409,Node3,1,0 NaN 0.000000
1642676874824862695,Node3,1,0 NaN 0.000000
1642676875023280689,Node3,1,0 NaN 0.000000
1642676875237700139,Node3,1,600 0.163238 0.172326
1642676875429494711,Node3,1,0 NaN 0.000000
1642676875629802872,Node3,1,0 NaN 0.000000
1642676875826366015,Node3,1,0 NaN 0.000000
1642676876027005433,Node3,1,0 NaN 0.000000
1642676876244194510,Node3,1,600 0.170205 0.179324
1642676876431790551,Node3,1,0 NaN 0.000000
1642676876628576720,Node3,1,0 NaN 0.000000
1642676876829140758,Node3,1,0 NaN 0.000000
1642676877029062309,Node3,1,0 NaN 0.000000
1642676877254585407,Node3,1,600 0.174324 0.189662
1642676877430381658,Node3,1,0 NaN 0.000000
1642676877630775175,Node3,1,0 NaN 0.000000
1642676877831049319,Node3,1,0 NaN 0.000000
1642676878031720500,Node3,1,0 NaN 0.000000
1642676878245389424,Node3,1,600 0.170869 0.180038
1642676878433419615,Node3,1,0 NaN 0.000000
1642676878649320343,Node3,1,0 NaN 0.000000
1642676878834256192,Node3,1,0 NaN 0.000000
1642676879045912676,Node3,1,0 NaN 0.000000
1642676879255223148,Node3,1,600 0.180746 0.190134
1642676879513676834,Node3,1,1200 2.937624 5.447543
1642676879635293968,Node3,1,0 NaN 0.000000
1642676879835640905,Node3,1,0 NaN 0.000000
1642676880036294160,Node3,1,0 NaN 0.000000
1642676880258823611,Node3,1,800 0.184296 0.193475
1642676880437648086,Node3,1,0 NaN 0.000000
1642676880638994810,Node3,1,0 NaN 0.000000
1642676880845253267,Node3,1,0 NaN 0.000000
1642676881039595659,Node3,1,0 NaN 0.000000
1642676881253644053,Node3,1,800 0.178896 0.188149
1642676881441131640,Node3,1,0 NaN 0.000000
1642676881641036458,Node3,1,0 NaN 0.000000
1642676881842076196,Node3,1,0 NaN 0.000000
1642676882042596038,Node3,1,0 NaN 0.000000
1642676882256760091,Node3,1,800 0.182183 0.191496
1642676882443338282,Node3,1,0 NaN 0.000000
1642676882644599082,Node3,1,0 NaN 0.000000
1642676882845017635,Node3,1,0 NaN 0.000000
1642676883045167733,Node3,1,0 NaN 0.000000
1642676883258812395,Node3,1,800 0.184210 0.193859
1642676883445871988,Node3,1,0 NaN 0.000000
1642676883646154998,Node3,1,0 NaN 0.000000
1642676883847420836,Node3,1,0 NaN 0.000000
1642676884047369476,Node3,1,0 NaN 0.000000
1642676884262042637,Node3,1,800 0.187633 0.196779
1642676884449172609,Node3,1,0 NaN 0.000000
1642676884650215937,Node3,1,0 NaN 0.000000
1642676884851382576,Node3,1,0 NaN 0.000000
1642676885052485913,Node3,1,0 NaN 0.000000
1642676885266492010,Node3,1,800 0.191878 0.201022
1642676885460707994,Node3,1,0 NaN 0.000000
1642676885653721552,Node3,1,0 NaN 0.000000
1642676885854763966,Node3,1,0 NaN 0.000000
1642676886056039221,Node3,1,0 NaN 0.000000
1642676886276097163,Node3,1,800 0.201319 0.210424
1642676886456454253,Node3,1,0 NaN 0.000000
1642676886656396189,Node3,1,0 NaN 0.000000
1642676886909189591,Node3,1,0 NaN 0.000000
1642676887059375538,Node3,1,0 NaN 0.000000
1642676887273071653,Node3,1,800 0.197930 0.207147
1642676887458531159,Node3,1,0 NaN 0.000000
1642676887658956648,Node3,1,0 NaN 0.000000
1642676887863870831,Node3,1,0 NaN 0.000000
1642676888059100848,Node3,1,0 NaN 0.000000
1642676888281457978,Node3,1,800 0.206627 0.215748
1642676888459348924,Node3,1,0 NaN 0.000000
1642676888659697452,Node3,1,0 NaN 0.000000
1642676888860824447,Node3,1,0 NaN 0.000000
1642676889061812491,Node3,1,0 NaN 0.000000


==> experiments/exp5_alg3.csv <==
timestamp,node,event,data
1.64266947807658E+018,Node3,1,0 0 0.000000
1.64266947827574E+018,Node3,1,0 0 0.000000
1.64266947847574E+018,Node3,1,0 0 0.000000
1.64266947867919E+018,Node3,1,0 0 0.000000
1.64266947893953E+018,Node3,1,160 0.062104 0.070250
1.64266947907647E+018,Node3,1,0 0 0.000000
1.64266947927781E+018,Node3,1,0 0 0.000000
1.6426694794776E+018,Node3,1,0 0 0.000000
1.64266947968103E+018,Node3,1,0 0 0.000000
1.64266947993475E+018,Node3,1,160 0.059835 0.065055
1.64266948008077E+018,Node3,1,0 0 0.000000
1.64266948028115E+018,Node3,1,0 0 0.000000
1.64266948048015E+018,Node3,1,0 0 0.000000
1.64266948068058E+018,Node3,1,0 0 0.000000
1.64266948093456E+018,Node3,1,160 0.060281 0.065428
1.64266948108558E+018,Node3,1,0 0 0.000000
1.64266948128435E+018,Node3,1,0 0 0.000000
1.64266948148545E+018,Node3,1,0 0 0.000000
1.64266948168524E+018,Node3,1,0 0 0.000000
1.64266948193335E+018,Node3,1,158 0.059553 0.064174
1.64266948208708E+018,Node3,1,2 0.208776 0.208880
1.64266948228758E+018,Node3,1,0 0 0.000000
1.64266948248769E+018,Node3,1,0 0 0.000000
1.64266948268887E+018,Node3,1,0 0 0.000000
1.642669482932E+018,Node3,1,160 0.058012 0.062666
1.64266948309009E+018,Node3,1,0 0 0.000000
1.64266948328915E+018,Node3,1,0 0 0.000000
1.64266948348994E+018,Node3,1,0 0 0.000000
1.64266948369385E+018,Node3,1,0 0 0.000000
1.64266948393212E+018,Node3,1,160 0.059232 0.062781
1.6426694840923E+018,Node3,1,0 0 0.000000
1.64266948429205E+018,Node3,1,0 0 0.000000
1.64266948449489E+018,Node3,1,0 0 0.000000
1.64266948469388E+018,Node3,1,0 0 0.000000
1.64266948593496E+018,Node3,1,160 1.062007 1.065660
1.64266948610795E+018,Node3,1,160 0.233473 0.238479
1.64266948629733E+018,Node3,1,0 0 0.000000
1.64266948649819E+018,Node3,1,0 0 0.000000
1.64266948670191E+018,Node3,1,0 0 0.000000
1.64266948693597E+018,Node3,1,160 0.062673 0.066765
1.64266948710026E+018,Node3,1,0 0 0.000000
1.64266948730102E+018,Node3,1,0 0 0.000000
1.64266948750071E+018,Node3,1,0 0 0.000000
1.64266948770379E+018,Node3,1,0 0 0.000000
1.64266948793303E+018,Node3,1,160 0.058267 0.063773
1.64266948810275E+018,Node3,1,0 0 0.000000
1.64266948830309E+018,Node3,1,0 0 0.000000
1.64266948850461E+018,Node3,1,0 0 0.000000
1.64266948870336E+018,Node3,1,0 0 0.000000
1.64266948893722E+018,Node3,1,160 0.063893 0.068053
1.64266948910486E+018,Node3,1,0 0 0.000000
1.64266948930516E+018,Node3,1,0 0 0.000000
1.64266948950486E+018,Node3,1,0 0 0.000000
1.64266948970694E+018,Node3,1,0 0 0.000000
1.64266948993494E+018,Node3,1,160 0.060961 0.065585
1.64266949010748E+018,Node3,1,0 0 0.000000
1.64266949030752E+018,Node3,1,0 0 0.000000
1.64266949050778E+018,Node3,1,0 0 0.000000
1.64266949070883E+018,Node3,1,0 0 0.000000
1.64266949093623E+018,Node3,1,160 0.062104 0.066978
1.64266949111001E+018,Node3,1,0 0 0.000000
1.64266949131111E+018,Node3,1,0 0 0.000000
1.64266949151215E+018,Node3,1,0 0 0.000000
1.64266949171274E+018,Node3,1,0 0 0.000000
1.6426694919363E+018,Node3,1,160 0.062885 0.067099
1.64266949211442E+018,Node3,1,0 0 0.000000
1.64266949231545E+018,Node3,1,0 0 0.000000
1.64266949251653E+018,Node3,1,0 0 0.000000
1.6426694927175E+018,Node3,1,0 0 0.000000
1.64266949292904E+018,Node3,1,160 0.055299 0.059386
1.64266949312424E+018,Node3,1,0 0 0.000000
1.64266949331948E+018,Node3,1,0 0 0.000000
1.64266949352282E+018,Node3,1,0 0 0.000000
1.64266949371997E+018,Node3,1,0 0 0.000000
1.64266949394012E+018,Node3,1,160 0.066981 0.070618
1.64266949412109E+018,Node3,1,0 0 0.000000
1.64266949432213E+018,Node3,1,0 0 0.000000
1.64266949452194E+018,Node3,1,0 0 0.000000
1.64266949472326E+018,Node3,1,0 0 0.000000
1.64266949499107E+018,Node3,1,148 0.107657 0.121242
1.64266949512466E+018,Node3,1,12 0.184032 0.185296
1.64266949532545E+018,Node3,1,0 0 0.000000
1.6426694955257E+018,Node3,1,0 0 0.000000
1.64266949572425E+018,Node3,1,0 0 0.000000
1.6426694959413E+018,Node3,1,160 0.067618 0.072013
1.64266949612545E+018,Node3,1,0 0 0.000000
1.64266949632526E+018,Node3,1,0 0 0.000000
1.64266949652637E+018,Node3,1,0 0 0.000000
1.64266949672745E+018,Node3,1,0 0 0.000000
1.64266949693806E+018,Node3,1,160 0.064595 0.068933
1.64266949712835E+018,Node3,1,0 0 0.000000
1.64266949732823E+018,Node3,1,0 0 0.000000
1.64266949752925E+018,Node3,1,0 0 0.000000
1.64266949773124E+018,Node3,1,0 0 0.000000
1.64266949794055E+018,Node3,1,160 0.065028 0.071290
1.64266949813031E+018,Node3,1,0 0 0.000000
1.64266949833089E+018,Node3,1,0 0 0.000000
1.6426694985312E+018,Node3,1,0 0 0.000000
1.64266949873231E+018,Node3,1,0 0 0.000000
1.64266949894319E+018,Node3,1,160 0.070310 0.074094
1.64266949913383E+018,Node3,1,0 0 0.000000
1.64266949933509E+018,Node3,1,0 0 0.000000
1.64266949953517E+018,Node3,1,0 0 0.000000
1.64266949973618E+018,Node3,1,0 0 0.000000
1.64266949995387E+018,Node3,1,160 0.080723 0.084447
1.64266950013757E+018,Node3,1,0 0 0.000000
1.64266950033876E+018,Node3,1,0 0 0.000000
1.6426695005389E+018,Node3,1,0 0 0.000000
1.64266950073908E+018,Node3,1,0 0 0.000000
1.64266950095177E+018,Node3,1,160 0.078113 0.082170
1.64266950114096E+018,Node3,1,0 0 0.000000
1.64266950134112E+018,Node3,1,0 0 0.000000
1.64266950154167E+018,Node3,1,0 0 0.000000
1.64266950174184E+018,Node3,1,0 0 0.000000
1.64266950195923E+018,Node3,1,160 0.086296 0.089981
1.64266950214417E+018,Node3,1,0 0 0.000000
1.64266950234493E+018,Node3,1,0 0 0.000000
1.64266950254598E+018,Node3,1,0 0 0.000000
1.6426695027465E+018,Node3,1,0 0 0.000000
1.642669502957E+018,Node3,1,160 0.083147 0.087349
1.64266950314705E+018,Node3,1,0 0 0.000000
1.6426695033477E+018,Node3,1,0 0 0.000000
1.64266950354832E+018,Node3,1,0 0 0.000000
1.64266950374843E+018,Node3,1,0 0 0.000000
1.64266950396222E+018,Node3,1,160 0.088395 0.092550
1.64266950415185E+018,Node3,1,0 0 0.000000
1.64266950435279E+018,Node3,1,0 0 0.000000
1.6426695045526E+018,Node3,1,0 0 0.000000
1.64266950475342E+018,Node3,1,0 0 0.000000
1.64266950498001E+018,Node3,1,160 0.104153 0.110697
1.64266950515673E+018,Node3,1,0 0 0.000000
1.6426695053572E+018,Node3,1,0 0 0.000000
1.64266950555776E+018,Node3,1,0 0 0.000000
1.64266950575784E+018,Node3,1,0 0 0.000000
1.64266950596724E+018,Node3,1,160 0.090719 0.098060
1.64266950615773E+018,Node3,1,0 0 0.000000
1.64266950635772E+018,Node3,1,0 0 0.000000
1.64266950655807E+018,Node3,1,0 0 0.000000
1.64266950675788E+018,Node3,1,0 0 0.000000
1.64266950697003E+018,Node3,1,160 0.096746 0.100728
1.64266950716006E+018,Node3,1,0 0 0.000000
1.64266950736072E+018,Node3,1,0 0 0.000000
1.6426695075608E+018,Node3,1,0 0 0.000000
1.64266950776215E+018,Node3,1,0 0 0.000000
1.64266950797344E+018,Node3,1,160 0.100314 0.103849
1.64266950816329E+018,Node3,1,0 0 0.000000
1.64266950836351E+018,Node3,1,0 0 0.000000
1.64266950857084E+018,Node3,1,0 0 0.000000
1.64266950876401E+018,Node3,1,0 0 0.000000
1.64266950897444E+018,Node3,1,160 0.100813 0.104943
1.64266950916425E+018,Node3,1,0 0 0.000000
1.64266950936591E+018,Node3,1,0 0 0.000000
1.64266950956624E+018,Node3,1,0 0 0.000000
1.6426695097674E+018,Node3,1,0 0 0.000000
1.64266950997801E+018,Node3,1,160 0.104773 0.108689
1.64266951016777E+018,Node3,1,0 0 0.000000
1.6426695103691E+018,Node3,1,0 0 0.000000
1.64266951056927E+018,Node3,1,0 0 0.000000
1.64266951076901E+018,Node3,1,0 0 0.000000
1.64266951098084E+018,Node3,1,160 0.107215 0.111136
1.64266951117062E+018,Node3,1,0 0 0.000000
1.64266951137046E+018,Node3,1,0 0 0.000000
1.64266951157184E+018,Node3,1,0 0 0.000000
1.64266951177169E+018,Node3,1,0 0 0.000000
1.64266951198365E+018,Node3,1,160 0.110595 0.114370
1.64266951217331E+018,Node3,1,0 0 0.000000
1.64266951237428E+018,Node3,1,0 0 0.000000
1.64266951257523E+018,Node3,1,0 0 0.000000
1.64266951277584E+018,Node3,1,0 0 0.000000
1.64266951298713E+018,Node3,1,160 0.113212 0.117900
1.64266951317791E+018,Node3,1,0 0 0.000000
1.64266951337874E+018,Node3,1,0 0 0.000000
1.64266951357949E+018,Node3,1,0 0 0.000000
1.64266951378027E+018,Node3,1,0 0 0.000000
1.64266951399313E+018,Node3,1,160 0.120199 0.123526
1.64266951418279E+018,Node3,1,0 0 0.000000
1.64266951438412E+018,Node3,1,0 0 0.000000
1.64266951558622E+018,Node3,1,0 0 0.000000
1.64266951579922E+018,Node3,1,160 0.924532 0.929394
1.64266951600404E+018,Node3,1,160 0.129320 0.134678
1.64266951618909E+018,Node3,1,0 0 0.000000
1.64266951638947E+018,Node3,1,0 0 0.000000
1.64266951658964E+018,Node3,1,0 0 0.000000
1.64266951678958E+018,Node3,1,0 0 0.000000
1.64266951700345E+018,Node3,1,160 0.129756 0.134121
1.64266951719235E+018,Node3,1,0 0 0.000000
1.6426695173924E+018,Node3,1,0 0 0.000000
1.64266951759253E+018,Node3,1,0 0 0.000000
1.64266951779348E+018,Node3,1,0 0 0.000000
1.64266951801022E+018,Node3,1,160 0.136685 0.140497
1.64266951819519E+018,Node3,1,0 0 0.000000
1.64266951840605E+018,Node3,1,0 0 0.000000
1.64266951859571E+018,Node3,1,0 0 0.000000
1.64266951879641E+018,Node3,1,0 0 0.000000
1.64266951900717E+018,Node3,1,160 0.133806 0.137841
1.64266951919718E+018,Node3,1,0 0 0.000000
1.64266951939701E+018,Node3,1,0 0 0.000000
1.64266951959818E+018,Node3,1,0 0 0.000000
1.64266951979836E+018,Node3,1,0 0 0.000000
1.64266952001471E+018,Node3,1,160 0.141147 0.144960
1.64266952019966E+018,Node3,1,0 0 0.000000
1.64266952040007E+018,Node3,1,0 0 0.000000
1.64266952060031E+018,Node3,1,0 0 0.000000
1.64266952080172E+018,Node3,1,0 0 0.000000
1.64266952101275E+018,Node3,1,160 0.139351 0.143662
1.64266952120319E+018,Node3,1,0 0 0.000000
1.6426695214036E+018,Node3,1,0 0 0.000000
1.64266952160382E+018,Node3,1,0 0 0.000000
1.64266952180481E+018,Node3,1,0 0 0.000000
1.64266952201719E+018,Node3,1,160 0.142661 0.147882
1.64266952220748E+018,Node3,1,0 0 0.000000
1.64266952240677E+018,Node3,1,0 0 0.000000
1.64266952260748E+018,Node3,1,0 0 0.000000
1.6426695228088E+018,Node3,1,0 0 0.000000
1.64266952402116E+018,Node3,1,160 1.145353 1.151941
1.64266952422242E+018,Node3,1,160 0.347320 0.352838
1.64266952441235E+018,Node3,1,0 0 0.000000
1.64266952461249E+018,Node3,1,0 0 0.000000
1.642669524813E+018,Node3,1,0 0 0.000000
1.64266952502502E+018,Node3,1,160 0.151710 0.155595
1.6426695252148E+018,Node3,1,0 0 0.000000
1.64266952541544E+018,Node3,1,0 0 0.000000
1.64266952563504E+018,Node3,1,0 0 0.000000
1.64266952581677E+018,Node3,1,0 0 0.000000
1.64266952602792E+018,Node3,1,160 0.154932 0.158824
1.64266952621872E+018,Node3,1,0 0 0.000000
1.64266952641901E+018,Node3,1,0 0 0.000000
1.642669526619E+018,Node3,1,0 0 0.000000
1.64266952682179E+018,Node3,1,0 0 0.000000
1.64266952703109E+018,Node3,1,160 0.157520 0.161868
1.64266952722059E+018,Node3,1,0 0 0.000000
1.64266952742173E+018,Node3,1,0 0 0.000000
1.64266952762212E+018,Node3,1,0 0 0.000000
1.64266952782299E+018,Node3,1,0 0 0.000000
1.64266952803407E+018,Node3,1,160 0.160821 0.164735
1.64266952822474E+018,Node3,1,0 0 0.000000
1.64266952842509E+018,Node3,1,0 0 0.000000
1.64266952862505E+018,Node3,1,0 0 0.000000
1.64266952882663E+018,Node3,1,0 0 0.000000
1.6426695290374E+018,Node3,1,160 0.163672 0.167375
1.64266952922892E+018,Node3,1,0 0 0.000000
1.6426695294287E+018,Node3,1,0 0 0.000000
1.64266952962946E+018,Node3,1,0 0 0.000000
1.64266952983046E+018,Node3,1,0 0 0.000000
1.64266953004205E+018,Node3,1,160 0.167361 0.172298
1.64266953023182E+018,Node3,1,0 0 0.000000
1.64266953043252E+018,Node3,1,0 0 0.000000
1.64266953063322E+018,Node3,1,0 0 0.000000
1.64266953083438E+018,Node3,1,0 0 0.000000
1.64266953105075E+018,Node3,1,160 0.177184 0.181075
1.64266953123526E+018,Node3,1,0 0 0.000000
1.64266953143586E+018,Node3,1,0 0 0.000000
1.64266953163672E+018,Node3,1,0 0 0.000000
1.64266953183795E+018,Node3,1,0 0 0.000000
1.6426695320491E+018,Node3,1,160 0.174922 0.179891
1.64266953223898E+018,Node3,1,0 0 0.000000
1.64266953244012E+018,Node3,1,0 0 0.000000
1.64266953264017E+018,Node3,1,0 0 0.000000
1.64266953284156E+018,Node3,1,0 0 0.000000
1.6426695330585E+018,Node3,1,160 0.184660 0.188516
1.642669533243E+018,Node3,1,0 0 0.000000
1.64266953344384E+018,Node3,1,0 0 0.000000
1.64266953364497E+018,Node3,1,0 0 0.000000
1.64266953384539E+018,Node3,1,0 0 0.000000
1.64266953405596E+018,Node3,1,160 0.181640 0.186500
1.64266953424686E+018,Node3,1,0 0 0.000000
1.64266953444783E+018,Node3,1,0 0 0.000000
1.64266953464847E+018,Node3,1,0 0 0.000000
1.64266953484958E+018,Node3,1,0 0 0.000000
1.64266953506129E+018,Node3,1,160 0.186547 0.191669
1.64266953525167E+018,Node3,1,0 0 0.000000
1.64266953545209E+018,Node3,1,0 0 0.000000
1.64266953565249E+018,Node3,1,0 0 0.000000
1.64266953585297E+018,Node3,1,0 0 0.000000
1.64266953606647E+018,Node3,1,160 0.191676 0.197068
1.64266953625548E+018,Node3,1,0 0 0.000000
1.64266953645615E+018,Node3,1,0 0 0.000000
1.64266953665669E+018,Node3,1,0 0 0.000000
1.64266953685652E+018,Node3,1,0 0 0.000000
1.64266953707424E+018,Node3,1,160 0.199788 0.204626
1.6426695372579E+018,Node3,1,0 0 0.000000
1.64266953745893E+018,Node3,1,0 0 0.000000
1.64266953765983E+018,Node3,1,0 0 0.000000
1.64266953786074E+018,Node3,1,0 0 0.000000
1.64266953807777E+018,Node3,1,160 0.204291 0.208805
1.64266953826129E+018,Node3,1,0 0 0.000000
1.64266953846218E+018,Node3,1,0 0 0.000000
1.64266953866303E+018,Node3,1,0 0 0.000000
1.64266953886421E+018,Node3,1,0 0 0.000000
1.64266953908141E+018,Node3,1,160 0.208500 0.212103
1.6426695392654E+018,Node3,1,0 0 0.000000
1.64266953946578E+018,Node3,1,0 0 0.000000
1.64266953966664E+018,Node3,1,0 0 0.000000
1.64266953986756E+018,Node3,1,0 0 0.000000
1.64266954007882E+018,Node3,1,160 0.206232 0.209813
1.64266954026873E+018,Node3,1,0 0 0.000000
1.64266954046973E+018,Node3,1,0 0 0.000000
1.64266954067092E+018,Node3,1,0 0 0.000000
1.64266954092285E+018,Node3,1,4 0.053894 0.054035
1.64266954108907E+018,Node3,1,156 0.215512 0.219834
1.64266954127646E+018,Node3,1,0 0 0.000000
1.64266954147577E+018,Node3,1,0 0 0.000000
1.64266954167655E+018,Node3,1,0 0 0.000000
1.64266954193777E+018,Node3,1,160 0.062969 0.068344
1.64266954207542E+018,Node3,1,0 0 0.000000
1.64266954227637E+018,Node3,1,0 0 0.000000
1.64266954247608E+018,Node3,1,0 0 0.000000
1.64266954267903E+018,Node3,1,0 0 0.000000
1.64266954295437E+018,Node3,1,151 0.080733 0.085037
1.64266954308138E+018,Node3,1,9 0.206577 0.207404
1.6426695432811E+018,Node3,1,0 0 0.000000
1.6426695434808E+018,Node3,1,0 0 0.000000
1.6426695436819E+018,Node3,1,0 0 0.000000
1.64266954392335E+018,Node3,1,141 0.050154 0.053978
1.64266954408632E+018,Node3,1,45 0.785156 1.211645
1.64266954428437E+018,Node3,1,0 0 0.000000
1.64266954448454E+018,Node3,1,0 0 0.000000
1.64266954468468E+018,Node3,1,0 0 0.000000
1.6426695449449E+018,Node3,1,160 0.071823 0.075778
1.64266954508844E+018,Node3,1,0 0 0.000000
1.64266954528949E+018,Node3,1,0 0 0.000000
1.64266954548927E+018,Node3,1,0 0 0.000000
1.64266954568996E+018,Node3,1,0 0 0.000000
1.64266954595545E+018,Node3,1,157 0.077729 0.085775
1.64266954608982E+018,Node3,1,3 0.200124 0.200648
1.64266954628982E+018,Node3,1,0 0 0.000000
1.64266954649002E+018,Node3,1,0 0 0.000000
1.64266954669107E+018,Node3,1,0 0 0.000000
1.64266954694213E+018,Node3,1,180 0.290581 2.067224
1.6426695470913E+018,Node3,1,0 0 0.000000
1.64266954729176E+018,Node3,1,0 0 0.000000
1.64266954749213E+018,Node3,1,0 0 0.000000
1.64266954769281E+018,Node3,1,0 0 0.000000
1.64266954795063E+018,Node3,1,160 0.077055 0.081109
1.64266954809388E+018,Node3,1,0 0 0.000000
1.64266954829292E+018,Node3,1,0 0 0.000000
1.64266954849286E+018,Node3,1,0 0 0.000000
1.64266954869382E+018,Node3,1,0 0 0.000000
1.64266954892762E+018,Node3,1,160 0.054266 0.058314
1.64266954909532E+018,Node3,1,0 0 0.000000
1.64266954929651E+018,Node3,1,0 0 0.000000
1.64266954949676E+018,Node3,1,0 0 0.000000
1.64266954969773E+018,Node3,1,0 0 0.000000
1.64266954992392E+018,Node3,1,160 0.049917 0.054768
1.64266955009896E+018,Node3,1,0 0 0.000000
1.64266955030066E+018,Node3,1,0 0 0.000000
1.64266955050556E+018,Node3,1,0 0 0.000000
1.64266955070228E+018,Node3,1,0 0 0.000000
1.64266955093176E+018,Node3,1,160 0.057891 0.062340
1.64266955110311E+018,Node3,1,0 0 0.000000
1.64266955133349E+018,Node3,1,0 0 0.000000
1.64266955150666E+018,Node3,1,0 0 0.000000
1.64266955170463E+018,Node3,1,0 0 0.000000
1.6426695519378E+018,Node3,1,160 0.061864 0.068406
1.64266955210677E+018,Node3,1,0 0 0.000000
1.64266955230754E+018,Node3,1,0 0 0.000000
1.64266955250911E+018,Node3,1,0 0 0.000000
1.64266955270863E+018,Node3,1,0 0 0.000000
1.64266955299416E+018,Node3,1,160 0.118203 0.124787
1.64266955311432E+018,Node3,1,0 0 0.000000
1.64266955331331E+018,Node3,1,0 0 0.000000
1.64266955351387E+018,Node3,1,0 0 0.000000
1.6426695537138E+018,Node3,1,0 0 0.000000
1.64266955396737E+018,Node3,1,160 0.093945 0.098059
1.64266955411444E+018,Node3,1,0 0 0.000000
1.64266955431483E+018,Node3,1,0 0 0.000000
1.64266955451571E+018,Node3,1,0 0 0.000000
1.64266955471698E+018,Node3,1,0 0 0.000000
1.64266955493154E+018,Node3,1,160 0.057646 0.062224
1.64266955511743E+018,Node3,1,0 0 0.000000
1.64266955531833E+018,Node3,1,0 0 0.000000
1.64266955551953E+018,Node3,1,0 0 0.000000
1.64266955571959E+018,Node3,1,0 0 0.000000
1.64266955593759E+018,Node3,1,265 1.647187 4.065722
1.64266955611919E+018,Node3,1,0 0 0.000000
1.64266955632051E+018,Node3,1,0 0 0.000000
1.64266955652011E+018,Node3,1,0 0 0.000000
1.64266955672074E+018,Node3,1,0 0 0.000000
1.64266955694532E+018,Node3,1,160 0.071165 0.075897
1.64266955712623E+018,Node3,1,0 0 0.000000
1.64266955732624E+018,Node3,1,0 0 0.000000
1.64266955752729E+018,Node3,1,0 0 0.000000
1.64266955772824E+018,Node3,1,0 0 0.000000
1.64266955793989E+018,Node3,1,160 0.066652 0.070230
1.64266955812971E+018,Node3,1,0 0 0.000000
1.64266955833003E+018,Node3,1,0 0 0.000000
1.64266955853032E+018,Node3,1,0 0 0.000000
1.64266955873068E+018,Node3,1,0 0 0.000000
1.64266955895646E+018,Node3,1,160 0.083365 0.087397
1.64266955913028E+018,Node3,1,0 0 0.000000
1.64266955933488E+018,Node3,1,0 0 0.000000
1.64266955953219E+018,Node3,1,0 0 0.000000
1.64266955973275E+018,Node3,1,0 0 0.000000
1.64266956001419E+018,Node3,1,160 0.138804 0.144848
1.64266956013412E+018,Node3,1,0 0 0.000000
1.6426695603354E+018,Node3,1,0 0 0.000000
1.64266956053561E+018,Node3,1,0 0 0.000000
1.64266956073634E+018,Node3,1,0 0 0.000000
1.64266956094716E+018,Node3,1,160 0.073373 0.077413
1.64266956113808E+018,Node3,1,0 0 0.000000
1.64266956133863E+018,Node3,1,0 0 0.000000
1.64266956153931E+018,Node3,1,0 0 0.000000
1.64266956173961E+018,Node3,1,0 0 0.000000
1.6426695619515E+018,Node3,1,160 0.077960 0.082451
1.64266956214142E+018,Node3,1,0 0 0.000000
1.64266956234174E+018,Node3,1,0 0 0.000000
1.64266956254218E+018,Node3,1,0 0 0.000000
1.64266956274474E+018,Node3,1,0 0 0.000000
1.64266956295394E+018,Node3,1,160 0.080223 0.084386
1.64266956314401E+018,Node3,1,0 0 0.000000
1.64266956334435E+018,Node3,1,0 0 0.000000
1.64266956354466E+018,Node3,1,0 0 0.000000
1.64266956375031E+018,Node3,1,0 0 0.000000
1.64266956398163E+018,Node3,1,160 0.105397 0.112394
1.64266956415119E+018,Node3,1,0 0 0.000000
1.64266956435167E+018,Node3,1,0 0 0.000000
1.64266956455239E+018,Node3,1,0 0 0.000000
1.64266956475273E+018,Node3,1,0 0 0.000000
1.64266956497445E+018,Node3,1,160 0.100416 0.105377
1.64266956515375E+018,Node3,1,0 0 0.000000
1.64266956535405E+018,Node3,1,0 0 0.000000
1.64266956555461E+018,Node3,1,0 0 0.000000
1.64266956575753E+018,Node3,1,0 0 0.000000
1.64266956596637E+018,Node3,1,160 0.092231 0.097129
1.64266956615669E+018,Node3,1,0 0 0.000000
1.64266956635711E+018,Node3,1,0 0 0.000000
1.64266956655709E+018,Node3,1,0 0 0.000000
1.64266956675747E+018,Node3,1,0 0 0.000000
1.64266956696944E+018,Node3,1,160 0.096364 0.099889
1.64266956716285E+018,Node3,1,0 0 0.000000
1.64266956736012E+018,Node3,1,0 0 0.000000
1.64266956756014E+018,Node3,1,0 0 0.000000
1.6426695677646E+018,Node3,1,0 0 0.000000
1.64266956797861E+018,Node3,1,160 0.105318 0.109548
1.64266956816234E+018,Node3,1,0 0 0.000000
1.64266956836292E+018,Node3,1,0 0 0.000000
1.64266956856351E+018,Node3,1,0 0 0.000000
1.6426695687632E+018,Node3,1,0 0 0.000000
1.64266956897485E+018,Node3,1,160 0.100425 0.105176
1.64266956916462E+018,Node3,1,0 0 0.000000
1.6426695693657E+018,Node3,1,0 0 0.000000
1.64266956956587E+018,Node3,1,0 0 0.000000
1.64266956976703E+018,Node3,1,0 0 0.000000
1.64266956997768E+018,Node3,1,160 0.104696 0.108471
1.64266957016749E+018,Node3,1,0 0 0.000000
1.64266957036822E+018,Node3,1,0 0 0.000000
1.64266957056913E+018,Node3,1,0 0 0.000000
1.64266957076906E+018,Node3,1,0 0 0.000000
1.64266957097995E+018,Node3,1,160 0.101948 0.110422
1.64266957117007E+018,Node3,1,0 0 0.000000
1.64266957137023E+018,Node3,1,0 0 0.000000
1.64266957157416E+018,Node3,1,0 0 0.000000
1.64266957177052E+018,Node3,1,0 0 0.000000
1.64266957198215E+018,Node3,1,160 0.109360 0.112993
1.64266957217239E+018,Node3,1,0 0 0.000000
1.64266957237299E+018,Node3,1,0 0 0.000000
1.64266957257514E+018,Node3,1,0 0 0.000000
1.64266957277391E+018,Node3,1,0 0 0.000000
1.6426695729855E+018,Node3,1,160 0.112145 0.116214
1.64266957317592E+018,Node3,1,0 0 0.000000
1.64266957337595E+018,Node3,1,0 0 0.000000
1.64266957357696E+018,Node3,1,0 0 0.000000
1.64266957377858E+018,Node3,1,0 0 0.000000
1.64266957402787E+018,Node3,1,160 0.154322 0.158026
1.64266957417862E+018,Node3,1,0 0 0.000000
1.64266957437923E+018,Node3,1,0 0 0.000000
1.64266957457942E+018,Node3,1,0 0 0.000000
1.64266957478089E+018,Node3,1,0 0 0.000000
1.64266957499923E+018,Node3,1,160 0.126242 0.129977
1.642669575182E+018,Node3,1,0 0 0.000000
1.6426695753823E+018,Node3,1,0 0 0.000000
1.64266957558598E+018,Node3,1,0 0 0.000000
1.64266957578501E+018,Node3,1,0 0 0.000000
1.64266957599818E+018,Node3,1,160 0.124699 0.128827
1.64266957618844E+018,Node3,1,0 0 0.000000
1.6426695763885E+018,Node3,1,0 0 0.000000
1.64266957658891E+018,Node3,1,0 0 0.000000
1.64266957678899E+018,Node3,1,0 0 0.000000
1.64266957700473E+018,Node3,1,160 0.130269 0.135395
1.64266957719043E+018,Node3,1,0 0 0.000000
1.64266957739139E+018,Node3,1,0 0 0.000000
1.64266957759073E+018,Node3,1,0 0 0.000000
1.64266957779124E+018,Node3,1,0 0 0.000000
1.64266957800867E+018,Node3,1,160 0.134843 0.138966
1.64266957819204E+018,Node3,1,0 0 0.000000
1.64266957839229E+018,Node3,1,0 0 0.000000
1.64266957859336E+018,Node3,1,0 0 0.000000
1.64266957879615E+018,Node3,1,0 0 0.000000
1.642669579006E+018,Node3,1,160 0.131187 0.136480
1.64266957919578E+018,Node3,1,0 0 0.000000
1.6426695793968E+018,Node3,1,0 0 0.000000
1.64266957959816E+018,Node3,1,0 0 0.000000
1.64266957979852E+018,Node3,1,0 0 0.000000
1.64266958001526E+018,Node3,1,160 0.141062 0.145491
1.64266958019923E+018,Node3,1,0 0 0.000000
1.64266958039963E+018,Node3,1,0 0 0.000000
1.64266958060013E+018,Node3,1,0 0 0.000000
1.64266958080042E+018,Node3,1,0 0 0.000000
1.64266958101244E+018,Node3,1,160 0.138934 0.143280
1.64266958120123E+018,Node3,1,0 0 0.000000
1.64266958140229E+018,Node3,1,0 0 0.000000
1.64266958160264E+018,Node3,1,0 0 0.000000
1.64266958180271E+018,Node3,1,0 0 0.000000
1.64266958202008E+018,Node3,1,160 0.147145 0.151088
1.64266958220468E+018,Node3,1,0 0 0.000000
1.64266958240621E+018,Node3,1,0 0 0.000000
1.64266958260597E+018,Node3,1,0 0 0.000000
1.64266958280687E+018,Node3,1,0 0 0.000000
1.64266958301799E+018,Node3,1,160 0.145228 0.148809
1.64266958320874E+018,Node3,1,0 0 0.000000
1.64266958340939E+018,Node3,1,0 0 0.000000
1.64266958361016E+018,Node3,1,0 0 0.000000
1.642669583811E+018,Node3,1,0 0 0.000000
1.64266958402938E+018,Node3,1,160 0.155499 0.160008
1.64266958421301E+018,Node3,1,0 0 0.000000
1.64266958441385E+018,Node3,1,0 0 0.000000
1.64266958461492E+018,Node3,1,0 0 0.000000
1.64266958481596E+018,Node3,1,0 0 0.000000
1.64266958502701E+018,Node3,1,160 0.154251 0.157692
1.64266958521806E+018,Node3,1,0 0 0.000000
1.64266958541826E+018,Node3,1,0 0 0.000000
1.64266958561908E+018,Node3,1,0 0 0.000000
1.64266958581994E+018,Node3,1,0 0 0.000000
1.6426695860315E+018,Node3,1,160 0.158728 0.162237
1.64266958622217E+018,Node3,1,0 0 0.000000
1.64266958642244E+018,Node3,1,0 0 0.000000
1.64266958662263E+018,Node3,1,0 0 0.000000
1.64266958682378E+018,Node3,1,0 0 0.000000
1.64266958703505E+018,Node3,1,160 0.162222 0.165957
1.64266958722554E+018,Node3,1,0 0 0.000000
1.64266958742606E+018,Node3,1,0 0 0.000000
1.64266958762674E+018,Node3,1,0 0 0.000000
1.64266958782761E+018,Node3,1,0 0 0.000000
1.64266958803837E+018,Node3,1,160 0.164959 0.168661
1.64266958822792E+018,Node3,1,0 0 0.000000
1.64266958842889E+018,Node3,1,0 0 0.000000
1.64266958863797E+018,Node3,1,0 0 0.000000
1.64266958883191E+018,Node3,1,0 0 0.000000
1.64266958904228E+018,Node3,1,160 0.169136 0.172980
1.64266958923292E+018,Node3,1,0 0 0.000000
1.64266958943264E+018,Node3,1,0 0 0.000000
1.64266958963342E+018,Node3,1,0 0 0.000000
1.64266958983616E+018,Node3,1,0 0 0.000000
1.642669590051E+018,Node3,1,160 0.176692 0.181804
1.64266959023596E+018,Node3,1,0 0 0.000000
1.64266959043677E+018,Node3,1,0 0 0.000000
1.64266959063772E+018,Node3,1,0 0 0.000000
1.6426695908407E+018,Node3,1,0 0 0.000000
1.64266959104997E+018,Node3,1,160 0.176175 0.180528
1.64266959123996E+018,Node3,1,0 0 0.000000
1.64266959144134E+018,Node3,1,0 0 0.000000
1.64266959164121E+018,Node3,1,0 0 0.000000
1.64266959184249E+018,Node3,1,0 0 0.000000
1.64266959205314E+018,Node3,1,160 0.180169 0.183985
1.64266959224369E+018,Node3,1,0 0 0.000000
1.64266959244446E+018,Node3,1,0 0 0.000000
1.64266959264502E+018,Node3,1,0 0 0.000000
1.64266959284606E+018,Node3,1,0 0 0.000000
1.6426695930573E+018,Node3,1,160 0.184368 0.188054
1.6426695932478E+018,Node3,1,0 0 0.000000
1.64266959344864E+018,Node3,1,0 0 0.000000
1.64266959365013E+018,Node3,1,0 0 0.000000
1.64266959384983E+018,Node3,1,0 0 0.000000
1.64266959406277E+018,Node3,1,160 0.189826 0.193632
1.64266959425159E+018,Node3,1,0 0 0.000000
1.64266959445247E+018,Node3,1,0 0 0.000000
1.64266959465338E+018,Node3,1,0 0 0.000000
1.64266959485444E+018,Node3,1,0 0 0.000000
1.64266959506533E+018,Node3,1,160 0.191738 0.195446
1.64266959525494E+018,Node3,1,0 0 0.000000
1.64266959545629E+018,Node3,1,0 0 0.000000
1.64266959565646E+018,Node3,1,0 0 0.000000
1.64266959585661E+018,Node3,1,0 0 0.000000
1.64266959606878E+018,Node3,1,160 0.195187 0.198855
1.64266959625777E+018,Node3,1,0 0 0.000000
1.64266959645917E+018,Node3,1,0 0 0.000000
1.64266959665894E+018,Node3,1,0 0 0.000000
1.64266959686016E+018,Node3,1,0 0 0.000000
1.64266959707145E+018,Node3,1,160 0.198494 0.202161
1.64266959726105E+018,Node3,1,0 0 0.000000
1.64266959746213E+018,Node3,1,0 0 0.000000
1.6426695976624E+018,Node3,1,0 0 0.000000
1.6426695978628E+018,Node3,1,0 0 0.000000
1.64266959807439E+018,Node3,1,160 0.201515 0.205290
1.64266959826338E+018,Node3,1,0 0 0.000000
1.64266959846427E+018,Node3,1,0 0 0.000000
1.64266959866521E+018,Node3,1,0 0 0.000000
1.64266959886612E+018,Node3,1,0 0 0.000000
1.64266959908315E+018,Node3,1,160 0.210211 0.213771
1.64266959926819E+018,Node3,1,0 0 0.000000
1.64266959946873E+018,Node3,1,0 0 0.000000
1.64266959966983E+018,Node3,1,0 0 0.000000
1.64266959995732E+018,Node3,1,0 0 0.000000
1.64266960008667E+018,Node3,1,160 0.212402 0.217559
1.64266960027171E+018,Node3,1,0 0 0.000000
1.64266960047187E+018,Node3,1,0 0 0.000000
1.64266960067167E+018,Node3,1,0 0 0.000000
1.64266960091148E+018,Node3,1,21 0.041862 0.042381
1.6426696010825E+018,Node3,1,139 0.208854 0.212236
1.64266960127477E+018,Node3,1,0 0 0.000000
1.64266960147555E+018,Node3,1,0 0 0.000000
1.64266960167618E+018,Node3,1,0 0 0.000000
1.64266960191729E+018,Node3,1,160 0.043965 0.047619
1.64266960207664E+018,Node3,1,0 0 0.000000
1.64266960227756E+018,Node3,1,0 0 0.000000
1.64266960247893E+018,Node3,1,0 0 0.000000
1.64266960267978E+018,Node3,1,0 0 0.000000
1.64266960292138E+018,Node3,1,160 0.048338 0.052152
1.64266960308069E+018,Node3,1,0 0 0.000000
1.64266960328146E+018,Node3,1,0 0 0.000000
1.64266960348248E+018,Node3,1,0 0 0.000000
1.64266960368333E+018,Node3,1,0 0 0.000000
1.6426696039503E+018,Node3,1,160 0.076533 0.080028
1.64266960408498E+018,Node3,1,0 0 0.000000
1.64266960428481E+018,Node3,1,0 0 0.000000
1.64266960448555E+018,Node3,1,0 0 0.000000
1.64266960468654E+018,Node3,1,0 0 0.000000
1.6426696049303E+018,Node3,1,160 0.056689 0.061150
1.64266960509249E+018,Node3,1,0 0 0.000000
1.64266960529359E+018,Node3,1,0 0 0.000000
1.64266960549433E+018,Node3,1,0 0 0.000000
1.64266960569549E+018,Node3,1,0 0 0.000000
1.6426696059279E+018,Node3,1,160 0.054865 0.058649
1.64266960609655E+018,Node3,1,0 0 0.000000
1.64266960629734E+018,Node3,1,0 0 0.000000
1.64266960649857E+018,Node3,1,0 0 0.000000
1.64266960669829E+018,Node3,1,0 0 0.000000
1.64266960695068E+018,Node3,1,160 0.077220 0.080948
1.64266960709892E+018,Node3,1,0 0 0.000000
1.64266960729953E+018,Node3,1,0 0 0.000000
1.64266960749924E+018,Node3,1,0 0 0.000000
1.64266960769988E+018,Node3,1,0 0 0.000000
1.6426696079295E+018,Node3,1,160 0.056324 0.060540
1.64266960810007E+018,Node3,1,0 0 0.000000
1.6426696082999E+018,Node3,1,0 0 0.000000
1.64266960850061E+018,Node3,1,0 0 0.000000
1.64266960870083E+018,Node3,1,0 0 0.000000
1.64266960897825E+018,Node3,1,160 0.105268 0.109057
1.64266960910295E+018,Node3,1,0 0 0.000000
1.64266960930337E+018,Node3,1,0 0 0.000000
1.64266960950354E+018,Node3,1,0 0 0.000000
1.64266960970468E+018,Node3,1,0 0 0.000000
1.64266960995538E+018,Node3,1,160 0.081598 0.086317
1.64266961010657E+018,Node3,1,0 0 0.000000
1.64266961030676E+018,Node3,1,0 0 0.000000
1.64266961050796E+018,Node3,1,0 0 0.000000
1.64266961070821E+018,Node3,1,0 0 0.000000
1.6426696109289E+018,Node3,1,160 0.055087 0.059064
1.64266961110906E+018,Node3,1,0 0 0.000000
1.64266961130947E+018,Node3,1,0 0 0.000000
1.64266961151071E+018,Node3,1,0 0 0.000000
1.64266961171126E+018,Node3,1,0 0 0.000000
1.64266961192941E+018,Node3,1,160 0.056124 0.059893
1.64266961211213E+018,Node3,1,0 0 0.000000
1.64266961231227E+018,Node3,1,0 0 0.000000
1.64266961251367E+018,Node3,1,0 0 0.000000
1.64266961271379E+018,Node3,1,0 0 0.000000
1.6426696129355E+018,Node3,1,160 0.062395 0.066110
1.64266961311399E+018,Node3,1,0 0 0.000000
1.64266961331477E+018,Node3,1,0 0 0.000000
1.64266961351544E+018,Node3,1,0 0 0.000000
1.64266961371656E+018,Node3,1,0 0 0.000000
1.64266961392798E+018,Node3,1,160 0.054645 0.058830
1.64266961413359E+018,Node3,1,0 0 0.000000
1.64266961431831E+018,Node3,1,0 0 0.000000
1.64266961451801E+018,Node3,1,0 0 0.000000
1.64266961471899E+018,Node3,1,0 0 0.000000
1.64266961492967E+018,Node3,1,160 0.056010 0.059910
1.64266961512008E+018,Node3,1,0 0 0.000000
1.64266961532023E+018,Node3,1,0 0 0.000000
1.64266961552117E+018,Node3,1,0 0 0.000000
1.64266961572219E+018,Node3,1,0 0 0.000000
1.64266961593732E+018,Node3,1,231 1.907184 6.064062
1.64266961612104E+018,Node3,1,0 0 0.000000
1.64266961632177E+018,Node3,1,0 0 0.000000
1.64266961652184E+018,Node3,1,0 0 0.000000
1.64266961672179E+018,Node3,1,0 0 0.000000
1.64266961694189E+018,Node3,1,160 0.068566 0.072403
1.64266961712335E+018,Node3,1,0 0 0.000000
1.64266961732477E+018,Node3,1,0 0 0.000000
1.64266961752375E+018,Node3,1,0 0 0.000000
1.64266961772498E+018,Node3,1,0 0 0.000000
1.64266961793576E+018,Node3,1,160 0.062426 0.066293
1.64266961812716E+018,Node3,1,0 0 0.000000
1.64266961832739E+018,Node3,1,0 0 0.000000
1.64266961852754E+018,Node3,1,0 0 0.000000
1.64266961872858E+018,Node3,1,0 0 0.000000
1.64266961893933E+018,Node3,1,160 0.065862 0.070016
1.6426696191298E+018,Node3,1,0 0 0.000000
1.64266961933095E+018,Node3,1,0 0 0.000000
1.64266961953196E+018,Node3,1,0 0 0.000000
1.64266961973261E+018,Node3,1,0 0 0.000000
1.6426696199684E+018,Node3,1,160 0.095550 0.099132
1.64266962013336E+018,Node3,1,0 0 0.000000
1.64266962033447E+018,Node3,1,0 0 0.000000
1.64266962053559E+018,Node3,1,0 0 0.000000
1.64266962073651E+018,Node3,1,0 0 0.000000
1.64266962095914E+018,Node3,1,160 0.086261 0.090126
1.64266962113716E+018,Node3,1,0 0 0.000000
1.64266962133806E+018,Node3,1,0 0 0.000000
1.64266962153947E+018,Node3,1,0 0 0.000000
1.64266962173973E+018,Node3,1,0 0 0.000000
1.64266962195241E+018,Node3,1,160 0.079565 0.083332
1.64266962214121E+018,Node3,1,0 0 0.000000
1.64266962234215E+018,Node3,1,0 0 0.000000
1.64266962254506E+018,Node3,1,0 0 0.000000
1.64266962274375E+018,Node3,1,0 0 0.000000
1.64266962296047E+018,Node3,1,160 0.085442 0.091225
1.64266962314422E+018,Node3,1,0 0 0.000000
1.64266962334534E+018,Node3,1,0 0 0.000000
1.6426696235465E+018,Node3,1,0 0 0.000000
1.64266962374667E+018,Node3,1,0 0 0.000000
1.64266962395785E+018,Node3,1,160 0.084673 0.088881
1.64266962414869E+018,Node3,1,0 0 0.000000
1.64266962434969E+018,Node3,1,0 0 0.000000
1.64266962455156E+018,Node3,1,0 0 0.000000
1.64266962475055E+018,Node3,1,0 0 0.000000
1.64266962497031E+018,Node3,1,160 0.096142 0.101089
1.64266962515231E+018,Node3,1,0 0 0.000000
1.64266962535501E+018,Node3,1,0 0 0.000000
1.64266962555355E+018,Node3,1,0 0 0.000000
1.64266962575382E+018,Node3,1,0 0 0.000000
1.64266962596424E+018,Node3,1,160 0.090930 0.094976
1.64266962615392E+018,Node3,1,0 0 0.000000
1.64266962635506E+018,Node3,1,0 0 0.000000
1.64266962655593E+018,Node3,1,0 0 0.000000
1.64266962675604E+018,Node3,1,0 0 0.000000
1.64266962696666E+018,Node3,1,160 0.093418 0.097310
1.64266962715612E+018,Node3,1,0 0 0.000000
1.64266962735834E+018,Node3,1,0 0 0.000000
1.64266962755812E+018,Node3,1,0 0 0.000000
1.64266962775917E+018,Node3,1,0 0 0.000000
1.64266962797079E+018,Node3,1,160 0.097292 0.101257
1.64266962816086E+018,Node3,1,0 0 0.000000
1.64266962836065E+018,Node3,1,0 0 0.000000
1.64266962856174E+018,Node3,1,0 0 0.000000
1.64266962876709E+018,Node3,1,0 0 0.000000
1.64266962898064E+018,Node3,1,160 0.107486 0.111317
1.64266962916416E+018,Node3,1,0 0 0.000000
1.64266962936536E+018,Node3,1,0 0 0.000000
1.64266962956562E+018,Node3,1,0 0 0.000000
1.64266962976553E+018,Node3,1,0 0 0.000000
1.64266962997759E+018,Node3,1,160 0.104612 0.108480
1.64266963016728E+018,Node3,1,0 0 0.000000
1.64266963036835E+018,Node3,1,0 0 0.000000
1.64266963056896E+018,Node3,1,0 0 0.000000
1.64266963076922E+018,Node3,1,0 0 0.000000
1.64266963098008E+018,Node3,1,160 0.106728 0.110516
1.64266963116971E+018,Node3,1,0 0 0.000000
1.64266963137106E+018,Node3,1,0 0 0.000000
1.64266963157114E+018,Node3,1,0 0 0.000000
1.64266963177825E+018,Node3,1,0 0 0.000000
1.64266963200504E+018,Node3,1,160 0.131450 0.135577
1.64266963217341E+018,Node3,1,0 0 0.000000
1.64266963237436E+018,Node3,1,0 0 0.000000
1.64266963257518E+018,Node3,1,0 0 0.000000
1.64266963277591E+018,Node3,1,0 0 0.000000
1.64266963299347E+018,Node3,1,160 0.120432 0.123830
1.64266963317697E+018,Node3,1,0 0 0.000000
1.64266963337788E+018,Node3,1,0 0 0.000000
1.6426696335788E+018,Node3,1,0 0 0.000000
1.6426696337795E+018,Node3,1,0 0 0.000000
1.64266963399073E+018,Node3,1,160 0.117622 0.121503
1.64266963418109E+018,Node3,1,0 0 0.000000
1.64266963438179E+018,Node3,1,0 0 0.000000
1.64266963458253E+018,Node3,1,0 0 0.000000
1.6426696347837E+018,Node3,1,0 0 0.000000
1.64266963500104E+018,Node3,1,160 0.127970 0.131930
1.6426696351853E+018,Node3,1,0 0 0.000000
1.6426696353861E+018,Node3,1,0 0 0.000000
1.64266963558664E+018,Node3,1,0 0 0.000000
1.64266963578718E+018,Node3,1,0 0 0.000000
1.6426696359984E+018,Node3,1,160 0.125188 0.128785
1.64266963618928E+018,Node3,1,0 0 0.000000
1.64266963639038E+018,Node3,1,0 0 0.000000
1.64266963659229E+018,Node3,1,0 0 0.000000
1.64266963679232E+018,Node3,1,0 0 0.000000
1.64266963700307E+018,Node3,1,160 0.129528 0.133443
1.64266963719266E+018,Node3,1,0 0 0.000000
1.64266963739393E+018,Node3,1,0 0 0.000000
1.64266963759495E+018,Node3,1,0 0 0.000000
1.64266963779558E+018,Node3,1,0 0 0.000000
1.64266963800593E+018,Node3,1,160 0.132557 0.136448
1.64266963819658E+018,Node3,1,0 0 0.000000
1.64266963839735E+018,Node3,1,0 0 0.000000
1.6426696385981E+018,Node3,1,0 0 0.000000
1.64266963879869E+018,Node3,1,0 0 0.000000
1.64266963900961E+018,Node3,1,160 0.136715 0.140333
1.6426696392E+018,Node3,1,0 0 0.000000
1.642669639401E+018,Node3,1,0 0 0.000000
1.64266963960188E+018,Node3,1,0 0 0.000000
1.64266963980264E+018,Node3,1,0 0 0.000000
1.64266964001454E+018,Node3,1,160 0.141532 0.145286
1.64266964020454E+018,Node3,1,0 0 0.000000
1.64266964040565E+018,Node3,1,0 0 0.000000
1.64266964060645E+018,Node3,1,0 0 0.000000
1.64266964080769E+018,Node3,1,0 0 0.000000
1.64266964101996E+018,Node3,1,160 0.146089 0.150308
1.64266964120891E+018,Node3,1,0 0 0.000000
1.64266964140983E+018,Node3,1,0 0 0.000000
1.64266964161076E+018,Node3,1,0 0 0.000000
1.64266964181161E+018,Node3,1,0 0 0.000000
1.64266964203185E+018,Node3,1,160 0.158627 0.162826
1.64266964222114E+018,Node3,1,0 0 0.000000
1.64266964242204E+018,Node3,1,0 0 0.000000
1.64266964262291E+018,Node3,1,0 0 0.000000
1.64266964282399E+018,Node3,1,0 0 0.000000
1.64266964303517E+018,Node3,1,160 0.162121 0.165888
1.64266964322484E+018,Node3,1,0 0 0.000000
1.64266964342624E+018,Node3,1,0 0 0.000000
1.64266964362607E+018,Node3,1,0 0 0.000000
1.64266964382697E+018,Node3,1,0 0 0.000000
1.64266964404044E+018,Node3,1,160 0.167115 0.171065
1.64266964422893E+018,Node3,1,0 0 0.000000
1.64266964442982E+018,Node3,1,0 0 0.000000
1.64266964463068E+018,Node3,1,0 0 0.000000
1.64266964483163E+018,Node3,1,0 0 0.000000
1.64266964504317E+018,Node3,1,160 0.169448 0.173491
1.64266964523322E+018,Node3,1,0 0 0.000000
1.64266964543328E+018,Node3,1,0 0 0.000000
1.64266964563436E+018,Node3,1,0 0 0.000000
1.64266964583437E+018,Node3,1,0 0 0.000000
1.64266964604614E+018,Node3,1,160 0.172791 0.176498
1.64266964623573E+018,Node3,1,0 0 0.000000
1.64266964643665E+018,Node3,1,0 0 0.000000
1.64266964663785E+018,Node3,1,0 0 0.000000
1.64266964683899E+018,Node3,1,0 0 0.000000
1.64266964705021E+018,Node3,1,160 0.177210 0.180964
1.64266964724005E+018,Node3,1,0 0 0.000000
1.64266964743991E+018,Node3,1,0 0 0.000000
1.64266964764088E+018,Node3,1,0 0 0.000000
1.64266964784175E+018,Node3,1,0 0 0.000000
1.64266964805342E+018,Node3,1,160 0.180486 0.184285
1.64266964824316E+018,Node3,1,0 0 0.000000
1.64266964844374E+018,Node3,1,0 0 0.000000
1.6426696486447E+018,Node3,1,0 0 0.000000
1.64266964884529E+018,Node3,1,0 0 0.000000
1.64266964905629E+018,Node3,1,160 0.183174 0.186776
1.6426696492457E+018,Node3,1,0 0 0.000000
1.64266964944677E+018,Node3,1,0 0 0.000000
1.64266964964754E+018,Node3,1,0 0 0.000000
1.64266964984873E+018,Node3,1,0 0 0.000000
1.64266965005992E+018,Node3,1,160 0.187700 0.190943
1.64266965024973E+018,Node3,1,0 0 0.000000
1.64266965045084E+018,Node3,1,0 0 0.000000
1.64266965065149E+018,Node3,1,0 0 0.000000
1.64266965085246E+018,Node3,1,0 0 0.000000
1.6426696510697E+018,Node3,1,160 0.196644 0.200310
1.64266965125412E+018,Node3,1,0 0 0.000000
1.64266965145511E+018,Node3,1,0 0 0.000000
1.64266965165611E+018,Node3,1,0 0 0.000000
1.64266965185711E+018,Node3,1,0 0 0.000000
1.64266965206827E+018,Node3,1,160 0.195165 0.198849
1.64266965225918E+018,Node3,1,0 0 0.000000
1.64266965245951E+018,Node3,1,0 0 0.000000
1.64266965266028E+018,Node3,1,0 0 0.000000
1.64266965286129E+018,Node3,1,0 0 0.000000
1.64266965307275E+018,Node3,1,160 0.199991 0.203178
1.6426696532629E+018,Node3,1,0 0 0.000000
1.64266965346252E+018,Node3,1,0 0 0.000000
1.64266965366352E+018,Node3,1,0 0 0.000000
1.64266965386437E+018,Node3,1,0 0 0.000000
1.64266965407588E+018,Node3,1,160 0.201653 0.206138
1.64266965426659E+018,Node3,1,0 0 0.000000
1.64266965446737E+018,Node3,1,0 0 0.000000
1.6426696546672E+018,Node3,1,0 0 0.000000
1.642669654868E+018,Node3,1,0 0 0.000000
1.64266965508073E+018,Node3,1,160 0.208128 0.211705
1.64266965526931E+018,Node3,1,0 0 0.000000
1.64266965546942E+018,Node3,1,0 0 0.000000
1.6426696556707E+018,Node3,1,0 0 0.000000
1.64266965587447E+018,Node3,1,0 0 0.000000
1.64266965608757E+018,Node3,1,160 0.214810 0.218366
1.6426696562723E+018,Node3,1,0 0 0.000000
1.64266965647307E+018,Node3,1,0 0 0.000000
1.64266965667376E+018,Node3,1,0 0 0.000000
1.64266965691724E+018,Node3,1,160 0.044501 0.048040
1.64266965707495E+018,Node3,1,0 0 0.000000
1.64266965727658E+018,Node3,1,0 0 0.000000
1.64266965747741E+018,Node3,1,0 0 0.000000
1.64266965767797E+018,Node3,1,0 0 0.000000
1.64266965792346E+018,Node3,1,155 0.050840 0.054228
1.64266965807843E+018,Node3,1,5 0.202351 0.202693
1.64266965827903E+018,Node3,1,0 0 0.000000
1.6426696584802E+018,Node3,1,0 0 0.000000
1.64266965868017E+018,Node3,1,0 0 0.000000
1.64266965895726E+018,Node3,1,153 0.084234 0.087589
1.64266965908154E+018,Node3,1,7 0.204641 0.205291
1.64266965928167E+018,Node3,1,0 0 0.000000
1.64266965948263E+018,Node3,1,0 0 0.000000
1.64266965968357E+018,Node3,1,0 0 0.000000
1.64266965992399E+018,Node3,1,160 0.051314 0.054871
1.6426696600841E+018,Node3,1,0 0 0.000000
1.64266966028434E+018,Node3,1,0 0 0.000000
1.64266966048419E+018,Node3,1,0 0 0.000000
1.64266966068513E+018,Node3,1,0 0 0.000000
1.64266966092379E+018,Node3,1,160 0.051054 0.054594
1.64266966108552E+018,Node3,1,0 0 0.000000
1.6426696612864E+018,Node3,1,0 0 0.000000
1.64266966148722E+018,Node3,1,0 0 0.000000
1.64266966168829E+018,Node3,1,0 0 0.000000
1.64266966192508E+018,Node3,1,160 0.051757 0.055468
1.64266966208923E+018,Node3,1,0 0 0.000000
1.64266966229003E+018,Node3,1,0 0 0.000000
1.64266966249083E+018,Node3,1,0 0 0.000000
1.64266966269202E+018,Node3,1,0 0 0.000000
1.64266966292332E+018,Node3,1,160 0.050027 0.053780
1.64266966309302E+018,Node3,1,0 0 0.000000
1.64266966329366E+018,Node3,1,0 0 0.000000
1.64266966349445E+018,Node3,1,0 0 0.000000
1.64266966369505E+018,Node3,1,0 0 0.000000
1.64266966397457E+018,Node3,1,160 0.101187 0.104856
1.64266966409588E+018,Node3,1,0 0 0.000000
1.64266966429613E+018,Node3,1,0 0 0.000000
1.64266966449669E+018,Node3,1,0 0 0.000000
1.64266966469638E+018,Node3,1,0 0 0.000000
1.64266966492759E+018,Node3,1,160 0.052609 0.057852
1.64266966509652E+018,Node3,1,0 0 0.000000
1.64266966529804E+018,Node3,1,0 0 0.000000
1.64266966549898E+018,Node3,1,0 0 0.000000
1.64266966570013E+018,Node3,1,0 0 0.000000
1.64266966592132E+018,Node3,1,160 0.048358 0.052048
1.64266966610036E+018,Node3,1,0 0 0.000000
1.64266966630138E+018,Node3,1,0 0 0.000000
1.64266966650259E+018,Node3,1,0 0 0.000000
1.64266966670263E+018,Node3,1,0 0 0.000000
1.64266966692812E+018,Node3,1,160 0.055370 0.059098
1.64266966710311E+018,Node3,1,0 0 0.000000
1.64266966730309E+018,Node3,1,0 0 0.000000
1.64266966750442E+018,Node3,1,0 0 0.000000
1.6426696677044E+018,Node3,1,0 0 0.000000
1.64266966796393E+018,Node3,1,160 0.089919 0.094161
1.64266966810558E+018,Node3,1,0 0 0.000000
1.64266966830565E+018,Node3,1,0 0 0.000000
1.64266966850671E+018,Node3,1,0 0 0.000000
1.64266966870764E+018,Node3,1,0 0 0.000000
1.64266966892413E+018,Node3,1,160 0.051533 0.055113
1.64266966910836E+018,Node3,1,0 0 0.000000
1.64266966930922E+018,Node3,1,0 0 0.000000
1.64266966951026E+018,Node3,1,0 0 0.000000
1.64266966971135E+018,Node3,1,0 0 0.000000
1.6426696699287E+018,Node3,1,160 0.055370 0.059014
1.6426696701121E+018,Node3,1,0 0 0.000000
1.64266967031315E+018,Node3,1,0 0 0.000000
1.64266967051403E+018,Node3,1,0 0 0.000000
1.64266967071486E+018,Node3,1,0 0 0.000000
1.64266967194308E+018,Node3,1,160 1.070207 1.073928
1.64266967213381E+018,Node3,1,160 0.260821 0.264418
1.64266967231801E+018,Node3,1,0 0 0.000000
1.64266967251895E+018,Node3,1,0 0 0.000000
1.64266967271946E+018,Node3,1,0 0 0.000000
1.64266967293668E+018,Node3,1,160 0.063215 0.066707
1.64266967312153E+018,Node3,1,0 0 0.000000
1.64266967332204E+018,Node3,1,0 0 0.000000
1.64266967352173E+018,Node3,1,0 0 0.000000
1.64266967372274E+018,Node3,1,0 0 0.000000
1.64266967399054E+018,Node3,1,160 0.111991 0.121487
1.64266967412405E+018,Node3,1,0 0 0.000000
1.64266967432401E+018,Node3,1,0 0 0.000000
1.64266967452492E+018,Node3,1,0 0 0.000000
1.64266967472636E+018,Node3,1,0 0 0.000000
1.64266967493757E+018,Node3,1,160 0.064424 0.068498
1.64266967512779E+018,Node3,1,0 0 0.000000
1.64266967532898E+018,Node3,1,0 0 0.000000
1.64266967552953E+018,Node3,1,0 0 0.000000
1.64266967572941E+018,Node3,1,0 0 0.000000
1.64266967594097E+018,Node3,1,160 0.067295 0.071139
1.64266967613048E+018,Node3,1,0 0 0.000000
1.6426696763316E+018,Node3,1,0 0 0.000000
1.64266967653278E+018,Node3,1,0 0 0.000000
1.64266967673333E+018,Node3,1,0 0 0.000000
1.64266967694627E+018,Node3,1,160 0.072720 0.076530
1.64266967713513E+018,Node3,1,0 0 0.000000
1.64266967733596E+018,Node3,1,0 0 0.000000
1.64266967753645E+018,Node3,1,0 0 0.000000
1.64266967773738E+018,Node3,1,0 0 0.000000
1.6426696779487E+018,Node3,1,160 0.075690 0.079129
1.64266967813846E+018,Node3,1,0 0 0.000000
1.64266967833921E+018,Node3,1,0 0 0.000000
1.64266967853986E+018,Node3,1,0 0 0.000000
1.64266967874066E+018,Node3,1,0 0 0.000000
1.64266967897699E+018,Node3,1,160 0.103796 0.107788
1.64266967914198E+018,Node3,1,0 0 0.000000
1.64266967934282E+018,Node3,1,0 0 0.000000
1.64266967954329E+018,Node3,1,0 0 0.000000
1.64266967974476E+018,Node3,1,0 0 0.000000
1.64266967995417E+018,Node3,1,160 0.081017 0.085015
1.6426696801447E+018,Node3,1,0 0 0.000000
1.64266968034472E+018,Node3,1,0 0 0.000000
1.6426696805446E+018,Node3,1,0 0 0.000000
1.6426696807449E+018,Node3,1,0 0 0.000000
1.6426696809568E+018,Node3,1,160 0.084051 0.087535
1.64266968114733E+018,Node3,1,0 0 0.000000
1.64266968134758E+018,Node3,1,0 0 0.000000
1.64266968154875E+018,Node3,1,0 0 0.000000
1.64266968174846E+018,Node3,1,0 0 0.000000
1.64266968195972E+018,Node3,1,160 0.086266 0.089926
1.64266968215061E+018,Node3,1,0 0 0.000000
1.64266968235123E+018,Node3,1,0 0 0.000000
1.64266968255186E+018,Node3,1,0 0 0.000000
1.64266968275274E+018,Node3,1,0 0 0.000000
1.64266968296348E+018,Node3,1,160 0.090582 0.094208
1.64266968315403E+018,Node3,1,0 0 0.000000
1.64266968335758E+018,Node3,1,0 0 0.000000
1.64266968355569E+018,Node3,1,0 0 0.000000
1.64266968375601E+018,Node3,1,0 0 0.000000
1.64266968397244E+018,Node3,1,160 0.098819 0.103165
1.64266968415708E+018,Node3,1,0 0 0.000000
1.64266968435686E+018,Node3,1,0 0 0.000000
1.64266968456558E+018,Node3,1,0 0 0.000000
1.64266968475842E+018,Node3,1,0 0 0.000000
1.64266968497567E+018,Node3,1,160 0.102188 0.105849
1.64266968516046E+018,Node3,1,0 0 0.000000
1.64266968536042E+018,Node3,1,0 0 0.000000
1.64266968556087E+018,Node3,1,0 0 0.000000
1.64266968576266E+018,Node3,1,0 0 0.000000
1.64266968597909E+018,Node3,1,160 0.106023 0.109718
1.64266968616379E+018,Node3,1,0 0 0.000000
1.64266968636459E+018,Node3,1,0 0 0.000000
1.64266968656558E+018,Node3,1,0 0 0.000000
1.64266968676809E+018,Node3,1,0 0 0.000000
1.64266968698407E+018,Node3,1,160 0.111079 0.114503
1.64266968716736E+018,Node3,1,0 0 0.000000
1.64266968736801E+018,Node3,1,0 0 0.000000
1.64266968756895E+018,Node3,1,0 0 0.000000
1.64266968777024E+018,Node3,1,0 0 0.000000
1.64266968798098E+018,Node3,1,160 0.106999 0.111470
1.64266968817069E+018,Node3,1,0 0 0.000000
1.64266968837175E+018,Node3,1,0 0 0.000000
1.64266968857212E+018,Node3,1,0 0 0.000000
1.64266968877321E+018,Node3,1,0 0 0.000000
1.64266968899234E+018,Node3,1,160 0.119280 0.122890
1.64266968918272E+018,Node3,1,0 0 0.000000
1.64266968938355E+018,Node3,1,0 0 0.000000
1.64266968958421E+018,Node3,1,0 0 0.000000
1.6426696897848E+018,Node3,1,0 0 0.000000
1.64266969000565E+018,Node3,1,160 0.131218 0.136486
1.64266969018593E+018,Node3,1,0 0 0.000000
1.642669690387E+018,Node3,1,0 0 0.000000
1.64266969058761E+018,Node3,1,0 0 0.000000
1.64266969079249E+018,Node3,1,0 0 0.000000
1.64266969099946E+018,Node3,1,160 0.126643 0.130320
1.64266969118929E+018,Node3,1,0 0 0.000000
1.64266969139018E+018,Node3,1,0 0 0.000000
1.64266969159087E+018,Node3,1,0 0 0.000000
1.64266969179195E+018,Node3,1,0 0 0.000000
1.6426696920027E+018,Node3,1,160 0.129736 0.133473
1.64266969219267E+018,Node3,1,0 0 0.000000
1.64266969239423E+018,Node3,1,0 0 0.000000
1.64266969259446E+018,Node3,1,0 0 0.000000
1.64266969279793E+018,Node3,1,0 0 0.000000
1.64266969300686E+018,Node3,1,160 0.133788 0.137568
1.64266969319601E+018,Node3,1,0 0 0.000000
1.64266969339634E+018,Node3,1,0 0 0.000000
1.64266969359642E+018,Node3,1,0 0 0.000000
1.64266969379704E+018,Node3,1,0 0 0.000000
1.64266969400896E+018,Node3,1,160 0.135775 0.139599
1.64266969419886E+018,Node3,1,0 0 0.000000
1.64266969439888E+018,Node3,1,0 0 0.000000
1.64266969460006E+018,Node3,1,0 0 0.000000
1.64266969479999E+018,Node3,1,0 0 0.000000
1.64266969501228E+018,Node3,1,160 0.138766 0.143019
1.64266969520157E+018,Node3,1,0 0 0.000000
1.64266969540155E+018,Node3,1,0 0 0.000000
1.64266969560252E+018,Node3,1,0 0 0.000000
1.64266969580308E+018,Node3,1,0 0 0.000000
1.64266969601341E+018,Node3,1,160 0.140664 0.144210
1.64266969620461E+018,Node3,1,0 0 0.000000
1.64266969640462E+018,Node3,1,0 0 0.000000
1.64266969660451E+018,Node3,1,0 0 0.000000
1.64266969680537E+018,Node3,1,0 0 0.000000
1.64266969701692E+018,Node3,1,160 0.142617 0.147146
1.64266969720777E+018,Node3,1,0 0 0.000000
1.64266969740791E+018,Node3,1,0 0 0.000000
1.64266969760841E+018,Node3,1,0 0 0.000000
1.64266969780895E+018,Node3,1,0 0 0.000000
1.64266969802001E+018,Node3,1,160 0.146947 0.150681
1.64266969820977E+018,Node3,1,0 0 0.000000
1.64266969841061E+018,Node3,1,0 0 0.000000
1.64266969861152E+018,Node3,1,0 0 0.000000
1.64266969881256E+018,Node3,1,0 0 0.000000
1.64266969902463E+018,Node3,1,160 0.150714 0.154720
1.64266969921338E+018,Node3,1,0 0 0.000000
1.64266969941446E+018,Node3,1,0 0 0.000000
1.64266969961546E+018,Node3,1,0 0 0.000000
1.64266969981566E+018,Node3,1,0 0 0.000000
1.6426697000266E+018,Node3,1,160 0.153173 0.157436
1.64266970021638E+018,Node3,1,0 0 0.000000
1.64266970041807E+018,Node3,1,0 0 0.000000
1.6426697006271E+018,Node3,1,0 0 0.000000
1.64266970081974E+018,Node3,1,0 0 0.000000
1.64266970103177E+018,Node3,1,160 0.158038 0.162484
1.6426697012206E+018,Node3,1,0 0 0.000000
1.64266970142105E+018,Node3,1,0 0 0.000000
1.64266970162075E+018,Node3,1,0 0 0.000000
1.64266970182421E+018,Node3,1,0 0 0.000000
1.64266970203321E+018,Node3,1,160 0.159478 0.163649
1.64266970222333E+018,Node3,1,0 0 0.000000
1.64266970242335E+018,Node3,1,0 0 0.000000
1.64266970262448E+018,Node3,1,0 0 0.000000
1.64266970282433E+018,Node3,1,0 0 0.000000
1.64266970303774E+018,Node3,1,160 0.164324 0.167967
1.64266970322686E+018,Node3,1,0 0 0.000000
1.64266970342699E+018,Node3,1,0 0 0.000000
1.64266970362731E+018,Node3,1,0 0 0.000000
1.64266970382763E+018,Node3,1,0 0 0.000000
1.64266970403863E+018,Node3,1,160 0.164564 0.168949
1.64266970422851E+018,Node3,1,0 0 0.000000
1.64266970442936E+018,Node3,1,0 0 0.000000
1.64266970463048E+018,Node3,1,0 0 0.000000
1.64266970483113E+018,Node3,1,0 0 0.000000
1.64266970504336E+018,Node3,1,160 0.169909 0.173792
1.64266970523286E+018,Node3,1,0 0 0.000000
1.64266970543289E+018,Node3,1,0 0 0.000000
1.64266970563405E+018,Node3,1,0 0 0.000000
1.64266970583468E+018,Node3,1,0 0 0.000000
1.64266970604519E+018,Node3,1,160 0.171386 0.175404
1.64266970623525E+018,Node3,1,0 0 0.000000
1.64266970643511E+018,Node3,1,0 0 0.000000
1.64266970663648E+018,Node3,1,0 0 0.000000
1.64266970683641E+018,Node3,1,0 0 0.000000
1.64266970705359E+018,Node3,1,160 0.180404 0.183817
1.64266970723754E+018,Node3,1,0 0 0.000000
1.64266970743752E+018,Node3,1,0 0 0.000000
1.64266970763843E+018,Node3,1,0 0 0.000000
1.64266970784083E+018,Node3,1,0 0 0.000000
1.64266970805004E+018,Node3,1,160 0.177487 0.180835
1.64266970824077E+018,Node3,1,0 0 0.000000
1.64266970844183E+018,Node3,1,0 0 0.000000
1.64266970864196E+018,Node3,1,0 0 0.000000
1.64266970884271E+018,Node3,1,0 0 0.000000
1.64266970905384E+018,Node3,1,160 0.181376 0.184863
1.64266970924595E+018,Node3,1,0 0 0.000000
1.64266970944494E+018,Node3,1,0 0 0.000000
1.64266970964591E+018,Node3,1,0 0 0.000000
1.64266970984676E+018,Node3,1,0 0 0.000000
1.64266971006299E+018,Node3,1,160 0.189761 0.193609
1.64266971024752E+018,Node3,1,0 0 0.000000
1.64266971044827E+018,Node3,1,0 0 0.000000
1.64266971064939E+018,Node3,1,0 0 0.000000
1.64266971084924E+018,Node3,1,0 0 0.000000
1.64266971106563E+018,Node3,1,160 0.192722 0.196160
1.64266971125048E+018,Node3,1,0 0 0.000000
1.64266971145064E+018,Node3,1,0 0 0.000000
1.64266971165169E+018,Node3,1,0 0 0.000000
1.6426697118515E+018,Node3,1,0 0 0.000000
1.64266971206204E+018,Node3,1,160 0.189217 0.192714
1.64266971225295E+018,Node3,1,0 0 0.000000
1.64266971245293E+018,Node3,1,0 0 0.000000
1.64266971265396E+018,Node3,1,0 0 0.000000
1.64266971285479E+018,Node3,1,0 0 0.000000
1.64266971307115E+018,Node3,1,160 0.198274 0.201950
1.64266971325634E+018,Node3,1,0 0 0.000000
1.64266971345637E+018,Node3,1,0 0 0.000000
1.6426697136575E+018,Node3,1,0 0 0.000000
1.64266971385765E+018,Node3,1,0 0 0.000000
1.64266971406831E+018,Node3,1,160 0.194919 0.198984
1.64266971425837E+018,Node3,1,0 0 0.000000
1.64266971445909E+018,Node3,1,0 0 0.000000
1.64266971466014E+018,Node3,1,0 0 0.000000
1.64266971486015E+018,Node3,1,0 0 0.000000
1.6426697150772E+018,Node3,1,160 0.203908 0.207759
1.64266971526081E+018,Node3,1,0 0 0.000000
1.64266971546162E+018,Node3,1,0 0 0.000000
1.64266971566226E+018,Node3,1,0 0 0.000000
1.64266971586334E+018,Node3,1,0 0 0.000000
1.64266971607426E+018,Node3,1,160 0.201189 0.204666
1.64266971626499E+018,Node3,1,0 0 0.000000
1.64266971646599E+018,Node3,1,0 0 0.000000
1.64266971666682E+018,Node3,1,0 0 0.000000
1.64266971686758E+018,Node3,1,0 0 0.000000
1.64266971707922E+018,Node3,1,160 0.206261 0.210177
1.64266971726956E+018,Node3,1,0 0 0.000000
1.64266971747292E+018,Node3,1,0 0 0.000000
1.64266971767178E+018,Node3,1,0 0 0.000000
1.64266971791495E+018,Node3,1,21 0.045585 0.046092
1.64266971808647E+018,Node3,1,139 0.213776 0.216737
1.64266971827401E+018,Node3,1,0 0 0.000000
1.64266971847415E+018,Node3,1,0 0 0.000000
1.64266971867907E+018,Node3,1,0 0 0.000000
1.64266971891907E+018,Node3,1,160 0.045572 0.049480
1.64266971907511E+018,Node3,1,0 0 0.000000
1.64266971927567E+018,Node3,1,0 0 0.000000
1.64266971947934E+018,Node3,1,0 0 0.000000
1.64266971967699E+018,Node3,1,0 0 0.000000
1.64266971992382E+018,Node3,1,160 0.050425 0.054300
1.64266972007857E+018,Node3,1,0 0 0.000000
1.64266972027889E+018,Node3,1,0 0 0.000000
1.64266972047906E+018,Node3,1,0 0 0.000000
1.64266972067991E+018,Node3,1,0 0 0.000000
1.6426697209269E+018,Node3,1,160 0.053712 0.057659
1.64266972108065E+018,Node3,1,0 0 0.000000
1.64266972128104E+018,Node3,1,0 0 0.000000
1.64266972148142E+018,Node3,1,0 0 0.000000
1.64266972168131E+018,Node3,1,0 0 0.000000
1.64266972192696E+018,Node3,1,160 0.053538 0.057791
1.6426697220921E+018,Node3,1,0 0 0.000000
1.64266972228206E+018,Node3,1,0 0 0.000000
1.64266972248218E+018,Node3,1,0 0 0.000000
1.64266972268306E+018,Node3,1,0 0 0.000000
1.6426697229846E+018,Node3,1,160 0.111275 0.115468
1.64266972308365E+018,Node3,1,0 0 0.000000
1.64266972328489E+018,Node3,1,0 0 0.000000
1.64266972348524E+018,Node3,1,0 0 0.000000
1.64266972368552E+018,Node3,1,0 0 0.000000
1.64266972392469E+018,Node3,1,160 0.052293 0.055549
1.6426697240859E+018,Node3,1,0 0 0.000000
1.64266972428714E+018,Node3,1,0 0 0.000000
1.64266972448712E+018,Node3,1,0 0 0.000000
1.64266972468804E+018,Node3,1,0 0 0.000000
1.64266972492404E+018,Node3,1,160 0.051279 0.054794
1.64266972508897E+018,Node3,1,0 0 0.000000
1.64266972529021E+018,Node3,1,0 0 0.000000
1.64266972549082E+018,Node3,1,0 0 0.000000
1.64266972569167E+018,Node3,1,0 0 0.000000
1.64266972600116E+018,Node3,1,160 0.128376 0.132112
1.64266972609266E+018,Node3,1,0 0 0.000000
1.64266972629329E+018,Node3,1,0 0 0.000000
1.64266972649343E+018,Node3,1,0 0 0.000000
1.64266972669421E+018,Node3,1,0 0 0.000000
1.64266972692717E+018,Node3,1,160 0.054094 0.057463
1.64266972709512E+018,Node3,1,0 0 0.000000
1.64266972729537E+018,Node3,1,0 0 0.000000
1.64266972749538E+018,Node3,1,0 0 0.000000
1.64266972769628E+018,Node3,1,0 0 0.000000
1.64266972792845E+018,Node3,1,160 0.055540 0.058815
1.64266972809743E+018,Node3,1,0 0 0.000000
1.64266972829837E+018,Node3,1,0 0 0.000000
1.6426697284993E+018,Node3,1,0 0 0.000000
1.64266972870087E+018,Node3,1,0 0 0.000000
1.64266972892784E+018,Node3,1,160 0.054599 0.058410
1.6426697291008E+018,Node3,1,0 0 0.000000
1.6426697293037E+018,Node3,1,0 0 0.000000
1.64266972950275E+018,Node3,1,0 0 0.000000
1.64266972970361E+018,Node3,1,0 0 0.000000
1.64266972992511E+018,Node3,1,160 0.052116 0.055986
1.64266973010503E+018,Node3,1,0 0 0.000000
1.64266973030581E+018,Node3,1,0 0 0.000000
1.64266973050684E+018,Node3,1,0 0 0.000000
1.64266973070772E+018,Node3,1,0 0 0.000000
1.64266973092529E+018,Node3,1,160 0.052356 0.056155
1.64266973110855E+018,Node3,1,0 0 0.000000
1.64266973130924E+018,Node3,1,0 0 0.000000
1.64266973151007E+018,Node3,1,0 0 0.000000
1.64266973171373E+018,Node3,1,0 0 0.000000
1.64266973199668E+018,Node3,1,160 0.123294 0.127216
1.64266973212138E+018,Node3,1,0 0 0.000000
1.64266973232233E+018,Node3,1,0 0 0.000000
1.64266973252392E+018,Node3,1,0 0 0.000000
1.64266973272423E+018,Node3,1,0 0 0.000000
1.64266973293532E+018,Node3,1,160 0.061580 0.065934
1.64266973312514E+018,Node3,1,0 0 0.000000
1.64266973332566E+018,Node3,1,0 0 0.000000
1.64266973352824E+018,Node3,1,0 0 0.000000
1.64266973372737E+018,Node3,1,0 0 0.000000
1.64266973394399E+018,Node3,1,160 0.070244 0.074148
1.6426697341287E+018,Node3,1,0 0 0.000000
1.64266973432913E+018,Node3,1,0 0 0.000000
1.6426697345285E+018,Node3,1,0 0 0.000000
1.64266973472956E+018,Node3,1,0 0 0.000000
1.64266973494667E+018,Node3,1,160 0.073024 0.077207
1.6426697351314E+018,Node3,1,0 0 0.000000
1.64266973533136E+018,Node3,1,0 0 0.000000
1.64266973553226E+018,Node3,1,0 0 0.000000
1.64266973573546E+018,Node3,1,0 0 0.000000
1.64266973594406E+018,Node3,1,160 0.070830 0.074871
1.64266973613471E+018,Node3,1,0 0 0.000000
1.64266973633602E+018,Node3,1,0 0 0.000000
1.64266973653632E+018,Node3,1,0 0 0.000000
1.64266973673741E+018,Node3,1,0 0 0.000000
1.64266973695455E+018,Node3,1,160 0.081097 0.084734
1.64266973713907E+018,Node3,1,0 0 0.000000
1.64266973733984E+018,Node3,1,0 0 0.000000
1.64266973754061E+018,Node3,1,0 0 0.000000
1.64266973774184E+018,Node3,1,0 0 0.000000
1.64266973795287E+018,Node3,1,160 0.080038 0.083669
1.64266973814689E+018,Node3,1,0 0 0.000000
1.64266973834355E+018,Node3,1,0 0 0.000000
1.6426697385436E+018,Node3,1,0 0 0.000000
1.64266973874438E+018,Node3,1,0 0 0.000000
1.64266973895605E+018,Node3,1,160 0.082813 0.086783
1.64266973914573E+018,Node3,1,0 0 0.000000
1.64266973934683E+018,Node3,1,0 0 0.000000
1.64266973954863E+018,Node3,1,0 0 0.000000
1.64266973974885E+018,Node3,1,0 0 0.000000
1.64266973996625E+018,Node3,1,160 0.093542 0.097089
1.64266974014974E+018,Node3,1,0 0 0.000000
1.6426697403505E+018,Node3,1,0 0 0.000000
1.6426697405512E+018,Node3,1,0 0 0.000000
1.64266974075211E+018,Node3,1,0 0 0.000000
1.64266974096359E+018,Node3,1,160 0.090371 0.094080
1.64266974115363E+018,Node3,1,0 0 0.000000
1.64266974135538E+018,Node3,1,0 0 0.000000
1.64266974155461E+018,Node3,1,0 0 0.000000
1.64266974175559E+018,Node3,1,0 0 0.000000
1.64266974196696E+018,Node3,1,160 0.093244 0.097464
1.64266974215755E+018,Node3,1,0 0 0.000000
1.64266974235902E+018,Node3,1,0 0 0.000000
1.64266974255885E+018,Node3,1,0 0 0.000000
1.6426697427596E+018,Node3,1,0 0 0.000000
1.64266974299851E+018,Node3,1,160 0.125093 0.129227
1.64266974316127E+018,Node3,1,0 0 0.000000
1.64266974336143E+018,Node3,1,0 0 0.000000
1.64266974356242E+018,Node3,1,0 0 0.000000
1.64266974376419E+018,Node3,1,0 0 0.000000
1.64266974397516E+018,Node3,1,160 0.101830 0.105450
1.64266974416479E+018,Node3,1,0 0 0.000000
1.64266974436592E+018,Node3,1,0 0 0.000000
1.64266974456692E+018,Node3,1,0 0 0.000000
1.64266974476805E+018,Node3,1,0 0 0.000000
1.64266974497979E+018,Node3,1,160 0.106753 0.110481
1.64266974516922E+018,Node3,1,0 0 0.000000
1.64266974537367E+018,Node3,1,0 0 0.000000
1.64266974557077E+018,Node3,1,0 0 0.000000
1.64266974577328E+018,Node3,1,0 0 0.000000
1.64266974603025E+018,Node3,1,160 0.156368 0.161003
1.64266974617326E+018,Node3,1,0 0 0.000000
1.64266974637427E+018,Node3,1,0 0 0.000000
1.64266974657549E+018,Node3,1,0 0 0.000000
1.64266974677647E+018,Node3,1,0 0 0.000000
1.64266974698813E+018,Node3,1,160 0.114005 0.118177
1.64266974717821E+018,Node3,1,0 0 0.000000
1.64266974737929E+018,Node3,1,0 0 0.000000
1.64266974758028E+018,Node3,1,0 0 0.000000
1.6426697477815E+018,Node3,1,0 0 0.000000
1.64266974799855E+018,Node3,1,160 0.124601 0.128753
1.64266974818207E+018,Node3,1,0 0 0.000000
1.642669748383E+018,Node3,1,0 0 0.000000
1.64266974858396E+018,Node3,1,0 0 0.000000
1.64266974878516E+018,Node3,1,0 0 0.000000
1.64266974899584E+018,Node3,1,160 0.122030 0.126493
1.64266974918604E+018,Node3,1,0 0 0.000000
1.64266974938683E+018,Node3,1,0 0 0.000000
1.64266974958785E+018,Node3,1,0 0 0.000000
1.64266974978886E+018,Node3,1,0 0 0.000000
1.64266974999964E+018,Node3,1,160 0.126226 0.130480
1.64266975018938E+018,Node3,1,0 0 0.000000
1.64266975038947E+018,Node3,1,0 0 0.000000
1.64266975059053E+018,Node3,1,0 0 0.000000
1.64266975079161E+018,Node3,1,0 0 0.000000
1.64266975100481E+018,Node3,1,160 0.131413 0.134957
1.64266975119303E+018,Node3,1,0 0 0.000000
1.64266975139438E+018,Node3,1,0 0 0.000000
1.64266975159417E+018,Node3,1,0 0 0.000000
1.6426697517951E+018,Node3,1,0 0 0.000000
1.64266975200697E+018,Node3,1,160 0.134139 0.137557
1.64266975219649E+018,Node3,1,0 0 0.000000
1.64266975239759E+018,Node3,1,0 0 0.000000
1.64266975259882E+018,Node3,1,0 0 0.000000
1.64266975279885E+018,Node3,1,0 0 0.000000
1.64266975301216E+018,Node3,1,160 0.138521 0.142818
1.64266975319975E+018,Node3,1,0 0 0.000000
1.64266975339968E+018,Node3,1,0 0 0.000000
1.64266975360119E+018,Node3,1,0 0 0.000000
1.64266975380169E+018,Node3,1,0 0 0.000000
1.64266975401401E+018,Node3,1,160 0.140166 0.144291
1.64266975420249E+018,Node3,1,0 0 0.000000
1.64266975440283E+018,Node3,1,0 0 0.000000
1.64266975460267E+018,Node3,1,0 0 0.000000
1.64266975480462E+018,Node3,1,0 0 0.000000
1.64266975501979E+018,Node3,1,160 0.146560 0.150128
1.64266975520644E+018,Node3,1,0 0 0.000000
1.64266975540633E+018,Node3,1,0 0 0.000000
1.64266975560853E+018,Node3,1,0 0 0.000000
1.64266975580747E+018,Node3,1,0 0 0.000000
1.64266975601873E+018,Node3,1,160 0.145489 0.148789
1.64266975620933E+018,Node3,1,0 0 0.000000
1.64266975641068E+018,Node3,1,0 0 0.000000
1.64266975661079E+018,Node3,1,0 0 0.000000
1.64266975681074E+018,Node3,1,0 0 0.000000
1.64266975702238E+018,Node3,1,160 0.149668 0.153216
1.64266975721204E+018,Node3,1,0 0 0.000000
1.64266975741304E+018,Node3,1,0 0 0.000000
1.64266975761401E+018,Node3,1,0 0 0.000000
1.64266975781478E+018,Node3,1,0 0 0.000000
1.64266975802648E+018,Node3,1,160 0.153560 0.157183
1.64266975821567E+018,Node3,1,0 0 0.000000
1.64266975841686E+018,Node3,1,0 0 0.000000
1.64266975861765E+018,Node3,1,0 0 0.000000
1.6426697588185E+018,Node3,1,0 0 0.000000
1.64266975902993E+018,Node3,1,160 0.156365 0.160070
1.64266975922091E+018,Node3,1,0 0 0.000000
1.64266975942095E+018,Node3,1,0 0 0.000000
1.64266975962198E+018,Node3,1,0 0 0.000000
1.64266975982286E+018,Node3,1,0 0 0.000000
1.64266976003408E+018,Node3,1,160 0.160800 0.164855
1.64266976022444E+018,Node3,1,0 0 0.000000
1.64266976042518E+018,Node3,1,0 0 0.000000
1.64266976062596E+018,Node3,1,0 0 0.000000
1.64266976082689E+018,Node3,1,0 0 0.000000
1.64266976103817E+018,Node3,1,160 0.165238 0.168910
1.64266976122894E+018,Node3,1,0 0 0.000000
1.64266976142955E+018,Node3,1,0 0 0.000000
1.64266976163184E+018,Node3,1,0 0 0.000000
1.64266976183102E+018,Node3,1,0 0 0.000000
1.64266976204274E+018,Node3,1,160 0.169946 0.173405
1.64266976223246E+018,Node3,1,0 0 0.000000
1.64266976243354E+018,Node3,1,0 0 0.000000
1.64266976263605E+018,Node3,1,0 0 0.000000
1.64266976283451E+018,Node3,1,0 0 0.000000
1.64266976305109E+018,Node3,1,160 0.177496 0.181259
1.64266976323555E+018,Node3,1,0 0 0.000000
1.6426697634365E+018,Node3,1,0 0 0.000000
1.64266976363676E+018,Node3,1,0 0 0.000000
1.64266976383687E+018,Node3,1,0 0 0.000000
1.64266976404822E+018,Node3,1,160 0.175549 0.178986
1.64266976423818E+018,Node3,1,0 0 0.000000
1.64266976443975E+018,Node3,1,0 0 0.000000
1.64266976463986E+018,Node3,1,0 0 0.000000
1.64266976483988E+018,Node3,1,0 0 0.000000
1.64266976505142E+018,Node3,1,160 0.173246 0.182191
1.6426697652422E+018,Node3,1,0 0 0.000000
1.64266976544332E+018,Node3,1,0 0 0.000000
1.64266976564439E+018,Node3,1,0 0 0.000000
1.64266976584464E+018,Node3,1,0 0 0.000000
1.64266976605507E+018,Node3,1,160 0.182011 0.185923
1.64266976624559E+018,Node3,1,0 0 0.000000
1.64266976644653E+018,Node3,1,0 0 0.000000
1.64266976664777E+018,Node3,1,0 0 0.000000
1.64266976684886E+018,Node3,1,0 0 0.000000
1.64266976706036E+018,Node3,1,160 0.187657 0.191205
1.64266976724997E+018,Node3,1,0 0 0.000000
1.64266976745309E+018,Node3,1,0 0 0.000000
1.6426697676517E+018,Node3,1,0 0 0.000000
1.64266976785167E+018,Node3,1,0 0 0.000000
1.64266976806847E+018,Node3,1,160 0.194872 0.198476
1.642669768253E+018,Node3,1,0 0 0.000000
1.64266976845409E+018,Node3,1,0 0 0.000000
1.64266976865516E+018,Node3,1,0 0 0.000000
1.64266976885602E+018,Node3,1,0 0 0.000000
1.64266976906759E+018,Node3,1,160 0.194645 0.198278
1.64266976925782E+018,Node3,1,0 0 0.000000
1.64266976945859E+018,Node3,1,0 0 0.000000
1.64266976965857E+018,Node3,1,0 0 0.000000
1.64266976985962E+018,Node3,1,0 0 0.000000
1.64266977007662E+018,Node3,1,160 0.203379 0.207203
1.64266977026116E+018,Node3,1,0 0 0.000000
1.64266977046211E+018,Node3,1,0 0 0.000000
1.642669770663E+018,Node3,1,0 0 0.000000
1.64266977086377E+018,Node3,1,0 0 0.000000
1.64266977107546E+018,Node3,1,160 0.202430 0.206382
1.64266977126517E+018,Node3,1,0 0 0.000000
1.64266977146618E+018,Node3,1,0 0 0.000000
1.64266977166728E+018,Node3,1,0 0 0.000000
1.64266977186834E+018,Node3,1,0 0 0.000000
1.64266977208471E+018,Node3,1,160 0.211622 0.215650
1.64266977226917E+018,Node3,1,0 0 0.000000
1.64266977246995E+018,Node3,1,0 0 0.000000
1.64266977267103E+018,Node3,1,0 0 0.000000
1.64266977288669E+018,Node3,1,0 0 0.000000
1.64266977308231E+018,Node3,1,160 0.209418 0.213290
1.64266977327225E+018,Node3,1,0 0 0.000000
1.64266977347369E+018,Node3,1,0 0 0.000000
1.64266977367385E+018,Node3,1,0 0 0.000000
1.64266977391293E+018,Node3,1,160 0.039505 0.043534
1.64266977407494E+018,Node3,1,9 0.198647 0.202125
1.6426697742754E+018,Node3,1,0 0 0.000000
1.64266977447591E+018,Node3,1,0 0 0.000000
1.64266977467617E+018,Node3,1,0 0 0.000000
1.64266977499233E+018,Node3,1,160 0.118842 0.122700
1.6426697750773E+018,Node3,1,0 0 0.000000
1.64266977527805E+018,Node3,1,0 0 0.000000
1.64266977547864E+018,Node3,1,0 0 0.000000
1.64266977567878E+018,Node3,1,0 0 0.000000
1.64266977591941E+018,Node3,1,149 0.046893 0.050243
1.64266977608059E+018,Node3,1,11 0.205193 0.206093
1.64266977628072E+018,Node3,1,0 0 0.000000
1.64266977648081E+018,Node3,1,0 0 0.000000
1.64266977668187E+018,Node3,1,0 0 0.000000
1.64266977692166E+018,Node3,1,152 0.048310 0.052275
1.64266977708347E+018,Node3,1,8 0.207614 0.208326
1.64266977728332E+018,Node3,1,0 0 0.000000
1.6426697774843E+018,Node3,1,0 0 0.000000
1.6426697776854E+018,Node3,1,0 0 0.000000
1.64266977792556E+018,Node3,1,160 0.051943 0.055834
1.64266977808624E+018,Node3,1,0 0 0.000000
1.6426697782869E+018,Node3,1,0 0 0.000000
1.64266977848795E+018,Node3,1,0 0 0.000000
1.64266977868913E+018,Node3,1,0 0 0.000000
1.64266977892326E+018,Node3,1,159 0.049659 0.054095
1.64266977908958E+018,Node3,1,1 0.210099 0.210099
1.64266977929041E+018,Node3,1,0 0 0.000000
1.64266977949164E+018,Node3,1,0 0 0.000000
1.64266977969137E+018,Node3,1,0 0 0.000000
1.64266977992729E+018,Node3,1,160 0.053609 0.057629
1.64266978009231E+018,Node3,1,0 0 0.000000
1.64266978029297E+018,Node3,1,0 0 0.000000
1.64266978049283E+018,Node3,1,0 0 0.000000
1.64266978069373E+018,Node3,1,0 0 0.000000
1.64266978099731E+018,Node3,1,149 0.124266 0.128123
1.64266978109526E+018,Node3,1,11 0.220260 0.221057
1.64266978129539E+018,Node3,1,0 0 0.000000
1.64266978149547E+018,Node3,1,0 0 0.000000
1.64266978169715E+018,Node3,1,0 0 0.000000
1.6426697819276E+018,Node3,1,160 0.054104 0.058029
1.64266978209913E+018,Node3,1,0 0 0.000000
1.64266978229907E+018,Node3,1,0 0 0.000000
1.64266978249954E+018,Node3,1,0 0 0.000000
1.64266978269966E+018,Node3,1,0 0 0.000000
1.64266978293622E+018,Node3,1,160 0.062862 0.067045
1.64266978310019E+018,Node3,1,0 0 0.000000
1.64266978330066E+018,Node3,1,0 0 0.000000
1.64266978350167E+018,Node3,1,0 0 0.000000
1.64266978370224E+018,Node3,1,0 0 0.000000
1.64266978392815E+018,Node3,1,160 0.054270 0.058514
1.64266978410411E+018,Node3,1,0 0 0.000000
1.64266978430306E+018,Node3,1,0 0 0.000000
1.64266978450566E+018,Node3,1,0 0 0.000000
1.64266978470476E+018,Node3,1,0 0 0.000000
1.64266978492636E+018,Node3,1,160 0.053275 0.057230
1.64266978510601E+018,Node3,1,1 0.228470 0.228470
1.64266978530602E+018,Node3,1,0 0 0.000000
1.6426697855058E+018,Node3,1,0 0 0.000000
1.64266978570704E+018,Node3,1,0 0 0.000000
1.64266978593029E+018,Node3,1,160 0.057078 0.060955
1.64266978610762E+018,Node3,1,0 0 0.000000
1.64266978630747E+018,Node3,1,0 0 0.000000
1.64266978650863E+018,Node3,1,0 0 0.000000
1.64266978670985E+018,Node3,1,0 0 0.000000
1.64266978692582E+018,Node3,1,160 0.052568 0.056686
1.64266978711045E+018,Node3,1,0 0 0.000000
1.64266978731064E+018,Node3,1,0 0 0.000000
1.64266978751146E+018,Node3,1,0 0 0.000000
1.64266978771259E+018,Node3,1,0 0 0.000000
1.64266978801363E+018,Node3,1,160 0.139794 0.143861
1.64266978815048E+018,Node3,1,0 0 0.000000
1.64266978835052E+018,Node3,1,0 0 0.000000
1.64266978855116E+018,Node3,1,0 0 0.000000
1.64266978875098E+018,Node3,1,0 0 0.000000
1.6426697889683E+018,Node3,1,160 0.095434 0.098964
1.64266978915365E+018,Node3,1,0 0 0.000000
1.64266978935335E+018,Node3,1,0 0 0.000000
1.64266978955523E+018,Node3,1,0 0 0.000000
1.64266978975491E+018,Node3,1,0 0 0.000000
1.64266978997098E+018,Node3,1,160 0.098023 0.101747
1.64266979015651E+018,Node3,1,0 0 0.000000
1.64266979035723E+018,Node3,1,0 0 0.000000
1.64266979055829E+018,Node3,1,0 0 0.000000
1.64266979075921E+018,Node3,1,0 0 0.000000
1.64266979097056E+018,Node3,1,160 0.096957 0.100970
1.642669791161E+018,Node3,1,0 0 0.000000
1.64266979136184E+018,Node3,1,0 0 0.000000
1.64266979156273E+018,Node3,1,0 0 0.000000
1.64266979176343E+018,Node3,1,0 0 0.000000
1.64266979201149E+018,Node3,1,160 0.138071 0.141970
1.642669792165E+018,Node3,1,0 0 0.000000
1.64266979236607E+018,Node3,1,0 0 0.000000
1.6426697925671E+018,Node3,1,0 0 0.000000
1.64266979276781E+018,Node3,1,0 0 0.000000
1.64266979298101E+018,Node3,1,160 0.107870 0.111751
1.64266979316927E+018,Node3,1,0 0 0.000000
1.64266979337016E+018,Node3,1,0 0 0.000000
1.64266979357489E+018,Node3,1,0 0 0.000000
1.64266979377179E+018,Node3,1,0 0 0.000000
1.64266979398347E+018,Node3,1,160 0.110941 0.114280
1.64266979417292E+018,Node3,1,0 0 0.000000
1.64266979437353E+018,Node3,1,0 0 0.000000
1.64266979457477E+018,Node3,1,0 0 0.000000
1.64266979477452E+018,Node3,1,0 0 0.000000
1.64266979499213E+018,Node3,1,160 0.118992 0.122346
1.64266979517645E+018,Node3,1,0 0 0.000000
1.64266979537763E+018,Node3,1,0 0 0.000000
1.64266979557848E+018,Node3,1,0 0 0.000000
1.64266979577889E+018,Node3,1,0 0 0.000000
1.64266979599008E+018,Node3,1,160 0.117244 0.120820
1.64266979618049E+018,Node3,1,0 0 0.000000
1.64266979638149E+018,Node3,1,0 0 0.000000
1.6426697965824E+018,Node3,1,0 0 0.000000
1.64266979678287E+018,Node3,1,0 0 0.000000
1.64266979699936E+018,Node3,1,160 0.126361 0.130090
1.6426697971838E+018,Node3,1,0 0 0.000000
1.64266979738477E+018,Node3,1,0 0 0.000000
1.64266979758573E+018,Node3,1,0 0 0.000000
1.64266979778636E+018,Node3,1,0 0 0.000000
1.64266979799833E+018,Node3,1,160 0.125144 0.128619
1.64266979818754E+018,Node3,1,0 0 0.000000
1.64266979838847E+018,Node3,1,0 0 0.000000
1.64266979858839E+018,Node3,1,0 0 0.000000
1.6426697987892E+018,Node3,1,0 0 0.000000
1.64266979902548E+018,Node3,1,160 0.152177 0.156041
1.64266979919102E+018,Node3,1,0 0 0.000000
1.64266979939106E+018,Node3,1,0 0 0.000000
1.64266979959216E+018,Node3,1,0 0 0.000000
1.64266979979334E+018,Node3,1,0 0 0.000000
1.64266980000392E+018,Node3,1,160 0.130658 0.134336
1.64266980019406E+018,Node3,1,0 0 0.000000
1.64266980039393E+018,Node3,1,0 0 0.000000
1.64266980059493E+018,Node3,1,0 0 0.000000
1.6426698007961E+018,Node3,1,0 0 0.000000
1.64266980100758E+018,Node3,1,160 0.134235 0.138184
1.64266980119649E+018,Node3,1,0 0 0.000000
1.6426698013975E+018,Node3,1,0 0 0.000000
1.64266980160192E+018,Node3,1,0 0 0.000000
1.64266980179911E+018,Node3,1,0 0 0.000000
1.64266980201082E+018,Node3,1,160 0.137259 0.141350
1.64266980220027E+018,Node3,1,0 0 0.000000
1.64266980240124E+018,Node3,1,0 0 0.000000
1.64266980260188E+018,Node3,1,0 0 0.000000
1.64266980280272E+018,Node3,1,0 0 0.000000
1.64266980301525E+018,Node3,1,160 0.141905 0.146225
1.64266980320454E+018,Node3,1,0 0 0.000000
1.64266980340533E+018,Node3,1,0 0 0.000000
1.64266980360594E+018,Node3,1,0 0 0.000000
1.64266980380668E+018,Node3,1,0 0 0.000000
1.64266980401806E+018,Node3,1,160 0.144847 0.148794
1.6426698042085E+018,Node3,1,0 0 0.000000
1.6426698044094E+018,Node3,1,0 0 0.000000
1.64266980461024E+018,Node3,1,0 0 0.000000
1.64266980481119E+018,Node3,1,0 0 0.000000
1.64266980502232E+018,Node3,1,160 0.149058 0.152813
1.64266980521297E+018,Node3,1,0 0 0.000000
1.64266980541403E+018,Node3,1,0 0 0.000000
1.64266980561477E+018,Node3,1,0 0 0.000000
1.64266980581629E+018,Node3,1,0 0 0.000000
1.64266980602841E+018,Node3,1,160 0.144686 0.158649
1.64266980621819E+018,Node3,1,0 0 0.000000
1.6426698064183E+018,Node3,1,0 0 0.000000
1.64266980661954E+018,Node3,1,0 0 0.000000
1.64266980682028E+018,Node3,1,0 0 0.000000
1.64266980703765E+018,Node3,1,160 0.163991 0.168181
1.64266980722213E+018,Node3,1,0 0 0.000000
1.64266980742447E+018,Node3,1,0 0 0.000000
1.64266980762334E+018,Node3,1,0 0 0.000000
1.64266980782445E+018,Node3,1,0 0 0.000000
1.64266980804134E+018,Node3,1,160 0.168127 0.171843
1.64266980822566E+018,Node3,1,0 0 0.000000
1.64266980842643E+018,Node3,1,0 0 0.000000
1.64266980862728E+018,Node3,1,0 0 0.000000
1.64266980882817E+018,Node3,1,0 0 0.000000
1.64266980904568E+018,Node3,1,160 0.172544 0.176399
1.64266980923014E+018,Node3,1,0 0 0.000000
1.64266980943133E+018,Node3,1,0 0 0.000000
1.64266980963121E+018,Node3,1,0 0 0.000000
1.64266980983259E+018,Node3,1,0 0 0.000000
1.64266981004292E+018,Node3,1,160 0.170170 0.173752
1.64266981023385E+018,Node3,1,0 0 0.000000
1.64266981043504E+018,Node3,1,0 0 0.000000
1.64266981063459E+018,Node3,1,0 0 0.000000
1.64266981083546E+018,Node3,1,0 0 0.000000
1.64266981105291E+018,Node3,1,160 0.179265 0.183621
1.6426698112374E+018,Node3,1,0 0 0.000000
1.64266981143836E+018,Node3,1,0 0 0.000000
1.64266981163911E+018,Node3,1,0 0 0.000000
1.64266981183988E+018,Node3,1,0 0 0.000000
1.64266981205117E+018,Node3,1,160 0.178018 0.181954
1.6426698122409E+018,Node3,1,0 0 0.000000
1.64266981244177E+018,Node3,1,0 0 0.000000
1.64266981264257E+018,Node3,1,0 0 0.000000
1.64266981284351E+018,Node3,1,0 0 0.000000
1.64266981306039E+018,Node3,1,160 0.186879 0.190787
1.64266981324493E+018,Node3,1,0 0 0.000000
1.64266981344935E+018,Node3,1,0 0 0.000000
1.64266981364632E+018,Node3,1,0 0 0.000000
1.64266981384711E+018,Node3,1,0 0 0.000000
1.64266981405893E+018,Node3,1,160 0.171493 0.189590
1.64266981424885E+018,Node3,1,0 0 0.000000
1.64266981445008E+018,Node3,1,0 0 0.000000
1.6426698146503E+018,Node3,1,0 0 0.000000
1.642669814851E+018,Node3,1,0 0 0.000000
1.6426698150672E+018,Node3,1,160 0.193907 0.197929
1.64266981525297E+018,Node3,1,0 0 0.000000
1.64266981545278E+018,Node3,1,0 0 0.000000
1.64266981565636E+018,Node3,1,0 0 0.000000
1.64266981585463E+018,Node3,1,0 0 0.000000
1.64266981606546E+018,Node3,1,160 0.192554 0.196333
1.64266981625589E+018,Node3,1,0 0 0.000000
1.64266981645583E+018,Node3,1,0 0 0.000000
1.64266981665635E+018,Node3,1,0 0 0.000000
1.64266981685711E+018,Node3,1,0 0 0.000000
1.64266981707436E+018,Node3,1,160 0.200637 0.204929
1.64266981726149E+018,Node3,1,0 0 0.000000
1.64266981745933E+018,Node3,1,0 0 0.000000
1.64266981765997E+018,Node3,1,0 0 0.000000
1.64266981786063E+018,Node3,1,0 0 0.000000
1.64266981807248E+018,Node3,1,160 0.198761 0.202583
1.64266981826237E+018,Node3,1,0 0 0.000000
1.64266981846241E+018,Node3,1,0 0 0.000000
1.64266981866511E+018,Node3,1,0 0 0.000000
1.64266981886408E+018,Node3,1,0 0 0.000000
1.64266981908108E+018,Node3,1,160 0.208313 0.211772
1.64266981926569E+018,Node3,1,0 0 0.000000
1.64266981946639E+018,Node3,1,0 0 0.000000
1.64266981966739E+018,Node3,1,0 0 0.000000
1.64266981986824E+018,Node3,1,0 0 0.000000
1.64266982008442E+018,Node3,1,160 0.211913 0.215452
1.64266982027091E+018,Node3,1,0 0 0.000000
1.64266982046982E+018,Node3,1,0 0 0.000000
1.64266982066982E+018,Node3,1,0 0 0.000000
1.64266982087381E+018,Node3,1,0 0 0.000000
1.64266982108284E+018,Node3,1,160 0.209693 0.213890
1.64266982127236E+018,Node3,1,0 0 0.000000
1.64266982147342E+018,Node3,1,0 0 0.000000
1.64266982167441E+018,Node3,1,0 0 0.000000
1.64266982191666E+018,Node3,1,160 0.043752 0.047621
1.64266982207467E+018,Node3,1,0 0 0.000000
1.64266982227609E+018,Node3,1,0 0 0.000000
1.64266982247594E+018,Node3,1,0 0 0.000000
1.64266982267716E+018,Node3,1,0 0 0.000000
1.64266982292263E+018,Node3,1,139 0.049573 0.053072
1.64266982307871E+018,Node3,1,21 0.203416 0.205547
1.64266982327848E+018,Node3,1,0 0 0.000000
1.64266982347982E+018,Node3,1,0 0 0.000000
1.64266982368087E+018,Node3,1,0 0 0.000000
1.64266982392605E+018,Node3,1,160 0.053362 0.056882
1.64266982408087E+018,Node3,1,0 0 0.000000
1.64266982428227E+018,Node3,1,0 0 0.000000
1.64266982448289E+018,Node3,1,0 0 0.000000
1.6426698246828E+018,Node3,1,0 0 0.000000
1.64266982504735E+018,Node3,1,160 0.174621 0.178093
1.64266982508408E+018,Node3,1,0 0 0.000000
1.64266982528414E+018,Node3,1,0 0 0.000000
1.64266982548744E+018,Node3,1,0 0 0.000000
1.64266982568511E+018,Node3,1,0 0 0.000000
1.64266982593045E+018,Node3,1,159 0.057254 0.061188
1.64266982608463E+018,Node3,1,1 0.209616 0.209616
1.64266982628512E+018,Node3,1,0 0 0.000000
1.64266982648584E+018,Node3,1,0 0 0.000000
1.64266982668723E+018,Node3,1,0 0 0.000000
1.64266982692603E+018,Node3,1,160 0.052402 0.056402
1.64266982708986E+018,Node3,1,0 0 0.000000
1.64266982728885E+018,Node3,1,0 0 0.000000
1.64266982748967E+018,Node3,1,0 0 0.000000
1.64266982769043E+018,Node3,1,0 0 0.000000
1.64266982793089E+018,Node3,1,160 0.057785 0.061635
1.64266982809074E+018,Node3,1,0 0 0.000000
1.64266982829159E+018,Node3,1,0 0 0.000000
1.64266982849277E+018,Node3,1,0 0 0.000000
1.6426698286937E+018,Node3,1,0 0 0.000000
1.6426698289238E+018,Node3,1,160 0.050729 0.054478
1.64266982909442E+018,Node3,1,0 0 0.000000
1.64266982929508E+018,Node3,1,0 0 0.000000
1.64266982949572E+018,Node3,1,0 0 0.000000
1.64266982969662E+018,Node3,1,0 0 0.000000
1.64266982993602E+018,Node3,1,160 0.062715 0.066819
1.64266983012097E+018,Node3,1,0 0 0.000000
1.64266983032194E+018,Node3,1,0 0 0.000000
1.64266983052277E+018,Node3,1,0 0 0.000000
1.64266983072423E+018,Node3,1,0 0 0.000000
1.64266983093559E+018,Node3,1,160 0.062424 0.066290
1.64266983112537E+018,Node3,1,0 0 0.000000
1.64266983132631E+018,Node3,1,0 0 0.000000
1.64266983152714E+018,Node3,1,0 0 0.000000
1.64266983172806E+018,Node3,1,0 0 0.000000
1.64266983206147E+018,Node3,1,160 0.188459 0.192086
1.6426698321293E+018,Node3,1,0 0 0.000000
1.64266983233058E+018,Node3,1,0 0 0.000000
1.64266983253087E+018,Node3,1,0 0 0.000000
1.64266983273152E+018,Node3,1,0 0 0.000000
1.6426698329425E+018,Node3,1,160 0.069877 0.073481
1.64266983313353E+018,Node3,1,0 0 0.000000
1.64266983333447E+018,Node3,1,0 0 0.000000
1.6426698335372E+018,Node3,1,0 0 0.000000
1.64266983373627E+018,Node3,1,0 0 0.000000
1.64266983394716E+018,Node3,1,160 0.073803 0.077672
1.64266983413715E+018,Node3,1,0 0 0.000000
1.64266983433867E+018,Node3,1,0 0 0.000000
1.64266983453778E+018,Node3,1,0 0 0.000000
1.64266983473805E+018,Node3,1,0 0 0.000000
1.64266983495009E+018,Node3,1,160 0.077055 0.080892
1.64266983513923E+018,Node3,1,0 0 0.000000
1.64266983533938E+018,Node3,1,0 0 0.000000
1.64266983553995E+018,Node3,1,0 0 0.000000
1.64266983574025E+018,Node3,1,0 0 0.000000
1.64266983595107E+018,Node3,1,160 0.078070 0.081580
1.64266983614172E+018,Node3,1,0 0 0.000000
1.64266983634241E+018,Node3,1,0 0 0.000000
1.64266983654263E+018,Node3,1,0 0 0.000000
1.64266983674266E+018,Node3,1,0 0 0.000000
1.6426698369551E+018,Node3,1,160 0.081496 0.085187
1.64266983714256E+018,Node3,1,0 0 0.000000
1.64266983734414E+018,Node3,1,0 0 0.000000
1.64266983754392E+018,Node3,1,0 0 0.000000
1.64266983774541E+018,Node3,1,0 0 0.000000
1.64266983795649E+018,Node3,1,160 0.082936 0.087309
1.64266983814615E+018,Node3,1,0 0 0.000000
1.64266983834626E+018,Node3,1,0 0 0.000000
1.64266983854628E+018,Node3,1,0 0 0.000000
1.64266983874737E+018,Node3,1,0 0 0.000000
1.64266983895946E+018,Node3,1,160 0.085768 0.089607
1.64266983915222E+018,Node3,1,0 0 0.000000
1.6426698393494E+018,Node3,1,0 0 0.000000
1.64266983954956E+018,Node3,1,0 0 0.000000
1.64266983975088E+018,Node3,1,0 0 0.000000
1.64266983996748E+018,Node3,1,160 0.094086 0.098291
1.64266984015176E+018,Node3,1,0 0 0.000000
1.64266984035286E+018,Node3,1,0 0 0.000000
1.64266984055365E+018,Node3,1,0 0 0.000000
1.64266984075453E+018,Node3,1,0 0 0.000000
1.64266984105566E+018,Node3,1,160 0.182654 0.186386
1.64266984115639E+018,Node3,1,0 0 0.000000
1.6426698413561E+018,Node3,1,0 0 0.000000
1.64266984155722E+018,Node3,1,0 0 0.000000
1.64266984175815E+018,Node3,1,0 0 0.000000
1.64266984196861E+018,Node3,1,160 0.094814 0.099088
1.64266984215993E+018,Node3,1,0 0 0.000000
1.64266984236035E+018,Node3,1,0 0 0.000000
1.64266984256059E+018,Node3,1,0 0 0.000000
1.64266984276079E+018,Node3,1,0 0 0.000000
1.64266984297158E+018,Node3,1,160 0.098213 0.102367
1.64266984316121E+018,Node3,1,0 0 0.000000
1.64266984336234E+018,Node3,1,0 0 0.000000
1.64266984356239E+018,Node3,1,0 0 0.000000
1.64266984376357E+018,Node3,1,0 0 0.000000
1.64266984397474E+018,Node3,1,160 0.100573 0.104763
1.64266984416466E+018,Node3,1,0 0 0.000000
1.64266984436467E+018,Node3,1,0 0 0.000000
1.64266984456581E+018,Node3,1,0 0 0.000000
1.64266984476666E+018,Node3,1,0 0 0.000000
1.64266984497793E+018,Node3,1,160 0.104271 0.108013
1.64266984516884E+018,Node3,1,0 0 0.000000
1.6426698453697E+018,Node3,1,0 0 0.000000
1.64266984557281E+018,Node3,1,0 0 0.000000
1.64266984577112E+018,Node3,1,0 0 0.000000
1.64266984606877E+018,Node3,1,160 0.195468 0.199256
1.64266984617322E+018,Node3,1,0 0 0.000000
1.64266984637432E+018,Node3,1,0 0 0.000000
1.64266984657304E+018,Node3,1,0 0 0.000000
1.64266984677444E+018,Node3,1,0 0 0.000000
1.64266984698534E+018,Node3,1,160 0.112274 0.115993
1.64266984717528E+018,Node3,1,0 0 0.000000
1.64266984737623E+018,Node3,1,0 0 0.000000
1.6426698475772E+018,Node3,1,0 0 0.000000
1.64266984777788E+018,Node3,1,0 0 0.000000
1.64266984799117E+018,Node3,1,160 0.118322 0.121952
1.64266984818027E+018,Node3,1,0 0 0.000000
1.64266984838115E+018,Node3,1,0 0 0.000000
1.64266984858209E+018,Node3,1,0 0 0.000000
1.64266984878467E+018,Node3,1,0 0 0.000000
1.6426698489946E+018,Node3,1,160 0.121678 0.125380
1.64266984918441E+018,Node3,1,0 0 0.000000
1.64266984938517E+018,Node3,1,0 0 0.000000
1.64266984958605E+018,Node3,1,0 0 0.000000
1.64266984978892E+018,Node3,1,0 0 0.000000
1.64266984999941E+018,Node3,1,160 0.125805 0.129542
1.64266985018818E+018,Node3,1,0 0 0.000000
1.642669850389E+018,Node3,1,0 0 0.000000
1.64266985058984E+018,Node3,1,0 0 0.000000
1.64266985079022E+018,Node3,1,0 0 0.000000
1.64266985100295E+018,Node3,1,160 0.129102 0.133544
1.64266985119113E+018,Node3,1,0 0 0.000000
1.64266985139217E+018,Node3,1,0 0 0.000000
1.64266985159249E+018,Node3,1,0 0 0.000000
1.64266985179278E+018,Node3,1,0 0 0.000000
1.64266985200917E+018,Node3,1,160 0.134612 0.140118
1.64266985219279E+018,Node3,1,0 0 0.000000
1.64266985239353E+018,Node3,1,0 0 0.000000
1.64266985259768E+018,Node3,1,0 0 0.000000
1.64266985279464E+018,Node3,1,0 0 0.000000
1.64266985300612E+018,Node3,1,160 0.132803 0.136876
1.64266985319605E+018,Node3,1,0 0 0.000000
1.64266985339716E+018,Node3,1,0 0 0.000000
1.64266985360042E+018,Node3,1,0 0 0.000000
1.64266985381444E+018,Node3,1,0 0 0.000000
1.64266985401613E+018,Node3,1,160 0.140283 0.146589
1.64266985419955E+018,Node3,1,0 0 0.000000
1.64266985440062E+018,Node3,1,0 0 0.000000
1.64266985460134E+018,Node3,1,0 0 0.000000
1.6426698548019E+018,Node3,1,0 0 0.000000
1.64266985501307E+018,Node3,1,160 0.139562 0.143626
1.64266985520271E+018,Node3,1,0 0 0.000000
1.64266985540362E+018,Node3,1,0 0 0.000000
1.6426698556044E+018,Node3,1,0 0 0.000000
1.64266985580438E+018,Node3,1,0 0 0.000000
1.6426698560158E+018,Node3,1,160 0.142374 0.145954
1.64266985620615E+018,Node3,1,0 0 0.000000
1.64266985640772E+018,Node3,1,0 0 0.000000
1.64266985660757E+018,Node3,1,0 0 0.000000
1.64266985680849E+018,Node3,1,0 0 0.000000
1.64266985701997E+018,Node3,1,160 0.146883 0.150715
1.64266985721094E+018,Node3,1,0 0 0.000000
1.64266985741178E+018,Node3,1,0 0 0.000000
1.64266985761097E+018,Node3,1,0 0 0.000000
1.64266985781193E+018,Node3,1,0 0 0.000000
1.64266985802275E+018,Node3,1,160 0.149767 0.153543
1.64266985821321E+018,Node3,1,0 0 0.000000
1.6426698584143E+018,Node3,1,0 0 0.000000
1.64266985861502E+018,Node3,1,0 0 0.000000
1.64266985881617E+018,Node3,1,0 0 0.000000
1.64266985902764E+018,Node3,1,160 0.154362 0.158459
1.64266985921867E+018,Node3,1,0 0 0.000000
1.64266985941818E+018,Node3,1,0 0 0.000000
1.64266985961921E+018,Node3,1,0 0 0.000000
1.64266985982037E+018,Node3,1,0 0 0.000000
1.64266986003087E+018,Node3,1,160 0.157865 0.161572
1.6426698602218E+018,Node3,1,0 0 0.000000
1.64266986042184E+018,Node3,1,0 0 0.000000
1.64266986062278E+018,Node3,1,0 0 0.000000
1.64266986082375E+018,Node3,1,0 0 0.000000
1.64266986103705E+018,Node3,1,160 0.164430 0.167791
1.64266986122499E+018,Node3,1,0 0 0.000000
1.64266986142582E+018,Node3,1,0 0 0.000000
1.64266986162863E+018,Node3,1,0 0 0.000000
1.64266986182734E+018,Node3,1,0 0 0.000000
1.64266986203968E+018,Node3,1,160 0.166502 0.169990
1.64266986222951E+018,Node3,1,0 0 0.000000
1.64266986242949E+018,Node3,1,0 0 0.000000
1.64266986263042E+018,Node3,1,0 0 0.000000
1.64266986283129E+018,Node3,1,0 0 0.000000
1.64266986304242E+018,Node3,1,160 0.167822 0.172823
1.64266986323243E+018,Node3,1,0 0 0.000000
1.64266986343217E+018,Node3,1,0 0 0.000000
1.64266986363385E+018,Node3,1,0 0 0.000000
1.64266986383384E+018,Node3,1,0 0 0.000000
1.64266986404594E+018,Node3,1,160 0.173060 0.176788
1.64266986423567E+018,Node3,1,0 0 0.000000
1.64266986443594E+018,Node3,1,0 0 0.000000
1.64266986464118E+018,Node3,1,0 0 0.000000
1.6426698648373E+018,Node3,1,0 0 0.000000
1.64266986504806E+018,Node3,1,160 0.174054 0.178433
1.6426698652379E+018,Node3,1,0 0 0.000000
1.64266986543904E+018,Node3,1,0 0 0.000000
1.64266986563891E+018,Node3,1,0 0 0.000000
1.64266986583931E+018,Node3,1,0 0 0.000000
1.64266986605054E+018,Node3,1,160 0.177108 0.180918
1.64266986624022E+018,Node3,1,0 0 0.000000
1.64266986644137E+018,Node3,1,0 0 0.000000
1.64266986664141E+018,Node3,1,0 0 0.000000
1.64266986684143E+018,Node3,1,0 0 0.000000
1.64266986705264E+018,Node3,1,160 0.179419 0.182920
1.64266986724315E+018,Node3,1,0 0 0.000000
1.64266986744686E+018,Node3,1,0 0 0.000000
1.642669867645E+018,Node3,1,0 0 0.000000
1.6426698678459E+018,Node3,1,0 0 0.000000
1.64266986806307E+018,Node3,1,160 0.190095 0.193880
1.64266986824789E+018,Node3,1,0 0 0.000000
1.64266986844772E+018,Node3,1,0 0 0.000000
1.642669868648E+018,Node3,1,0 0 0.000000
1.64266986884891E+018,Node3,1,0 0 0.000000
1.64266986906642E+018,Node3,1,160 0.193586 0.197168
1.64266986925007E+018,Node3,1,0 0 0.000000
1.64266986945292E+018,Node3,1,0 0 0.000000
1.64266986965141E+018,Node3,1,0 0 0.000000
1.64266986985225E+018,Node3,1,0 0 0.000000
1.64266987006815E+018,Node3,1,160 0.194428 0.198531
1.64266987025363E+018,Node3,1,0 0 0.000000
1.64266987045427E+018,Node3,1,0 0 0.000000
1.64266987065503E+018,Node3,1,0 0 0.000000
1.64266987085593E+018,Node3,1,0 0 0.000000
1.6426698710686E+018,Node3,1,160 0.195957 0.199435
1.64266987125758E+018,Node3,1,0 0 0.000000
1.6426698714581E+018,Node3,1,0 0 0.000000
1.6426698716591E+018,Node3,1,0 0 0.000000
1.64266987185892E+018,Node3,1,0 0 0.000000
1.6426698720701E+018,Node3,1,160 0.197250 0.200813
1.64266987226071E+018,Node3,1,0 0 0.000000
1.64266987246114E+018,Node3,1,0 0 0.000000
1.64266987266104E+018,Node3,1,0 0 0.000000
1.64266987286117E+018,Node3,1,0 0 0.000000
1.64266987307215E+018,Node3,1,160 0.199150 0.202650
1.6426698732617E+018,Node3,1,0 0 0.000000
1.64266987346281E+018,Node3,1,0 0 0.000000
1.64266987366369E+018,Node3,1,0 0 0.000000
1.64266987386395E+018,Node3,1,0 0 0.000000
1.64266987408112E+018,Node3,1,160 0.208297 0.211765
1.64266987426461E+018,Node3,1,0 0 0.000000
1.64266987446572E+018,Node3,1,0 0 0.000000
1.64266987466597E+018,Node3,1,0 0 0.000000
1.64266987486749E+018,Node3,1,0 0 0.000000
1.64266987507747E+018,Node3,1,160 0.204722 0.208464
1.64266987526828E+018,Node3,1,0 0 0.000000
1.6426698754693E+018,Node3,1,0 0 0.000000
1.64266987567053E+018,Node3,1,0 0 0.000000
1.64266987587453E+018,Node3,1,0 0 0.000000
1.64266987608776E+018,Node3,1,160 0.214595 0.218775
1.64266987627155E+018,Node3,1,0 0 0.000000
1.64266987647188E+018,Node3,1,0 0 0.000000
1.64266987667335E+018,Node3,1,0 0 0.000000
1.64266987691614E+018,Node3,1,14 0.046826 0.047211
1.64266987708271E+018,Node3,1,146 0.209485 0.212882
1.64266987727386E+018,Node3,1,0 0 0.000000
1.64266987747505E+018,Node3,1,0 0 0.000000
1.64266987767526E+018,Node3,1,0 0 0.000000
1.64266987891757E+018,Node3,1,160 1.044691 1.048279
1.64266987909571E+018,Node3,1,160 0.217974 0.226032
1.64266987927923E+018,Node3,1,0 0 0.000000
1.64266987947995E+018,Node3,1,0 0 0.000000
1.64266987968055E+018,Node3,1,0 0 0.000000
1.6426698799263E+018,Node3,1,160 0.053496 0.057122
1.64266988008198E+018,Node3,1,0 0 0.000000
1.6426698802831E+018,Node3,1,0 0 0.000000
1.64266988048416E+018,Node3,1,0 0 0.000000
1.64266988068412E+018,Node3,1,0 0 0.000000
1.6426698809208E+018,Node3,1,160 0.047718 0.051251
1.64266988108572E+018,Node3,1,0 0 0.000000
1.64266988128601E+018,Node3,1,0 0 0.000000
1.64266988148714E+018,Node3,1,0 0 0.000000
1.64266988168715E+018,Node3,1,0 0 0.000000
1.64266988192561E+018,Node3,1,160 0.052588 0.056114
1.64266988208801E+018,Node3,1,0 0 0.000000
1.64266988228905E+018,Node3,1,0 0 0.000000
1.64266988249267E+018,Node3,1,0 0 0.000000
1.64266988269048E+018,Node3,1,0 0 0.000000
1.64266988292437E+018,Node3,1,160 0.050468 0.054429
1.64266988309179E+018,Node3,1,0 0 0.000000
1.642669883292E+018,Node3,1,0 0 0.000000
1.64266988349262E+018,Node3,1,0 0 0.000000
1.64266988369324E+018,Node3,1,0 0 0.000000
1.64266988403422E+018,Node3,1,160 0.160280 0.164828
1.64266988409408E+018,Node3,1,0 0 0.000000
1.64266988429401E+018,Node3,1,0 0 0.000000
1.64266988449516E+018,Node3,1,0 0 0.000000
1.64266988469371E+018,Node3,1,0 0 0.000000
1.64266988494204E+018,Node3,1,160 0.068392 0.072838
1.64266988509646E+018,Node3,1,0 0 0.000000
1.64266988529593E+018,Node3,1,0 0 0.000000
1.64266988549586E+018,Node3,1,0 0 0.000000
1.64266988569657E+018,Node3,1,0 0 0.000000
1.64266988592485E+018,Node3,1,160 0.051947 0.055694
1.64266988609722E+018,Node3,1,0 0 0.000000
1.64266988629777E+018,Node3,1,0 0 0.000000
1.64266988649886E+018,Node3,1,0 0 0.000000
1.64266988670001E+018,Node3,1,0 0 0.000000
1.64266988692967E+018,Node3,1,160 0.056398 0.060425
1.6426698871008E+018,Node3,1,0 0 0.000000
1.64266988730158E+018,Node3,1,0 0 0.000000
1.64266988750259E+018,Node3,1,0 0 0.000000
1.64266988770341E+018,Node3,1,0 0 0.000000
1.64266988792367E+018,Node3,1,160 0.050665 0.054693
1.64266988810425E+018,Node3,1,0 0 0.000000
1.6426698883053E+018,Node3,1,0 0 0.000000
1.64266988850641E+018,Node3,1,0 0 0.000000
1.64266988870636E+018,Node3,1,0 0 0.000000
1.64266988892785E+018,Node3,1,160 0.054140 0.058081
1.64266988910708E+018,Node3,1,0 0 0.000000
1.64266988930833E+018,Node3,1,0 0 0.000000
1.64266988950856E+018,Node3,1,0 0 0.000000
1.64266988970988E+018,Node3,1,0 0 0.000000
1.64266988992738E+018,Node3,1,160 0.053849 0.057974
1.64266989010985E+018,Node3,1,0 0 0.000000
1.64266989031108E+018,Node3,1,0 0 0.000000
1.64266989051206E+018,Node3,1,0 0 0.000000
1.6426698907124E+018,Node3,1,0 0 0.000000
1.64266989200756E+018,Node3,1,160 1.133936 1.138098
1.64266989212613E+018,Node3,1,160 0.252931 0.256599
1.64266989231578E+018,Node3,1,0 0 0.000000
1.64266989251731E+018,Node3,1,0 0 0.000000
1.64266989271856E+018,Node3,1,0 0 0.000000
1.64266989293425E+018,Node3,1,160 0.061144 0.065240
1.64266989311903E+018,Node3,1,0 0 0.000000
1.64266989332047E+018,Node3,1,0 0 0.000000
1.64266989352057E+018,Node3,1,0 0 0.000000
1.64266989372103E+018,Node3,1,0 0 0.000000
1.64266989493407E+018,Node3,1,160 1.060711 1.064751
1.64266989514511E+018,Node3,1,160 0.271918 0.276080
1.64266989532456E+018,Node3,1,0 0 0.000000
1.6426698955253E+018,Node3,1,0 0 0.000000
1.64266989572581E+018,Node3,1,0 0 0.000000
1.64266989594322E+018,Node3,1,160 0.069833 0.074017
1.64266989612857E+018,Node3,1,0 0 0.000000
1.64266989632839E+018,Node3,1,0 0 0.000000
1.64266989652976E+018,Node3,1,0 0 0.000000
1.64266989672983E+018,Node3,1,0 0 0.000000
1.6426698969402E+018,Node3,1,160 0.066858 0.071079
1.64266989713042E+018,Node3,1,0 0 0.000000
1.64266989733049E+018,Node3,1,0 0 0.000000
1.64266989753004E+018,Node3,1,0 0 0.000000
1.64266989773099E+018,Node3,1,0 0 0.000000
1.64266989794268E+018,Node3,1,160 0.069266 0.073393
1.64266989813244E+018,Node3,1,0 0 0.000000
1.6426698983332E+018,Node3,1,0 0 0.000000
1.64266989853344E+018,Node3,1,0 0 0.000000
1.64266989873394E+018,Node3,1,0 0 0.000000
1.64266989894472E+018,Node3,1,160 0.071034 0.075367
1.64266989913504E+018,Node3,1,0 0 0.000000
1.64266989933546E+018,Node3,1,0 0 0.000000
1.64266989953617E+018,Node3,1,0 0 0.000000
1.64266989973703E+018,Node3,1,0 0 0.000000
1.64266989994978E+018,Node3,1,160 0.076659 0.080587
1.64266990013856E+018,Node3,1,0 0 0.000000
1.64266990033861E+018,Node3,1,0 0 0.000000
1.64266990053928E+018,Node3,1,0 0 0.000000
1.64266990074028E+018,Node3,1,0 0 0.000000
1.64266990095323E+018,Node3,1,160 0.079387 0.083602
1.6426699011422E+018,Node3,1,0 0 0.000000
1.64266990134335E+018,Node3,1,0 0 0.000000
1.64266990154336E+018,Node3,1,0 0 0.000000
1.64266990174441E+018,Node3,1,0 0 0.000000
1.64266990195542E+018,Node3,1,160 0.082247 0.086363
1.64266990214498E+018,Node3,1,0 0 0.000000
1.64266990234631E+018,Node3,1,0 0 0.000000
1.64266990254643E+018,Node3,1,0 0 0.000000
1.64266990274659E+018,Node3,1,0 0 0.000000
1.64266990295857E+018,Node3,1,160 0.085041 0.089268
1.64266990314876E+018,Node3,1,0 0 0.000000
1.64266990334943E+018,Node3,1,0 0 0.000000
1.64266990354952E+018,Node3,1,0 0 0.000000
1.64266990375033E+018,Node3,1,0 0 0.000000
1.64266990396784E+018,Node3,1,160 0.094424 0.098110
1.64266990415219E+018,Node3,1,0 0 0.000000
1.64266990435309E+018,Node3,1,0 0 0.000000
1.6426699045539E+018,Node3,1,0 0 0.000000
1.64266990475451E+018,Node3,1,0 0 0.000000
1.64266990496538E+018,Node3,1,160 0.091787 0.095738
1.64266990515527E+018,Node3,1,0 0 0.000000
1.64266990535617E+018,Node3,1,0 0 0.000000
1.64266990555735E+018,Node3,1,0 0 0.000000
1.64266990575815E+018,Node3,1,0 0 0.000000
1.64266990597575E+018,Node3,1,160 0.102210 0.106139
1.64266990615917E+018,Node3,1,0 0 0.000000
1.64266990635991E+018,Node3,1,0 0 0.000000
1.64266990656064E+018,Node3,1,0 0 0.000000
1.64266990676408E+018,Node3,1,0 0 0.000000
1.64266990697217E+018,Node3,1,160 0.098742 0.102720
1.64266990716301E+018,Node3,1,0 0 0.000000
1.6426699073641E+018,Node3,1,0 0 0.000000
1.64266990756395E+018,Node3,1,0 0 0.000000
1.64266990776466E+018,Node3,1,0 0 0.000000
1.64266990798032E+018,Node3,1,160 0.107515 0.111059
1.64266990816665E+018,Node3,1,0 0 0.000000
1.64266990836682E+018,Node3,1,0 0 0.000000
1.64266990856774E+018,Node3,1,0 0 0.000000
1.64266990876898E+018,Node3,1,0 0 0.000000
1.64266990904822E+018,Node3,1,160 0.174869 0.179014
1.64266990916983E+018,Node3,1,0 0 0.000000
1.64266990937036E+018,Node3,1,0 0 0.000000
1.64266990957042E+018,Node3,1,0 0 0.000000
1.64266990977162E+018,Node3,1,0 0 0.000000
1.64266990998831E+018,Node3,1,160 0.115404 0.119024
1.64266991017223E+018,Node3,1,0 0 0.000000
1.64266991037301E+018,Node3,1,0 0 0.000000
1.64266991057423E+018,Node3,1,0 0 0.000000
1.64266991077445E+018,Node3,1,0 0 0.000000
1.64266991098524E+018,Node3,1,160 0.111889 0.115449
1.6426699111753E+018,Node3,1,0 0 0.000000
1.64266991137617E+018,Node3,1,0 0 0.000000
1.64266991157753E+018,Node3,1,0 0 0.000000
1.64266991177737E+018,Node3,1,0 0 0.000000
1.64266991199487E+018,Node3,1,160 0.121636 0.125173
1.64266991217908E+018,Node3,1,0 0 0.000000
1.64266991237993E+018,Node3,1,0 0 0.000000
1.64266991258108E+018,Node3,1,0 0 0.000000
1.64266991278186E+018,Node3,1,0 0 0.000000
1.64266991299321E+018,Node3,1,160 0.120102 0.124039
1.6426699131839E+018,Node3,1,0 0 0.000000
1.64266991338474E+018,Node3,1,0 0 0.000000
1.64266991358524E+018,Node3,1,0 0 0.000000
1.64266991378586E+018,Node3,1,0 0 0.000000
1.64266991400328E+018,Node3,1,160 0.130522 0.134085
1.64266991418765E+018,Node3,1,0 0 0.000000
1.64266991438837E+018,Node3,1,0 0 0.000000
1.6426699145905E+018,Node3,1,0 0 0.000000
1.64266991479033E+018,Node3,1,0 0 0.000000
1.64266991500436E+018,Node3,1,160 0.130694 0.134626
1.64266991519139E+018,Node3,1,0 0 0.000000
1.64266991539238E+018,Node3,1,0 0 0.000000
1.64266991559308E+018,Node3,1,0 0 0.000000
1.64266991579373E+018,Node3,1,0 0 0.000000
1.6426699160094E+018,Node3,1,160 0.136770 0.140334
1.64266991619496E+018,Node3,1,0 0 0.000000
1.64266991639614E+018,Node3,1,0 0 0.000000
1.64266991659621E+018,Node3,1,0 0 0.000000
1.64266991679705E+018,Node3,1,0 0 0.000000
1.64266991707195E+018,Node3,1,160 0.198212 0.202435
1.64266991720249E+018,Node3,1,0 0 0.000000
1.64266991740335E+018,Node3,1,0 0 0.000000
1.64266991760426E+018,Node3,1,0 0 0.000000
1.64266991780554E+018,Node3,1,0 0 0.000000
1.64266991801731E+018,Node3,1,160 0.143424 0.147258
1.64266991820718E+018,Node3,1,0 0 0.000000
1.64266991840815E+018,Node3,1,0 0 0.000000
1.64266991860879E+018,Node3,1,0 0 0.000000
1.64266991880941E+018,Node3,1,0 0 0.000000
1.64266991902078E+018,Node3,1,160 0.147279 0.150995
1.6426699192112E+018,Node3,1,0 0 0.000000
1.64266991941251E+018,Node3,1,0 0 0.000000
1.6426699196123E+018,Node3,1,0 0 0.000000
1.64266991981309E+018,Node3,1,0 0 0.000000
1.64266992003031E+018,Node3,1,160 0.157293 0.160895
1.64266992021492E+018,Node3,1,0 0 0.000000
1.64266992041572E+018,Node3,1,0 0 0.000000
1.6426699206164E+018,Node3,1,0 0 0.000000
1.64266992081897E+018,Node3,1,0 0 0.000000
1.64266992102833E+018,Node3,1,160 0.155540 0.159090
1.64266992121824E+018,Node3,1,0 0 0.000000
1.64266992142043E+018,Node3,1,0 0 0.000000
1.64266992161916E+018,Node3,1,0 0 0.000000
1.64266992181962E+018,Node3,1,0 0 0.000000
1.64266992203731E+018,Node3,1,160 0.164529 0.167962
1.64266992222175E+018,Node3,1,0 0 0.000000
1.64266992242273E+018,Node3,1,0 0 0.000000
1.64266992262375E+018,Node3,1,0 0 0.000000
1.64266992282359E+018,Node3,1,0 0 0.000000
1.64266992303426E+018,Node3,1,160 0.161349 0.164419
1.64266992322512E+018,Node3,1,0 0 0.000000
1.64266992342622E+018,Node3,1,0 0 0.000000
1.6426699236261E+018,Node3,1,0 0 0.000000
1.64266992382715E+018,Node3,1,0 0 0.000000
1.64266992404423E+018,Node3,1,160 0.170964 0.174737
1.64266992422867E+018,Node3,1,0 0 0.000000
1.6426699244298E+018,Node3,1,0 0 0.000000
1.64266992463086E+018,Node3,1,0 0 0.000000
1.64266992483072E+018,Node3,1,0 0 0.000000
1.64266992504264E+018,Node3,1,160 0.169677 0.173625
1.64266992523259E+018,Node3,1,0 0 0.000000
1.6426699254355E+018,Node3,1,0 0 0.000000
1.64266992563454E+018,Node3,1,0 0 0.000000
1.64266992583531E+018,Node3,1,0 0 0.000000
1.64266992609658E+018,Node3,1,160 0.223211 0.226938
1.6426699262375E+018,Node3,1,0 0 0.000000
1.64266992643767E+018,Node3,1,0 0 0.000000
1.6426699266382E+018,Node3,1,0 0 0.000000
1.64266992683825E+018,Node3,1,0 0 0.000000
1.64266992705556E+018,Node3,1,160 0.182391 0.186007
1.64266992724109E+018,Node3,1,0 0 0.000000
1.6426699274411E+018,Node3,1,0 0 0.000000
1.64266992764257E+018,Node3,1,0 0 0.000000
1.64266992784243E+018,Node3,1,0 0 0.000000
1.64266992805351E+018,Node3,1,160 0.179982 0.183854
1.64266992824276E+018,Node3,1,0 0 0.000000
1.64266992844413E+018,Node3,1,0 0 0.000000
1.64266992864447E+018,Node3,1,0 0 0.000000
1.6426699288447E+018,Node3,1,0 0 0.000000
1.64266992905571E+018,Node3,1,160 0.183032 0.186745
1.64266992924566E+018,Node3,1,0 0 0.000000
1.64266992944649E+018,Node3,1,0 0 0.000000
1.64266992964701E+018,Node3,1,0 0 0.000000
1.64266992984786E+018,Node3,1,0 0 0.000000
1.6426699300597E+018,Node3,1,160 0.186246 0.190471
1.64266993024929E+018,Node3,1,0 0 0.000000
1.64266993044991E+018,Node3,1,0 0 0.000000
1.64266993065426E+018,Node3,1,0 0 0.000000
1.64266993085145E+018,Node3,1,0 0 0.000000
1.64266993106314E+018,Node3,1,160 0.189645 0.193322
1.64266993125277E+018,Node3,1,0 0 0.000000
1.64266993145357E+018,Node3,1,0 0 0.000000
1.64266993165813E+018,Node3,1,0 0 0.000000
1.64266993185483E+018,Node3,1,0 0 0.000000
1.6426699320706E+018,Node3,1,160 0.197601 0.201467
1.6426699322563E+018,Node3,1,0 0 0.000000
1.6426699324572E+018,Node3,1,0 0 0.000000
1.64266993265779E+018,Node3,1,0 0 0.000000
1.64266993285842E+018,Node3,1,0 0 0.000000
1.64266993306838E+018,Node3,1,160 0.191474 0.198713
1.64266993325908E+018,Node3,1,0 0 0.000000
1.64266993345991E+018,Node3,1,0 0 0.000000
1.64266993366049E+018,Node3,1,0 0 0.000000
1.64266993386131E+018,Node3,1,0 0 0.000000
1.64266993407899E+018,Node3,1,160 0.205632 0.209393
1.64266993426456E+018,Node3,1,0 0 0.000000
1.64266993446364E+018,Node3,1,0 0 0.000000
1.64266993466436E+018,Node3,1,0 0 0.000000
1.64266993486515E+018,Node3,1,0 0 0.000000
1.6426699350777E+018,Node3,1,160 0.204413 0.208179
1.64266993526634E+018,Node3,1,0 0 0.000000
1.64266993546711E+018,Node3,1,0 0 0.000000
1.642669935668E+018,Node3,1,0 0 0.000000
1.64266993586897E+018,Node3,1,0 0 0.000000
1.64266993608014E+018,Node3,1,160 0.207496 0.211167
1.64266993627093E+018,Node3,1,0 0 0.000000
1.6426699364717E+018,Node3,1,0 0 0.000000
1.64266993667241E+018,Node3,1,0 0 0.000000
1.64266993691334E+018,Node3,1,20 0.042998 0.043581
1.64266993716522E+018,Node3,1,140 0.290456 0.294131
1.64266993727612E+018,Node3,1,0 0 0.000000
1.6426699374766E+018,Node3,1,0 0 0.000000
1.64266993767704E+018,Node3,1,0 0 0.000000
1.64266993791516E+018,Node3,1,160 0.041978 0.045630
1.64266993807699E+018,Node3,1,0 0 0.000000
1.6426699382771E+018,Node3,1,0 0 0.000000
1.64266993847839E+018,Node3,1,0 0 0.000000
1.6426699386794E+018,Node3,1,0 0 0.000000
1.64266993892395E+018,Node3,1,160 0.051106 0.054835
1.64266993907953E+018,Node3,1,0 0 0.000000
1.64266993928069E+018,Node3,1,0 0 0.000000
1.64266993948191E+018,Node3,1,0 0 0.000000
1.64266993968227E+018,Node3,1,0 0 0.000000
1.64266993992326E+018,Node3,1,160 0.050247 0.053997
1.6426699400828E+018,Node3,1,0 0 0.000000
1.64266994028285E+018,Node3,1,0 0 0.000000
1.64266994048307E+018,Node3,1,0 0 0.000000
1.64266994068384E+018,Node3,1,0 0 0.000000
1.64266994093931E+018,Node3,1,134 0.063542 0.070153
1.64266994108644E+018,Node3,1,26 0.191646 0.193575
1.64266994128423E+018,Node3,1,0 0 0.000000
1.64266994148525E+018,Node3,1,0 0 0.000000
1.64266994168637E+018,Node3,1,0 0 0.000000
1.64266994192523E+018,Node3,1,160 0.052437 0.055961
1.64266994208616E+018,Node3,1,0 0 0.000000
1.64266994228736E+018,Node3,1,0 0 0.000000
1.64266994248867E+018,Node3,1,0 0 0.000000
1.64266994268942E+018,Node3,1,0 0 0.000000
1.64266994292867E+018,Node3,1,160 0.054712 0.059089
1.64266994308993E+018,Node3,1,0 0 0.000000
1.64266994329103E+018,Node3,1,0 0 0.000000
1.64266994349212E+018,Node3,1,0 0 0.000000
1.64266994369204E+018,Node3,1,0 0 0.000000
1.64266994402476E+018,Node3,1,151 0.151424 0.155322
1.64266994409406E+018,Node3,1,9 0.195520 0.214026
1.64266994429461E+018,Node3,1,0 0 0.000000
1.64266994449504E+018,Node3,1,0 0 0.000000
1.64266994469506E+018,Node3,1,0 0 0.000000
1.6426699449275E+018,Node3,1,160 0.054357 0.057940
1.6426699450956E+018,Node3,1,0 0 0.000000
1.64266994529557E+018,Node3,1,0 0 0.000000
1.64266994549638E+018,Node3,1,0 0 0.000000
1.64266994569676E+018,Node3,1,0 0 0.000000
1.64266994592383E+018,Node3,1,160 0.050783 0.054692
1.64266994609717E+018,Node3,1,0 0 0.000000
1.64266994629816E+018,Node3,1,0 0 0.000000
1.64266994649907E+018,Node3,1,0 0 0.000000
1.64266994669988E+018,Node3,1,0 0 0.000000
1.64266994692947E+018,Node3,1,160 0.055851 0.060220
1.64266994710073E+018,Node3,1,0 0 0.000000
1.64266994730151E+018,Node3,1,0 0 0.000000
1.64266994750271E+018,Node3,1,0 0 0.000000
1.64266994770321E+018,Node3,1,0 0 0.000000
1.64266994792422E+018,Node3,1,160 0.051240 0.054882
1.64266994810407E+018,Node3,1,0 0 0.000000
1.64266994830496E+018,Node3,1,0 0 0.000000
1.64266994850595E+018,Node3,1,0 0 0.000000
1.64266994870674E+018,Node3,1,0 0 0.000000
1.6426699489314E+018,Node3,1,160 0.058134 0.061773
1.64266994910711E+018,Node3,1,0 0 0.000000
1.64266994930822E+018,Node3,1,0 0 0.000000
1.6426699495082E+018,Node3,1,0 0 0.000000
1.64266994970904E+018,Node3,1,0 0 0.000000
1.64266994992513E+018,Node3,1,160 0.052298 0.055851
1.64266995011058E+018,Node3,1,0 0 0.000000
1.64266995031137E+018,Node3,1,0 0 0.000000
1.64266995051198E+018,Node3,1,0 0 0.000000
1.64266995071284E+018,Node3,1,0 0 0.000000
1.64266995093041E+018,Node3,1,160 0.057668 0.061117
1.64266995111407E+018,Node3,1,0 0 0.000000
1.64266995131462E+018,Node3,1,0 0 0.000000
1.64266995151533E+018,Node3,1,0 0 0.000000
1.64266995171618E+018,Node3,1,0 0 0.000000
1.64266995209233E+018,Node3,1,160 0.218932 0.223002
1.64266995211919E+018,Node3,1,0 0 0.000000
1.64266995231952E+018,Node3,1,0 0 0.000000
1.64266995251985E+018,Node3,1,0 0 0.000000
1.64266995272115E+018,Node3,1,0 0 0.000000
1.64266995293765E+018,Node3,1,160 0.064709 0.068458
1.64266995312235E+018,Node3,1,0 0 0.000000
1.64266995332314E+018,Node3,1,0 0 0.000000
1.64266995352427E+018,Node3,1,0 0 0.000000
1.64266995372434E+018,Node3,1,0 0 0.000000
1.64266995393643E+018,Node3,1,160 0.062561 0.066691
1.64266995412554E+018,Node3,1,0 0 0.000000
1.64266995432648E+018,Node3,1,0 0 0.000000
1.64266995452728E+018,Node3,1,0 0 0.000000
1.64266995472784E+018,Node3,1,0 0 0.000000
1.64266995493946E+018,Node3,1,160 0.066614 0.070126
1.64266995513053E+018,Node3,1,0 0 0.000000
1.64266995533053E+018,Node3,1,0 0 0.000000
1.64266995553125E+018,Node3,1,0 0 0.000000
1.64266995573238E+018,Node3,1,0 0 0.000000
1.64266995594258E+018,Node3,1,160 0.069046 0.073097
1.64266995613314E+018,Node3,1,0 0 0.000000
1.64266995633443E+018,Node3,1,0 0 0.000000
1.64266995653765E+018,Node3,1,0 0 0.000000
1.64266995673538E+018,Node3,1,0 0 0.000000
1.64266995694679E+018,Node3,1,160 0.073333 0.076995
1.64266995713767E+018,Node3,1,0 0 0.000000
1.64266995733779E+018,Node3,1,0 0 0.000000
1.64266995753896E+018,Node3,1,0 0 0.000000
1.64266995773979E+018,Node3,1,0 0 0.000000
1.64266995795106E+018,Node3,1,160 0.078160 0.081858
1.64266995814167E+018,Node3,1,0 0 0.000000
1.6426699583423E+018,Node3,1,0 0 0.000000
1.64266995854293E+018,Node3,1,0 0 0.000000
1.64266995874375E+018,Node3,1,0 0 0.000000
1.64266995895519E+018,Node3,1,160 0.081785 0.085992
1.64266995914603E+018,Node3,1,0 0 0.000000
1.64266995934695E+018,Node3,1,0 0 0.000000
1.64266995954682E+018,Node3,1,0 0 0.000000
1.64266995974748E+018,Node3,1,0 0 0.000000
1.64266995995872E+018,Node3,1,160 0.085887 0.089023
1.64266996014918E+018,Node3,1,0 0 0.000000
1.6426699603531E+018,Node3,1,0 0 0.000000
1.64266996055111E+018,Node3,1,0 0 0.000000
1.64266996075167E+018,Node3,1,0 0 0.000000
1.64266996096333E+018,Node3,1,160 0.090688 0.094308
1.64266996115304E+018,Node3,1,0 0 0.000000
1.64266996135273E+018,Node3,1,0 0 0.000000
1.64266996155356E+018,Node3,1,0 0 0.000000
1.64266996175449E+018,Node3,1,0 0 0.000000
1.64266996203623E+018,Node3,1,160 0.162947 0.166781
1.64266996215678E+018,Node3,1,0 0 0.000000
1.64266996235671E+018,Node3,1,0 0 0.000000
1.64266996255732E+018,Node3,1,0 0 0.000000
1.64266996275826E+018,Node3,1,0 0 0.000000
1.64266996297511E+018,Node3,1,160 0.101945 0.105473
1.64266996315914E+018,Node3,1,0 0 0.000000
1.64266996336029E+018,Node3,1,0 0 0.000000
1.64266996356017E+018,Node3,1,0 0 0.000000
1.64266996376077E+018,Node3,1,0 0 0.000000
1.64266996397118E+018,Node3,1,160 0.097932 0.102031
1.6426699641612E+018,Node3,1,0 0 0.000000
1.64266996436229E+018,Node3,1,0 0 0.000000
1.64266996456281E+018,Node3,1,0 0 0.000000
1.64266996476363E+018,Node3,1,0 0 0.000000
1.64266996497442E+018,Node3,1,160 0.101220 0.105144
1.64266996516736E+018,Node3,1,0 0 0.000000
1.64266996536572E+018,Node3,1,0 0 0.000000
1.64266996556558E+018,Node3,1,0 0 0.000000
1.64266996576661E+018,Node3,1,0 0 0.000000
1.64266996598372E+018,Node3,1,160 0.110355 0.114459
1.6426699661678E+018,Node3,1,0 0 0.000000
1.64266996636818E+018,Node3,1,0 0 0.000000
1.6426699665689E+018,Node3,1,0 0 0.000000
1.6426699667698E+018,Node3,1,0 0 0.000000
1.64266996698046E+018,Node3,1,160 0.107544 0.111058
1.64266996717031E+018,Node3,1,0 0 0.000000
1.64266996737146E+018,Node3,1,0 0 0.000000
1.64266996757173E+018,Node3,1,0 0 0.000000
1.64266996777182E+018,Node3,1,0 0 0.000000
1.64266996798479E+018,Node3,1,160 0.111703 0.115429
1.64266996817238E+018,Node3,1,0 0 0.000000
1.64266996837353E+018,Node3,1,0 0 0.000000
1.64266996857357E+018,Node3,1,0 0 0.000000
1.64266996877409E+018,Node3,1,0 0 0.000000
1.64266996899133E+018,Node3,1,160 0.118187 0.121885
1.64266996917572E+018,Node3,1,0 0 0.000000
1.6426699693766E+018,Node3,1,0 0 0.000000
1.64266996957772E+018,Node3,1,0 0 0.000000
1.64266996977876E+018,Node3,1,0 0 0.000000
1.6426699699961E+018,Node3,1,160 0.122853 0.126889
1.64266997018118E+018,Node3,1,0 0 0.000000
1.64266997038083E+018,Node3,1,0 0 0.000000
1.64266997058181E+018,Node3,1,0 0 0.000000
1.64266997078262E+018,Node3,1,0 0 0.000000
1.6426699710003E+018,Node3,1,160 0.126993 0.130761
1.64266997118434E+018,Node3,1,0 0 0.000000
1.64266997138428E+018,Node3,1,0 0 0.000000
1.64266997158525E+018,Node3,1,0 0 0.000000
1.64266997178616E+018,Node3,1,0 0 0.000000
1.64266997199796E+018,Node3,1,160 0.124286 0.128422
1.6426699721876E+018,Node3,1,0 0 0.000000
1.64266997238853E+018,Node3,1,0 0 0.000000
1.64266997258944E+018,Node3,1,0 0 0.000000
1.64266997279027E+018,Node3,1,0 0 0.000000
1.64266997300695E+018,Node3,1,160 0.133969 0.137498
1.64266997319163E+018,Node3,1,0 0 0.000000
1.64266997339261E+018,Node3,1,0 0 0.000000
1.64266997359338E+018,Node3,1,0 0 0.000000
1.64266997379456E+018,Node3,1,0 0 0.000000
1.64266997410341E+018,Node3,1,160 0.229434 0.233903
1.6426699741964E+018,Node3,1,0 0 0.000000
1.64266997439631E+018,Node3,1,0 0 0.000000
1.64266997459763E+018,Node3,1,0 0 0.000000
1.64266997479756E+018,Node3,1,0 0 0.000000
1.64266997501062E+018,Node3,1,160 0.137223 0.141113
1.642669975198E+018,Node3,1,0 0 0.000000
1.64266997539848E+018,Node3,1,0 0 0.000000
1.64266997559862E+018,Node3,1,0 0 0.000000
1.64266997579876E+018,Node3,1,0 0 0.000000
1.64266997600943E+018,Node3,1,160 0.135979 0.140236
1.6426699762005E+018,Node3,1,0 0 0.000000
1.64266997640138E+018,Node3,1,0 0 0.000000
1.64266997660254E+018,Node3,1,0 0 0.000000
1.64266997680385E+018,Node3,1,0 0 0.000000
1.64266997701447E+018,Node3,1,160 0.141110 0.145226
1.64266997720439E+018,Node3,1,0 0 0.000000
1.64266997740451E+018,Node3,1,0 0 0.000000
1.64266997760538E+018,Node3,1,0 0 0.000000
1.64266997780654E+018,Node3,1,0 0 0.000000
1.64266997802295E+018,Node3,1,160 0.149596 0.153131
1.64266997820778E+018,Node3,1,0 0 0.000000
1.64266997840859E+018,Node3,1,0 0 0.000000
1.64266997860943E+018,Node3,1,0 0 0.000000
1.64266997881033E+018,Node3,1,0 0 0.000000
1.64266997902665E+018,Node3,1,160 0.153694 0.157331
1.64266997921119E+018,Node3,1,0 0 0.000000
1.64266997941277E+018,Node3,1,0 0 0.000000
1.64266997961501E+018,Node3,1,0 0 0.000000
1.64266997981333E+018,Node3,1,0 0 0.000000
1.64266998002465E+018,Node3,1,160 0.151486 0.155212
1.64266998021545E+018,Node3,1,0 0 0.000000
1.64266998041633E+018,Node3,1,0 0 0.000000
1.64266998061767E+018,Node3,1,0 0 0.000000
1.64266998081741E+018,Node3,1,0 0 0.000000
1.64266998103093E+018,Node3,1,160 0.157500 0.161244
1.6426699812191E+018,Node3,1,0 0 0.000000
1.64266998141908E+018,Node3,1,0 0 0.000000
1.64266998162071E+018,Node3,1,0 0 0.000000
1.64266998182125E+018,Node3,1,0 0 0.000000
1.64266998210873E+018,Node3,1,160 0.235643 0.239254
1.64266998222266E+018,Node3,1,0 0 0.000000
1.64266998242241E+018,Node3,1,0 0 0.000000
1.64266998262365E+018,Node3,1,0 0 0.000000
1.64266998282283E+018,Node3,1,0 0 0.000000
1.64266998303856E+018,Node3,1,160 0.165530 0.169356
1.64266998322378E+018,Node3,1,0 0 0.000000
1.64266998342452E+018,Node3,1,0 0 0.000000
1.64266998362445E+018,Node3,1,0 0 0.000000
1.64266998382555E+018,Node3,1,0 0 0.000000
1.6426699840359E+018,Node3,1,160 0.162324 0.166028
1.6426699842258E+018,Node3,1,0 0 0.000000
1.64266998442704E+018,Node3,1,0 0 0.000000
1.64266998462728E+018,Node3,1,0 0 0.000000
1.64266998482902E+018,Node3,1,0 0 0.000000
1.64266998503854E+018,Node3,1,160 0.165503 0.168974
1.6426699852286E+018,Node3,1,0 0 0.000000
1.64266998542942E+018,Node3,1,0 0 0.000000
1.6426699856301E+018,Node3,1,0 0 0.000000
1.64266998583289E+018,Node3,1,0 0 0.000000
1.64266998604116E+018,Node3,1,160 0.167749 0.171532
1.64266998623362E+018,Node3,1,0 0 0.000000
1.64266998643546E+018,Node3,1,0 0 0.000000
1.64266998663277E+018,Node3,1,0 0 0.000000
1.64266998683261E+018,Node3,1,0 0 0.000000
1.6426699870442E+018,Node3,1,160 0.170655 0.174947
1.64266998723379E+018,Node3,1,0 0 0.000000
1.64266998743452E+018,Node3,1,0 0 0.000000
1.64266998763556E+018,Node3,1,0 0 0.000000
1.64266998783568E+018,Node3,1,0 0 0.000000
1.64266998805159E+018,Node3,1,160 0.177618 0.181611
1.64266998823774E+018,Node3,1,0 0 0.000000
1.642669988438E+018,Node3,1,0 0 0.000000
1.64266998863845E+018,Node3,1,0 0 0.000000
1.64266998883836E+018,Node3,1,0 0 0.000000
1.64266998905006E+018,Node3,1,160 0.176540 0.180301
1.64266998924031E+018,Node3,1,0 0 0.000000
1.64266998944066E+018,Node3,1,0 0 0.000000
1.64266998964139E+018,Node3,1,0 0 0.000000
1.6426699898425E+018,Node3,1,0 0 0.000000
1.64266999005937E+018,Node3,1,160 0.186043 0.189990
1.64266999024407E+018,Node3,1,0 0 0.000000
1.64266999044502E+018,Node3,1,0 0 0.000000
1.64266999064602E+018,Node3,1,0 0 0.000000
1.64266999084699E+018,Node3,1,0 0 0.000000
1.64266999110532E+018,Node3,1,160 0.231090 0.235958
1.64266999124914E+018,Node3,1,0 0 0.000000
1.64266999144951E+018,Node3,1,0 0 0.000000
1.64266999164952E+018,Node3,1,0 0 0.000000
1.64266999185062E+018,Node3,1,0 0 0.000000
1.64266999206754E+018,Node3,1,160 0.193872 0.197646
1.64266999225214E+018,Node3,1,0 0 0.000000
1.64266999245249E+018,Node3,1,0 0 0.000000
1.64266999265267E+018,Node3,1,0 0 0.000000
1.64266999285431E+018,Node3,1,0 0 0.000000
1.64266999307016E+018,Node3,1,160 0.196648 0.200673
1.64266999325462E+018,Node3,1,0 0 0.000000
1.64266999345566E+018,Node3,1,0 0 0.000000
1.64266999365628E+018,Node3,1,0 0 0.000000
1.64266999385736E+018,Node3,1,0 0 0.000000
1.64266999406906E+018,Node3,1,160 0.192370 0.199452
1.6426699942589E+018,Node3,1,0 0 0.000000
1.64266999445958E+018,Node3,1,0 0 0.000000
1.64266999466302E+018,Node3,1,0 0 0.000000
1.64266999486094E+018,Node3,1,0 0 0.000000
1.64266999507737E+018,Node3,1,160 0.203656 0.207993
1.64266999526186E+018,Node3,1,0 0 0.000000
1.64266999546302E+018,Node3,1,0 0 0.000000
1.64266999566238E+018,Node3,1,0 0 0.000000
1.64266999586401E+018,Node3,1,0 0 0.000000
1.64266999607406E+018,Node3,1,160 0.200931 0.204776
1.64266999626454E+018,Node3,1,0 0 0.000000
1.64266999646525E+018,Node3,1,0 0 0.000000
1.64266999666614E+018,Node3,1,0 0 0.000000
1.64266999686703E+018,Node3,1,0 0 0.000000
1.64266999708438E+018,Node3,1,160 0.211119 0.214970
1.64266999727283E+018,Node3,1,0 0 0.000000
1.6426699974697E+018,Node3,1,0 0 0.000000
1.64266999767036E+018,Node3,1,0 0 0.000000
1.64266999788693E+018,Node3,1,0 0 0.000000
1.64266999808897E+018,Node3,1,160 0.216176 0.219968
1.64266999827262E+018,Node3,1,0 0 0.000000
1.64266999847346E+018,Node3,1,0 0 0.000000
1.64266999867415E+018,Node3,1,0 0 0.000000
1.642669998916E+018,Node3,1,160 0.042723 0.046351
1.64266999907434E+018,Node3,1,0 0 0.000000
1.64266999927528E+018,Node3,1,0 0 0.000000
1.64266999947647E+018,Node3,1,0 0 0.000000
1.64266999967749E+018,Node3,1,0 0 0.000000
1.64266999991801E+018,Node3,1,154 0.045631 0.049044
1.64267000007807E+018,Node3,1,6 0.203238 0.203836
1.64267000027908E+018,Node3,1,0 0 0.000000
1.64267000047983E+018,Node3,1,0 0 0.000000
1.64267000068094E+018,Node3,1,0 0 0.000000
1.64267000092558E+018,Node3,1,160 0.052665 0.056236
1.64267000108183E+018,Node3,1,0 0 0.000000
1.64267000128291E+018,Node3,1,0 0 0.000000
1.64267000148365E+018,Node3,1,0 0 0.000000
1.64267000168448E+018,Node3,1,0 0 0.000000
1.64267000208276E+018,Node3,1,160 0.209073 0.213529
1.64267000228595E+018,Node3,1,0 0 0.000000
1.64267000248628E+018,Node3,1,0 0 0.000000
1.64267000268623E+018,Node3,1,0 0 0.000000
1.6426700029345E+018,Node3,1,160 0.061525 0.065320
1.64267000308653E+018,Node3,1,0 0 0.000000
1.6426700032864E+018,Node3,1,0 0 0.000000
1.6426700034869E+018,Node3,1,0 0 0.000000
1.64267000368849E+018,Node3,1,0 0 0.000000
1.64267000392659E+018,Node3,1,160 0.053242 0.056703
1.64267000408898E+018,Node3,1,0 0 0.000000
1.64267000428977E+018,Node3,1,0 0 0.000000
1.64267000449059E+018,Node3,1,0 0 0.000000
1.64267000469129E+018,Node3,1,0 0 0.000000
1.64267000492571E+018,Node3,1,160 0.052765 0.056483
1.64267000509212E+018,Node3,1,0 0 0.000000
1.64267000529258E+018,Node3,1,0 0 0.000000
1.64267000549295E+018,Node3,1,0 0 0.000000
1.64267000569303E+018,Node3,1,0 0 0.000000
1.64267000592485E+018,Node3,1,160 0.051870 0.055435
1.64267000609515E+018,Node3,1,0 0 0.000000
1.64267000629499E+018,Node3,1,0 0 0.000000
1.642670006495E+018,Node3,1,0 0 0.000000
1.64267000669614E+018,Node3,1,0 0 0.000000
1.64267000692735E+018,Node3,1,160 0.054298 0.058085
1.64267000709707E+018,Node3,1,0 0 0.000000
1.64267000729809E+018,Node3,1,0 0 0.000000
1.64267000749873E+018,Node3,1,0 0 0.000000
1.64267000769972E+018,Node3,1,0 0 0.000000
1.6426700089274E+018,Node3,1,160 1.054000 1.057968
1.64267000911368E+018,Node3,1,160 0.241120 0.244629
1.64267000930298E+018,Node3,1,0 0 0.000000
1.64267000950514E+018,Node3,1,0 0 0.000000
1.64267000970361E+018,Node3,1,0 0 0.000000
1.64267000992783E+018,Node3,1,160 0.054890 0.058622
1.64267001010454E+018,Node3,1,0 0 0.000000
1.64267001030689E+018,Node3,1,0 0 0.000000
1.6426700105057E+018,Node3,1,0 0 0.000000
1.64267001070705E+018,Node3,1,0 0 0.000000
1.64267001092716E+018,Node3,1,160 0.053960 0.057678
1.64267001110694E+018,Node3,1,0 0 0.000000
1.64267001130708E+018,Node3,1,0 0 0.000000
1.64267001150795E+018,Node3,1,0 0 0.000000
1.64267001170904E+018,Node3,1,0 0 0.000000
1.64267001193082E+018,Node3,1,160 0.057874 0.061449
1.64267001211005E+018,Node3,1,0 0 0.000000
1.64267001231031E+018,Node3,1,0 0 0.000000
1.64267001251017E+018,Node3,1,0 0 0.000000
1.64267001271113E+018,Node3,1,0 0 0.000000
1.64267001292415E+018,Node3,1,160 0.050680 0.054613
1.64267001311162E+018,Node3,1,0 0 0.000000
1.64267001331318E+018,Node3,1,0 0 0.000000
1.64267001351335E+018,Node3,1,0 0 0.000000
1.64267001371425E+018,Node3,1,0 0 0.000000
1.64267001392564E+018,Node3,1,160 0.052438 0.056230
1.64267001411547E+018,Node3,1,0 0 0.000000
1.64267001431648E+018,Node3,1,0 0 0.000000
1.64267001451723E+018,Node3,1,0 0 0.000000
1.64267001471833E+018,Node3,1,0 0 0.000000
1.64267001509904E+018,Node3,1,149 0.225825 0.229397
1.64267001511958E+018,Node3,1,11 0.240351 0.244088
1.64267001532E+018,Node3,1,0 0 0.000000
1.64267001552038E+018,Node3,1,0 0 0.000000
1.64267001572007E+018,Node3,1,0 0 0.000000
1.64267001593103E+018,Node3,1,160 0.057752 0.061540
1.64267001612203E+018,Node3,1,0 0 0.000000
1.6426700163231E+018,Node3,1,0 0 0.000000
1.64267001652385E+018,Node3,1,0 0 0.000000
1.64267001672463E+018,Node3,1,0 0 0.000000
1.64267001693601E+018,Node3,1,160 0.063068 0.067034
1.64267001712596E+018,Node3,1,0 0 0.000000
1.64267001732698E+018,Node3,1,0 0 0.000000
1.64267001752801E+018,Node3,1,0 0 0.000000
1.64267001772926E+018,Node3,1,0 0 0.000000
1.64267001794098E+018,Node3,1,160 0.067359 0.071330
1.64267001813041E+018,Node3,1,0 0 0.000000
1.64267001833133E+018,Node3,1,0 0 0.000000
1.64267001853212E+018,Node3,1,0 0 0.000000
1.64267001873318E+018,Node3,1,0 0 0.000000
1.64267001894466E+018,Node3,1,160 0.071406 0.075139
1.64267001913411E+018,Node3,1,0 0 0.000000
1.64267001933483E+018,Node3,1,0 0 0.000000
1.64267001953577E+018,Node3,1,0 0 0.000000
1.64267001973671E+018,Node3,1,0 0 0.000000
1.64267001994978E+018,Node3,1,160 0.076896 0.080714
1.64267002013789E+018,Node3,1,0 0 0.000000
1.64267002033811E+018,Node3,1,0 0 0.000000
1.64267002053915E+018,Node3,1,0 0 0.000000
1.64267002074024E+018,Node3,1,0 0 0.000000
1.64267002095753E+018,Node3,1,160 0.084127 0.087926
1.64267002114251E+018,Node3,1,0 0 0.000000
1.64267002134227E+018,Node3,1,0 0 0.000000
1.64267002154309E+018,Node3,1,0 0 0.000000
1.64267002174447E+018,Node3,1,0 0 0.000000
1.64267002195581E+018,Node3,1,160 0.083003 0.086675
1.64267002214593E+018,Node3,1,0 0 0.000000
1.64267002234627E+018,Node3,1,0 0 0.000000
1.64267002254696E+018,Node3,1,0 0 0.000000
1.64267002274801E+018,Node3,1,0 0 0.000000
1.64267002307908E+018,Node3,1,160 0.205993 0.209942
1.64267002314923E+018,Node3,1,0 0 0.000000
1.64267002334967E+018,Node3,1,0 0 0.000000
1.64267002355034E+018,Node3,1,0 0 0.000000
1.64267002375029E+018,Node3,1,0 0 0.000000
1.64267002396362E+018,Node3,1,160 0.090383 0.094126
1.64267002415173E+018,Node3,1,0 0 0.000000
1.6426700243528E+018,Node3,1,0 0 0.000000
1.6426700245536E+018,Node3,1,0 0 0.000000
1.64267002475458E+018,Node3,1,0 0 0.000000
1.64267002496688E+018,Node3,1,160 0.093015 0.097464
1.64267002515634E+018,Node3,1,0 0 0.000000
1.64267002535741E+018,Node3,1,0 0 0.000000
1.64267002555821E+018,Node3,1,0 0 0.000000
1.64267002575927E+018,Node3,1,0 0 0.000000
1.64267002597108E+018,Node3,1,160 0.097925 0.101785
1.64267002615973E+018,Node3,1,0 0 0.000000
1.64267002636067E+018,Node3,1,0 0 0.000000
1.64267002656171E+018,Node3,1,0 0 0.000000
1.64267002676288E+018,Node3,1,0 0 0.000000
1.64267002697526E+018,Node3,1,160 0.101839 0.106028
1.64267002716502E+018,Node3,1,0 0 0.000000
1.64267002736502E+018,Node3,1,0 0 0.000000
1.64267002756608E+018,Node3,1,0 0 0.000000
1.64267002776687E+018,Node3,1,0 0 0.000000
1.64267002797783E+018,Node3,1,160 0.104880 0.108666
1.64267002816851E+018,Node3,1,0 0 0.000000
1.64267002836982E+018,Node3,1,0 0 0.000000
1.64267002856966E+018,Node3,1,0 0 0.000000
1.64267002877103E+018,Node3,1,0 0 0.000000
1.64267002898172E+018,Node3,1,160 0.108572 0.112058
1.64267002917223E+018,Node3,1,0 0 0.000000
1.64267002937334E+018,Node3,1,0 0 0.000000
1.64267002957427E+018,Node3,1,0 0 0.000000
1.6426700297741E+018,Node3,1,0 0 0.000000
1.6426700299855E+018,Node3,1,160 0.112515 0.116108
1.64267003017489E+018,Node3,1,0 0 0.000000
1.6426700303755E+018,Node3,1,0 0 0.000000
1.64267003057676E+018,Node3,1,0 0 0.000000
1.64267003077704E+018,Node3,1,0 0 0.000000
1.64267003098812E+018,Node3,1,160 0.114919 0.118679
1.64267003117805E+018,Node3,1,0 0 0.000000
1.64267003137815E+018,Node3,1,0 0 0.000000
1.64267003157998E+018,Node3,1,0 0 0.000000
1.64267003177981E+018,Node3,1,0 0 0.000000
1.64267003199139E+018,Node3,1,160 0.118059 0.122237
1.64267003218128E+018,Node3,1,0 0 0.000000
1.64267003238157E+018,Node3,1,0 0 0.000000
1.64267003260872E+018,Node3,1,0 0 0.000000
1.64267003278345E+018,Node3,1,0 0 0.000000
1.64267003300067E+018,Node3,1,160 0.127050 0.131230
1.64267003318451E+018,Node3,1,0 0 0.000000
1.64267003338449E+018,Node3,1,0 0 0.000000
1.64267003358552E+018,Node3,1,0 0 0.000000
1.64267003378583E+018,Node3,1,0 0 0.000000
1.64267003400347E+018,Node3,1,160 0.130392 0.134111
1.64267003418732E+018,Node3,1,0 0 0.000000
1.64267003438717E+018,Node3,1,0 0 0.000000
1.64267003458853E+018,Node3,1,0 0 0.000000
1.64267003478859E+018,Node3,1,0 0 0.000000
1.64267003500057E+018,Node3,1,160 0.126577 0.130765
1.64267003519066E+018,Node3,1,0 0 0.000000
1.64267003539067E+018,Node3,1,0 0 0.000000
1.64267003559108E+018,Node3,1,0 0 0.000000
1.64267003579139E+018,Node3,1,0 0 0.000000
1.64267003600834E+018,Node3,1,160 0.134374 0.138804
1.64267003619222E+018,Node3,1,0 0 0.000000
1.64267003639191E+018,Node3,1,0 0 0.000000
1.64267003659357E+018,Node3,1,0 0 0.000000
1.64267003679369E+018,Node3,1,0 0 0.000000
1.64267003700441E+018,Node3,1,160 0.130735 0.135146
1.64267003719442E+018,Node3,1,0 0 0.000000
1.64267003739535E+018,Node3,1,0 0 0.000000
1.64267003759609E+018,Node3,1,0 0 0.000000
1.64267003779717E+018,Node3,1,0 0 0.000000
1.6426700380082E+018,Node3,1,160 0.134816 0.138830
1.64267003819788E+018,Node3,1,0 0 0.000000
1.64267003839866E+018,Node3,1,0 0 0.000000
1.64267003859958E+018,Node3,1,0 0 0.000000
1.64267003880073E+018,Node3,1,0 0 0.000000
1.64267003901119E+018,Node3,1,160 0.138567 0.141998
1.64267003920166E+018,Node3,1,0 0 0.000000
1.64267003940271E+018,Node3,1,0 0 0.000000
1.64267003960433E+018,Node3,1,0 0 0.000000
1.64267003980298E+018,Node3,1,0 0 0.000000
1.64267004002032E+018,Node3,1,160 0.147193 0.150992
1.64267004020493E+018,Node3,1,0 0 0.000000
1.64267004040518E+018,Node3,1,0 0 0.000000
1.642670040606E+018,Node3,1,0 0 0.000000
1.64267004080694E+018,Node3,1,0 0 0.000000
1.64267004101884E+018,Node3,1,160 0.146094 0.149659
1.64267004120873E+018,Node3,1,0 0 0.000000
1.6426700414094E+018,Node3,1,0 0 0.000000
1.64267004161018E+018,Node3,1,0 0 0.000000
1.6426700418111E+018,Node3,1,0 0 0.000000
1.64267004202442E+018,Node3,1,160 0.151459 0.155078
1.64267004221343E+018,Node3,1,0 0 0.000000
1.6426700424133E+018,Node3,1,0 0 0.000000
1.64267004261426E+018,Node3,1,0 0 0.000000
1.64267004281693E+018,Node3,1,0 0 0.000000
1.64267004302652E+018,Node3,1,160 0.153845 0.157315
1.6426700432171E+018,Node3,1,0 0 0.000000
1.64267004341779E+018,Node3,1,0 0 0.000000
1.6426700436188E+018,Node3,1,0 0 0.000000
1.64267004381917E+018,Node3,1,0 0 0.000000
1.64267004403115E+018,Node3,1,160 0.157200 0.161663
1.64267004422078E+018,Node3,1,0 0 0.000000
1.64267004442123E+018,Node3,1,0 0 0.000000
1.6426700446221E+018,Node3,1,0 0 0.000000
1.64267004482286E+018,Node3,1,0 0 0.000000
1.64267004507766E+018,Node3,1,160 0.204509 0.208383
1.64267004522508E+018,Node3,1,0 0 0.000000
1.64267004542532E+018,Node3,1,0 0 0.000000
1.64267004562622E+018,Node3,1,0 0 0.000000
1.64267004582669E+018,Node3,1,0 0 0.000000
1.64267004604319E+018,Node3,1,160 0.170188 0.174136
1.64267004622783E+018,Node3,1,0 0 0.000000
1.64267004642785E+018,Node3,1,0 0 0.000000
1.64267004662882E+018,Node3,1,0 0 0.000000
1.64267004682982E+018,Node3,1,0 0 0.000000
1.64267004704188E+018,Node3,1,160 0.168790 0.172731
1.64267004723191E+018,Node3,1,0 0 0.000000
1.64267004743309E+018,Node3,1,0 0 0.000000
1.64267004763331E+018,Node3,1,0 0 0.000000
1.64267004783323E+018,Node3,1,0 0 0.000000
1.64267004804643E+018,Node3,1,160 0.173199 0.177002
1.64267004823472E+018,Node3,1,0 0 0.000000
1.64267004843566E+018,Node3,1,0 0 0.000000
1.64267004863563E+018,Node3,1,0 0 0.000000
1.64267004883779E+018,Node3,1,0 0 0.000000
1.64267004904718E+018,Node3,1,160 0.173618 0.178051
1.64267004923775E+018,Node3,1,0 0 0.000000
1.64267004943849E+018,Node3,1,0 0 0.000000
1.64267004963986E+018,Node3,1,0 0 0.000000
1.64267004983997E+018,Node3,1,0 0 0.000000
1.64267005005193E+018,Node3,1,160 0.178295 0.182677
1.64267005024132E+018,Node3,1,0 0 0.000000
1.64267005044218E+018,Node3,1,0 0 0.000000
1.64267005064316E+018,Node3,1,0 0 0.000000
1.64267005084413E+018,Node3,1,0 0 0.000000
1.64267005105536E+018,Node3,1,160 0.182105 0.185947
1.64267005124816E+018,Node3,1,0 0 0.000000
1.64267005144639E+018,Node3,1,0 0 0.000000
1.64267005164739E+018,Node3,1,0 0 0.000000
1.64267005184844E+018,Node3,1,0 0 0.000000
1.64267005206118E+018,Node3,1,160 0.188069 0.191870
1.64267005225006E+018,Node3,1,0 0 0.000000
1.64267005245042E+018,Node3,1,0 0 0.000000
1.64267005265116E+018,Node3,1,0 0 0.000000
1.64267005285179E+018,Node3,1,0 0 0.000000
1.64267005306275E+018,Node3,1,160 0.190279 0.193668
1.64267005325345E+018,Node3,1,0 0 0.000000
1.64267005345433E+018,Node3,1,0 0 0.000000
1.64267005365503E+018,Node3,1,0 0 0.000000
1.64267005385575E+018,Node3,1,0 0 0.000000
1.64267005407081E+018,Node3,1,160 0.198469 0.201702
1.64267005425718E+018,Node3,1,0 0 0.000000
1.64267005445943E+018,Node3,1,0 0 0.000000
1.64267005465857E+018,Node3,1,0 0 0.000000
1.6426700548596E+018,Node3,1,0 0 0.000000
1.64267005507125E+018,Node3,1,160 0.198129 0.201929
1.64267005526134E+018,Node3,1,0 0 0.000000
1.6426700554618E+018,Node3,1,0 0 0.000000
1.64267005566219E+018,Node3,1,0 0 0.000000
1.64267005586294E+018,Node3,1,0 0 0.000000
1.64267005607462E+018,Node3,1,160 0.201442 0.205277
1.64267005626514E+018,Node3,1,0 0 0.000000
1.64267005646593E+018,Node3,1,0 0 0.000000
1.64267005667008E+018,Node3,1,0 0 0.000000
1.6426700568667E+018,Node3,1,0 0 0.000000
1.64267005707883E+018,Node3,1,160 0.205289 0.208820
1.64267005726811E+018,Node3,1,0 0 0.000000
1.64267005746885E+018,Node3,1,0 0 0.000000
1.64267005766864E+018,Node3,1,0 0 0.000000
1.64267005789984E+018,Node3,1,0 0 0.000000
1.64267005808281E+018,Node3,1,160 0.209487 0.213412
1.64267005827188E+018,Node3,1,0 0 0.000000
1.64267005847247E+018,Node3,1,0 0 0.000000
1.64267005867335E+018,Node3,1,0 0 0.000000
1.6426700589671E+018,Node3,1,61 0.096046 0.097509
1.64267005911414E+018,Node3,1,99 0.239235 0.241753
1.6426700592768E+018,Node3,1,0 0 0.000000
1.64267005947731E+018,Node3,1,0 0 0.000000
1.64267005967709E+018,Node3,1,0 0 0.000000
1.64267005992102E+018,Node3,1,141 0.047916 0.051520
1.64267006008009E+018,Node3,1,19 0.203584 0.206435
1.6426700602794E+018,Node3,1,0 0 0.000000
1.64267006047935E+018,Node3,1,0 0 0.000000
1.64267006068072E+018,Node3,1,0 0 0.000000
1.64267006192803E+018,Node3,1,160 1.055585 1.058829
1.6426700620941E+018,Node3,1,160 0.221168 0.224720
1.64267006228426E+018,Node3,1,0 0 0.000000
1.64267006248483E+018,Node3,1,0 0 0.000000
1.64267006268581E+018,Node3,1,0 0 0.000000
1.64267006292609E+018,Node3,1,160 0.053236 0.056788
1.64267006308597E+018,Node3,1,0 0 0.000000
1.64267006328701E+018,Node3,1,0 0 0.000000
1.64267006348799E+018,Node3,1,0 0 0.000000
1.64267006368904E+018,Node3,1,0 0 0.000000
1.64267006392658E+018,Node3,1,159 0.053761 0.057270
1.64267006408991E+018,Node3,1,1 0.213854 0.213854
1.64267006429108E+018,Node3,1,0 0 0.000000
1.64267006449218E+018,Node3,1,0 0 0.000000
1.64267006469231E+018,Node3,1,0 0 0.000000
1.64267006492794E+018,Node3,1,160 0.054409 0.058230
1.64267006509304E+018,Node3,1,0 0 0.000000
1.64267006529318E+018,Node3,1,0 0 0.000000
1.64267006549468E+018,Node3,1,0 0 0.000000
1.64267006569499E+018,Node3,1,0 0 0.000000
1.64267006593223E+018,Node3,1,160 0.059041 0.062904
1.64267006609568E+018,Node3,1,0 0 0.000000
1.64267006629698E+018,Node3,1,0 0 0.000000
1.64267006649676E+018,Node3,1,0 0 0.000000
1.64267006669822E+018,Node3,1,0 0 0.000000
1.64267006692604E+018,Node3,1,160 0.052805 0.056643
1.64267006709849E+018,Node3,1,0 0 0.000000
1.64267006729903E+018,Node3,1,0 0 0.000000
1.64267006749925E+018,Node3,1,0 0 0.000000
1.64267006770035E+018,Node3,1,0 0 0.000000
1.64267006793038E+018,Node3,1,160 0.056849 0.060700
1.6426700681005E+018,Node3,1,0 0 0.000000
1.64267006830164E+018,Node3,1,0 0 0.000000
1.64267006850295E+018,Node3,1,0 0 0.000000
1.64267006870313E+018,Node3,1,0 0 0.000000
1.64267006892645E+018,Node3,1,160 0.053340 0.057221
1.64267006910592E+018,Node3,1,0 0 0.000000
1.64267006930459E+018,Node3,1,0 0 0.000000
1.64267006950618E+018,Node3,1,0 0 0.000000
1.64267006970576E+018,Node3,1,0 0 0.000000
1.64267006992552E+018,Node3,1,160 0.052731 0.056338
1.6426700701064E+018,Node3,1,0 0 0.000000
1.64267007030771E+018,Node3,1,0 0 0.000000
1.64267007050765E+018,Node3,1,0 0 0.000000
1.64267007070877E+018,Node3,1,0 0 0.000000
1.64267007092564E+018,Node3,1,160 0.052654 0.056546
1.64267007110925E+018,Node3,1,0 0 0.000000
1.64267007131015E+018,Node3,1,0 0 0.000000
1.64267007151106E+018,Node3,1,0 0 0.000000
1.64267007171175E+018,Node3,1,0 0 0.000000
1.64267007192518E+018,Node3,1,160 0.052531 0.056027
1.64267007211285E+018,Node3,1,0 0 0.000000
1.64267007231378E+018,Node3,1,0 0 0.000000
1.64267007251476E+018,Node3,1,0 0 0.000000
1.64267007271548E+018,Node3,1,0 0 0.000000
1.64267007292707E+018,Node3,1,160 0.054361 0.057853
1.64267007311656E+018,Node3,1,0 0 0.000000
1.64267007331752E+018,Node3,1,0 0 0.000000
1.64267007351789E+018,Node3,1,0 0 0.000000
1.64267007371804E+018,Node3,1,0 0 0.000000
1.64267007392884E+018,Node3,1,160 0.055880 0.059378
1.64267007411865E+018,Node3,1,0 0 0.000000
1.64267007431882E+018,Node3,1,0 0 0.000000
1.64267007451881E+018,Node3,1,0 0 0.000000
1.64267007472012E+018,Node3,1,0 0 0.000000
1.64267007494398E+018,Node3,1,160 0.062652 0.074469
1.64267007512051E+018,Node3,1,0 0 0.000000
1.6426700753203E+018,Node3,1,0 0 0.000000
1.64267007552135E+018,Node3,1,0 0 0.000000
1.64267007572241E+018,Node3,1,0 0 0.000000
1.64267007593969E+018,Node3,1,160 0.066778 0.070454
1.64267007612399E+018,Node3,1,0 0 0.000000
1.64267007632447E+018,Node3,1,0 0 0.000000
1.64267007652471E+018,Node3,1,0 0 0.000000
1.64267007672501E+018,Node3,1,0 0 0.000000
1.64267007711899E+018,Node3,1,160 0.245962 0.249783
1.64267007712633E+018,Node3,1,0 0 0.000000
1.64267007732677E+018,Node3,1,0 0 0.000000
1.64267007752689E+018,Node3,1,0 0 0.000000
1.64267007772815E+018,Node3,1,0 0 0.000000
1.64267007794466E+018,Node3,1,160 0.071307 0.075096
1.64267007812894E+018,Node3,1,0 0 0.000000
1.6426700783301E+018,Node3,1,0 0 0.000000
1.64267007853045E+018,Node3,1,0 0 0.000000
1.64267007873018E+018,Node3,1,0 0 0.000000
1.64267007894082E+018,Node3,1,160 0.067295 0.071067
1.64267007913059E+018,Node3,1,0 0 0.000000
1.64267007933174E+018,Node3,1,0 0 0.000000
1.64267007953275E+018,Node3,1,0 0 0.000000
1.64267007973357E+018,Node3,1,0 0 0.000000
1.64267007995135E+018,Node3,1,160 0.078343 0.082185
1.64267008013473E+018,Node3,1,0 0 0.000000
1.64267008033576E+018,Node3,1,0 0 0.000000
1.64267008053692E+018,Node3,1,0 0 0.000000
1.64267008073696E+018,Node3,1,0 0 0.000000
1.6426700809473E+018,Node3,1,160 0.074083 0.078057
1.64267008113738E+018,Node3,1,0 0 0.000000
1.6426700813387E+018,Node3,1,0 0 0.000000
1.64267008153898E+018,Node3,1,0 0 0.000000
1.64267008173872E+018,Node3,1,0 0 0.000000
1.64267008195595E+018,Node3,1,160 0.082697 0.086717
1.64267008214047E+018,Node3,1,0 0 0.000000
1.64267008234155E+018,Node3,1,0 0 0.000000
1.6426700825462E+018,Node3,1,0 0 0.000000
1.64267008274317E+018,Node3,1,0 0 0.000000
1.64267008295378E+018,Node3,1,160 0.080635 0.084218
1.64267008314481E+018,Node3,1,0 0 0.000000
1.64267008334592E+018,Node3,1,0 0 0.000000
1.64267008354696E+018,Node3,1,0 0 0.000000
1.6426700837474E+018,Node3,1,0 0 0.000000
1.64267008395926E+018,Node3,1,160 0.086123 0.089862
1.64267008414879E+018,Node3,1,0 0 0.000000
1.64267008434979E+018,Node3,1,0 0 0.000000
1.64267008455062E+018,Node3,1,0 0 0.000000
1.64267008475167E+018,Node3,1,0 0 0.000000
1.64267008496286E+018,Node3,1,160 0.089822 0.093828
1.64267008515368E+018,Node3,1,0 0 0.000000
1.64267008535399E+018,Node3,1,0 0 0.000000
1.6426700855561E+018,Node3,1,0 0 0.000000
1.64267008575507E+018,Node3,1,0 0 0.000000
1.64267008596808E+018,Node3,1,160 0.095101 0.098633
1.64267008615727E+018,Node3,1,0 0 0.000000
1.64267008635836E+018,Node3,1,0 0 0.000000
1.64267008655826E+018,Node3,1,0 0 0.000000
1.64267008675947E+018,Node3,1,0 0 0.000000
1.64267008697036E+018,Node3,1,160 0.096199 0.101191
1.64267008716065E+018,Node3,1,0 0 0.000000
1.64267008736192E+018,Node3,1,0 0 0.000000
1.64267008756104E+018,Node3,1,0 0 0.000000
1.6426700877619E+018,Node3,1,0 0 0.000000
1.64267008797378E+018,Node3,1,160 0.100258 0.104231
1.64267008816364E+018,Node3,1,0 0 0.000000
1.64267008836457E+018,Node3,1,0 0 0.000000
1.64267008856553E+018,Node3,1,0 0 0.000000
1.64267008876606E+018,Node3,1,0 0 0.000000
1.64267008897729E+018,Node3,1,160 0.103621 0.107848
1.64267008916797E+018,Node3,1,0 0 0.000000
1.64267008936911E+018,Node3,1,0 0 0.000000
1.64267008957219E+018,Node3,1,0 0 0.000000
1.64267008977026E+018,Node3,1,0 0 0.000000
1.64267008998893E+018,Node3,1,160 0.115841 0.119547
1.64267009017336E+018,Node3,1,0 0 0.000000
1.64267009037251E+018,Node3,1,0 0 0.000000
1.64267009057328E+018,Node3,1,0 0 0.000000
1.64267009077409E+018,Node3,1,0 0 0.000000
1.64267009106969E+018,Node3,1,160 0.196388 0.200132
1.64267009118095E+018,Node3,1,0 0 0.000000
1.64267009137657E+018,Node3,1,0 0 0.000000
1.64267009157698E+018,Node3,1,0 0 0.000000
1.64267009177698E+018,Node3,1,0 0 0.000000
1.64267009198778E+018,Node3,1,160 0.114418 0.118558
1.64267009217709E+018,Node3,1,0 0 0.000000
1.64267009237846E+018,Node3,1,0 0 0.000000
1.64267009257947E+018,Node3,1,0 0 0.000000
1.64267009278046E+018,Node3,1,0 0 0.000000
1.64267009299721E+018,Node3,1,160 0.123661 0.127475
1.64267009318172E+018,Node3,1,0 0 0.000000
1.64267009338322E+018,Node3,1,0 0 0.000000
1.64267009358337E+018,Node3,1,0 0 0.000000
1.64267009378447E+018,Node3,1,0 0 0.000000
1.64267009400209E+018,Node3,1,160 0.128436 0.132287
1.64267009418525E+018,Node3,1,0 0 0.000000
1.64267009438603E+018,Node3,1,0 0 0.000000
1.64267009458705E+018,Node3,1,0 0 0.000000
1.6426700947879E+018,Node3,1,0 0 0.000000
1.64267009499948E+018,Node3,1,160 0.126276 0.130328
1.64267009518914E+018,Node3,1,0 0 0.000000
1.64267009539063E+018,Node3,1,0 0 0.000000
1.64267009559063E+018,Node3,1,0 0 0.000000
1.64267009579194E+018,Node3,1,0 0 0.000000
1.6426700960089E+018,Node3,1,160 0.134719 0.139615
1.64267009619273E+018,Node3,1,0 0 0.000000
1.64267009639276E+018,Node3,1,0 0 0.000000
1.64267009659405E+018,Node3,1,0 0 0.000000
1.64267009679426E+018,Node3,1,0 0 0.000000
1.64267009701073E+018,Node3,1,160 0.137439 0.141365
1.6426700971955E+018,Node3,1,0 0 0.000000
1.64267009739542E+018,Node3,1,0 0 0.000000
1.64267009759642E+018,Node3,1,0 0 0.000000
1.64267009779741E+018,Node3,1,0 0 0.000000
1.64267009801277E+018,Node3,1,160 0.139403 0.143047
1.64267009819869E+018,Node3,1,0 0 0.000000
1.64267009839885E+018,Node3,1,0 0 0.000000
1.64267009859887E+018,Node3,1,0 0 0.000000
1.6426700988002E+018,Node3,1,0 0 0.000000
1.64267009901211E+018,Node3,1,160 0.138827 0.142520
1.64267009920112E+018,Node3,1,0 0 0.000000
1.6426700994022E+018,Node3,1,0 0 0.000000
1.64267009960398E+018,Node3,1,0 0 0.000000
1.64267009980391E+018,Node3,1,0 0 0.000000
1.6426701000198E+018,Node3,1,160 0.146420 0.150582
1.64267010020531E+018,Node3,1,0 0 0.000000
1.6426701004064E+018,Node3,1,0 0 0.000000
1.64267010060712E+018,Node3,1,0 0 0.000000
1.64267010080821E+018,Node3,1,0 0 0.000000
1.64267010102038E+018,Node3,1,160 0.147420 0.150997
1.64267010121312E+018,Node3,1,0 0 0.000000
1.64267010141096E+018,Node3,1,0 0 0.000000
1.64267010161157E+018,Node3,1,0 0 0.000000
1.64267010181179E+018,Node3,1,0 0 0.000000
1.64267010202375E+018,Node3,1,160 0.150703 0.154601
1.64267010221339E+018,Node3,1,0 0 0.000000
1.64267010241412E+018,Node3,1,0 0 0.000000
1.64267010261529E+018,Node3,1,0 0 0.000000
1.64267010281521E+018,Node3,1,0 0 0.000000
1.64267010303017E+018,Node3,1,160 0.156939 0.160627
1.64267010321613E+018,Node3,1,0 0 0.000000
1.6426701034159E+018,Node3,1,0 0 0.000000
1.64267010361626E+018,Node3,1,0 0 0.000000
1.64267010381765E+018,Node3,1,0 0 0.000000
1.64267010403442E+018,Node3,1,160 0.160901 0.164394
1.64267010421824E+018,Node3,1,0 0 0.000000
1.64267010441837E+018,Node3,1,0 0 0.000000
1.64267010461988E+018,Node3,1,0 0 0.000000
1.6426701048209E+018,Node3,1,0 0 0.000000
1.64267010503141E+018,Node3,1,160 0.157614 0.161992
1.64267010522192E+018,Node3,1,0 0 0.000000
1.64267010542204E+018,Node3,1,0 0 0.000000
1.64267010562206E+018,Node3,1,0 0 0.000000
1.64267010582303E+018,Node3,1,0 0 0.000000
1.64267010604026E+018,Node3,1,160 0.167071 0.170898
1.64267010622474E+018,Node3,1,0 0 0.000000
1.64267010642582E+018,Node3,1,0 0 0.000000
1.64267010662658E+018,Node3,1,0 0 0.000000
1.64267010682753E+018,Node3,1,0 0 0.000000
1.64267010711083E+018,Node3,1,160 0.237021 0.241332
1.64267010722887E+018,Node3,1,0 0 0.000000
1.64267010742936E+018,Node3,1,0 0 0.000000
1.64267010763328E+018,Node3,1,0 0 0.000000
1.64267010783055E+018,Node3,1,0 0 0.000000
1.64267010804145E+018,Node3,1,160 0.168705 0.172398
1.64267010823125E+018,Node3,1,0 0 0.000000
1.6426701084329E+018,Node3,1,0 0 0.000000
1.64267010863628E+018,Node3,1,0 0 0.000000
1.64267010883294E+018,Node3,1,0 0 0.000000
1.64267010904551E+018,Node3,1,160 0.172887 0.176353
1.64267010923418E+018,Node3,1,0 0 0.000000
1.64267010943518E+018,Node3,1,0 0 0.000000
1.64267010963587E+018,Node3,1,0 0 0.000000
1.642670109836E+018,Node3,1,0 0 0.000000
1.64267011005315E+018,Node3,1,160 0.180053 0.183710
1.64267011023682E+018,Node3,1,0 0 0.000000
1.64267011043795E+018,Node3,1,0 0 0.000000
1.64267011063918E+018,Node3,1,0 0 0.000000
1.64267011083908E+018,Node3,1,0 0 0.000000
1.64267011105026E+018,Node3,1,160 0.177457 0.180860
1.64267011124041E+018,Node3,1,0 0 0.000000
1.64267011144142E+018,Node3,1,0 0 0.000000
1.64267011164273E+018,Node3,1,0 0 0.000000
1.64267011184258E+018,Node3,1,0 0 0.000000
1.64267011205922E+018,Node3,1,160 0.185857 0.189412
1.64267011224298E+018,Node3,1,0 0 0.000000
1.64267011244464E+018,Node3,1,0 0 0.000000
1.6426701126451E+018,Node3,1,0 0 0.000000
1.64267011284521E+018,Node3,1,0 0 0.000000
1.64267011305699E+018,Node3,1,160 0.183805 0.187515
1.64267011324738E+018,Node3,1,0 0 0.000000
1.64267011344785E+018,Node3,1,0 0 0.000000
1.64267011364853E+018,Node3,1,0 0 0.000000
1.64267011384855E+018,Node3,1,0 0 0.000000
1.64267011405989E+018,Node3,1,160 0.185952 0.189989
1.64267011425029E+018,Node3,1,0 0 0.000000
1.64267011445158E+018,Node3,1,0 0 0.000000
1.64267011465194E+018,Node3,1,0 0 0.000000
1.64267011485303E+018,Node3,1,0 0 0.000000
1.64267011509155E+018,Node3,1,160 0.218584 0.222251
1.64267011525444E+018,Node3,1,0 0 0.000000
1.64267011545501E+018,Node3,1,0 0 0.000000
1.64267011565513E+018,Node3,1,0 0 0.000000
1.642670115856E+018,Node3,1,0 0 0.000000
1.64267011607406E+018,Node3,1,160 0.200887 0.204676
1.64267011625855E+018,Node3,1,0 0 0.000000
1.64267011645904E+018,Node3,1,0 0 0.000000
1.64267011665915E+018,Node3,1,0 0 0.000000
1.64267011685979E+018,Node3,1,0 0 0.000000
1.6426701170709E+018,Node3,1,160 0.198011 0.201808
1.6426701172619E+018,Node3,1,0 0 0.000000
1.64267011746327E+018,Node3,1,0 0 0.000000
1.64267011766321E+018,Node3,1,0 0 0.000000
1.64267011786412E+018,Node3,1,0 0 0.000000
1.6426701180748E+018,Node3,1,160 0.201781 0.205460
1.64267011826518E+018,Node3,1,0 0 0.000000
1.64267011846646E+018,Node3,1,0 0 0.000000
1.6426701186662E+018,Node3,1,0 0 0.000000
1.64267011886737E+018,Node3,1,0 0 0.000000
1.64267011907903E+018,Node3,1,160 0.206287 0.210038
1.64267011926884E+018,Node3,1,0 0 0.000000
1.64267011947002E+018,Node3,1,0 0 0.000000
1.64267011966995E+018,Node3,1,0 0 0.000000
1.6426701198779E+018,Node3,1,0 0 0.000000
1.64267012008381E+018,Node3,1,160 0.210949 0.214815
1.64267012027309E+018,Node3,1,0 0 0.000000
1.64267012047363E+018,Node3,1,0 0 0.000000
1.64267012067843E+018,Node3,1,0 0 0.000000
1.64267012091923E+018,Node3,1,160 0.046085 0.049958
1.64267012107556E+018,Node3,1,0 0 0.000000
1.64267012127656E+018,Node3,1,0 0 0.000000
1.64267012147733E+018,Node3,1,0 0 0.000000
1.64267012167887E+018,Node3,1,0 0 0.000000
1.64267012192394E+018,Node3,1,160 0.050455 0.054405
1.64267012207979E+018,Node3,1,0 0 0.000000
1.64267012228028E+018,Node3,1,0 0 0.000000
1.64267012248049E+018,Node3,1,0 0 0.000000
1.64267012268175E+018,Node3,1,0 0 0.000000
1.64267012292712E+018,Node3,1,160 0.054402 0.057942
1.64267012308425E+018,Node3,1,0 0 0.000000
1.64267012328358E+018,Node3,1,0 0 0.000000
1.64267012348418E+018,Node3,1,0 0 0.000000
1.64267012368507E+018,Node3,1,0 0 0.000000
1.64267012392501E+018,Node3,1,160 0.051851 0.055697
1.64267012408612E+018,Node3,1,0 0 0.000000
1.64267012428732E+018,Node3,1,0 0 0.000000
1.64267012448755E+018,Node3,1,0 0 0.000000
1.64267012468767E+018,Node3,1,0 0 0.000000
1.64267012492097E+018,Node3,1,158 0.048011 0.051722
1.64267012508867E+018,Node3,1,2 0.211778 0.211862
1.64267012528975E+018,Node3,1,0 0 0.000000
1.64267012549281E+018,Node3,1,0 0 0.000000
1.64267012569014E+018,Node3,1,0 0 0.000000
1.6426701261621E+018,Node3,1,160 0.288092 0.292508
1.64267012630886E+018,Node3,1,0 0 0.000000
1.64267012650948E+018,Node3,1,0 0 0.000000
1.64267012671051E+018,Node3,1,0 0 0.000000
1.64267012692622E+018,Node3,1,160 0.052708 0.056488
1.64267012711167E+018,Node3,1,0 0 0.000000
1.64267012731295E+018,Node3,1,0 0 0.000000
1.64267012751408E+018,Node3,1,0 0 0.000000
1.64267012771496E+018,Node3,1,0 0 0.000000
1.6426701279307E+018,Node3,1,160 0.057892 0.061429
1.64267012811575E+018,Node3,1,0 0 0.000000
1.64267012831665E+018,Node3,1,0 0 0.000000
1.6426701285178E+018,Node3,1,0 0 0.000000
1.64267012871763E+018,Node3,1,0 0 0.000000
1.64267012893495E+018,Node3,1,160 0.061945 0.065934
1.64267012911856E+018,Node3,1,0 0 0.000000
1.64267012931942E+018,Node3,1,0 0 0.000000
1.64267012952033E+018,Node3,1,0 0 0.000000
1.64267012972122E+018,Node3,1,0 0 0.000000
1.64267012993857E+018,Node3,1,160 0.064895 0.069048
1.64267013012335E+018,Node3,1,0 0 0.000000
1.64267013032447E+018,Node3,1,0 0 0.000000
1.64267013052502E+018,Node3,1,0 0 0.000000
1.64267013072601E+018,Node3,1,0 0 0.000000
1.64267013093734E+018,Node3,1,160 0.063971 0.068064
1.64267013112787E+018,Node3,1,0 0 0.000000
1.64267013132866E+018,Node3,1,0 0 0.000000
1.64267013152961E+018,Node3,1,0 0 0.000000
1.64267013173102E+018,Node3,1,0 0 0.000000
1.64267013194737E+018,Node3,1,160 0.073863 0.077877
1.6426701321319E+018,Node3,1,0 0 0.000000
1.64267013233216E+018,Node3,1,0 0 0.000000
1.64267013253319E+018,Node3,1,0 0 0.000000
1.64267013273323E+018,Node3,1,0 0 0.000000
1.64267013294391E+018,Node3,1,160 0.070791 0.074581
1.64267013313407E+018,Node3,1,0 0 0.000000
1.642670133334E+018,Node3,1,0 0 0.000000
1.64267013353475E+018,Node3,1,0 0 0.000000
1.64267013373554E+018,Node3,1,0 0 0.000000
1.6426701339474E+018,Node3,1,160 0.074553 0.078343
1.64267013413693E+018,Node3,1,0 0 0.000000
1.64267013433761E+018,Node3,1,0 0 0.000000
1.64267013453867E+018,Node3,1,0 0 0.000000
1.64267013473867E+018,Node3,1,0 0 0.000000
1.64267013495006E+018,Node3,1,160 0.077402 0.081084
1.64267013514064E+018,Node3,1,0 0 0.000000
1.64267013534175E+018,Node3,1,0 0 0.000000
1.6426701355424E+018,Node3,1,0 0 0.000000
1.64267013574695E+018,Node3,1,0 0 0.000000
1.64267013596334E+018,Node3,1,160 0.090070 0.094033
1.64267013614377E+018,Node3,1,0 0 0.000000
1.64267013634487E+018,Node3,1,0 0 0.000000
1.64267013654559E+018,Node3,1,0 0 0.000000
1.64267013674637E+018,Node3,1,0 0 0.000000
1.64267013695821E+018,Node3,1,160 0.084837 0.088635
1.64267013714844E+018,Node3,1,0 0 0.000000
1.64267013734837E+018,Node3,1,0 0 0.000000
1.6426701375496E+018,Node3,1,0 0 0.000000
1.64267013774953E+018,Node3,1,0 0 0.000000
1.64267013796655E+018,Node3,1,160 0.093417 0.097556
1.64267013815092E+018,Node3,1,0 0 0.000000
1.64267013835189E+018,Node3,1,0 0 0.000000
1.64267013855304E+018,Node3,1,0 0 0.000000
1.64267013875327E+018,Node3,1,0 0 0.000000
1.64267013896348E+018,Node3,1,160 0.090198 0.094207
1.64267013915422E+018,Node3,1,0 0 0.000000
1.64267013935533E+018,Node3,1,0 0 0.000000
1.64267013955658E+018,Node3,1,0 0 0.000000
1.64267013975655E+018,Node3,1,0 0 0.000000
1.64267013996884E+018,Node3,1,160 0.095411 0.099493
1.64267014016107E+018,Node3,1,0 0 0.000000
1.64267014035814E+018,Node3,1,0 0 0.000000
1.64267014059542E+018,Node3,1,0 0 0.000000
1.64267014078353E+018,Node3,1,0 0 0.000000
1.64267014097148E+018,Node3,1,160 0.098193 0.102299
1.64267014116113E+018,Node3,1,0 0 0.000000
1.64267014136218E+018,Node3,1,0 0 0.000000
1.64267014156277E+018,Node3,1,0 0 0.000000
1.64267014176318E+018,Node3,1,0 0 0.000000
1.64267014201488E+018,Node3,1,160 0.141176 0.145286
1.6426701422033E+018,Node3,1,0 0 0.000000
1.64267014240392E+018,Node3,1,0 0 0.000000
1.64267014260522E+018,Node3,1,0 0 0.000000
1.64267014280527E+018,Node3,1,0 0 0.000000
1.64267014301794E+018,Node3,1,160 0.144815 0.148717
1.64267014320838E+018,Node3,1,0 0 0.000000
1.64267014340869E+018,Node3,1,0 0 0.000000
1.64267014360981E+018,Node3,1,0 0 0.000000
1.64267014380936E+018,Node3,1,0 0 0.000000
1.6426701440222E+018,Node3,1,160 0.148243 0.152952
1.64267014421083E+018,Node3,1,0 0 0.000000
1.6426701444111E+018,Node3,1,0 0 0.000000
1.64267014461143E+018,Node3,1,0 0 0.000000
1.64267014481157E+018,Node3,1,0 0 0.000000
1.64267014502328E+018,Node3,1,160 0.149600 0.154006
1.64267014521198E+018,Node3,1,0 0 0.000000
1.64267014541413E+018,Node3,1,0 0 0.000000
1.64267014561405E+018,Node3,1,0 0 0.000000
1.64267014581495E+018,Node3,1,0 0 0.000000
1.64267014603243E+018,Node3,1,160 0.159153 0.163136
1.64267014621713E+018,Node3,1,0 0 0.000000
1.64267014641751E+018,Node3,1,0 0 0.000000
1.64267014661856E+018,Node3,1,0 0 0.000000
1.64267014681952E+018,Node3,1,0 0 0.000000
1.64267014703175E+018,Node3,1,160 0.158228 0.162012
1.64267014722197E+018,Node3,1,0 0 0.000000
1.64267014742263E+018,Node3,1,0 0 0.000000
1.64267014762268E+018,Node3,1,0 0 0.000000
1.64267014782356E+018,Node3,1,0 0 0.000000
1.64267014803412E+018,Node3,1,160 0.160333 0.164221
1.6426701482248E+018,Node3,1,0 0 0.000000
1.64267014842582E+018,Node3,1,0 0 0.000000
1.64267014862715E+018,Node3,1,0 0 0.000000
1.64267014882765E+018,Node3,1,0 0 0.000000
1.6426701490393E+018,Node3,1,160 0.166077 0.170337
1.64267014923061E+018,Node3,1,0 0 0.000000
1.64267014942858E+018,Node3,1,0 0 0.000000
1.64267014962963E+018,Node3,1,0 0 0.000000
1.64267014982971E+018,Node3,1,0 0 0.000000
1.64267015004132E+018,Node3,1,160 0.168034 0.171949
1.64267015023069E+018,Node3,1,0 0 0.000000
1.64267015043172E+018,Node3,1,0 0 0.000000
1.64267015063285E+018,Node3,1,0 0 0.000000
1.6426701508332E+018,Node3,1,0 0 0.000000
1.64267015104419E+018,Node3,1,160 0.170128 0.174624
1.64267015123392E+018,Node3,1,0 0 0.000000
1.64267015143498E+018,Node3,1,0 0 0.000000
1.64267015163561E+018,Node3,1,0 0 0.000000
1.64267015183566E+018,Node3,1,0 0 0.000000
1.64267015204941E+018,Node3,1,160 0.175488 0.179732
1.6426701522391E+018,Node3,1,0 0 0.000000
1.6426701524387E+018,Node3,1,0 0 0.000000
1.64267015263911E+018,Node3,1,0 0 0.000000
1.64267015283879E+018,Node3,1,0 0 0.000000
1.64267015305016E+018,Node3,1,160 0.176848 0.181040
1.64267015324069E+018,Node3,1,0 0 0.000000
1.64267015344137E+018,Node3,1,0 0 0.000000
1.64267015364164E+018,Node3,1,0 0 0.000000
1.64267015384626E+018,Node3,1,0 0 0.000000
1.64267015405534E+018,Node3,1,160 0.182146 0.185810
1.64267015424401E+018,Node3,1,0 0 0.000000
1.64267015444416E+018,Node3,1,0 0 0.000000
1.64267015464523E+018,Node3,1,0 0 0.000000
1.64267015484522E+018,Node3,1,0 0 0.000000
1.64267015506436E+018,Node3,1,160 0.190853 0.194934
1.64267015524753E+018,Node3,1,0 0 0.000000
1.64267015544857E+018,Node3,1,0 0 0.000000
1.64267015564966E+018,Node3,1,0 0 0.000000
1.64267015584951E+018,Node3,1,0 0 0.000000
1.64267015606325E+018,Node3,1,160 0.189801 0.193805
1.64267015625173E+018,Node3,1,0 0 0.000000
1.64267015645225E+018,Node3,1,0 0 0.000000
1.64267015665233E+018,Node3,1,0 0 0.000000
1.64267015685351E+018,Node3,1,0 0 0.000000
1.64267015706428E+018,Node3,1,160 0.190557 0.194405
1.64267015725438E+018,Node3,1,0 0 0.000000
1.64267015745428E+018,Node3,1,0 0 0.000000
1.6426701576555E+018,Node3,1,0 0 0.000000
1.64267015785662E+018,Node3,1,0 0 0.000000
1.64267015810565E+018,Node3,1,160 0.232344 0.235816
1.64267015826054E+018,Node3,1,0 0 0.000000
1.64267015846136E+018,Node3,1,0 0 0.000000
1.6426701586623E+018,Node3,1,0 0 0.000000
1.64267015886203E+018,Node3,1,0 0 0.000000
1.64267015907335E+018,Node3,1,160 0.200168 0.204028
1.64267015926412E+018,Node3,1,0 0 0.000000
1.64267015946544E+018,Node3,1,0 0 0.000000
1.64267015966576E+018,Node3,1,0 0 0.000000
1.64267015986586E+018,Node3,1,0 0 0.000000
1.64267016008274E+018,Node3,1,160 0.209303 0.213487
1.64267016026682E+018,Node3,1,0 0 0.000000
1.64267016046718E+018,Node3,1,0 0 0.000000
1.64267016066691E+018,Node3,1,0 0 0.000000
1.64267016086794E+018,Node3,1,0 0 0.000000
1.64267016107914E+018,Node3,1,160 0.206334 0.210173
1.64267016126908E+018,Node3,1,0 0 0.000000
1.64267016147036E+018,Node3,1,0 0 0.000000
1.64267016167329E+018,Node3,1,0 0 0.000000
1.64267016188164E+018,Node3,1,0 0 0.000000
1.64267016208365E+018,Node3,1,160 0.210886 0.214653
1.64267016227214E+018,Node3,1,0 0 0.000000
1.64267016247284E+018,Node3,1,0 0 0.000000
1.64267016267367E+018,Node3,1,0 0 0.000000
1.64267016291395E+018,Node3,1,160 0.040668 0.044677
1.64267016307557E+018,Node3,1,4 0.198057 0.198747
1.64267016327534E+018,Node3,1,0 0 0.000000
1.64267016347525E+018,Node3,1,0 0 0.000000
1.64267016367656E+018,Node3,1,0 0 0.000000
1.6426701639216E+018,Node3,1,160 0.048370 0.052383
1.64267016407744E+018,Node3,1,0 0 0.000000
1.6426701642777E+018,Node3,1,0 0 0.000000
1.64267016448468E+018,Node3,1,0 0 0.000000
1.64267016467935E+018,Node3,1,0 0 0.000000
1.6426701649251E+018,Node3,1,141 0.052166 0.055491
1.64267016508018E+018,Node3,1,19 0.201949 0.205028
1.64267016528044E+018,Node3,1,0 0 0.000000
1.64267016548043E+018,Node3,1,0 0 0.000000
1.64267016568195E+018,Node3,1,0 0 0.000000
1.64267016603415E+018,Node3,1,160 0.160799 0.164590
1.64267016613635E+018,Node3,1,0 0 0.000000
1.64267016628554E+018,Node3,1,0 0 0.000000
1.64267016648424E+018,Node3,1,0 0 0.000000
1.64267016668472E+018,Node3,1,0 0 0.000000
1.64267016692822E+018,Node3,1,160 0.055169 0.058994
1.64267016708546E+018,Node3,1,0 0 0.000000
1.64267016728629E+018,Node3,1,0 0 0.000000
1.64267016748738E+018,Node3,1,0 0 0.000000
1.64267016768805E+018,Node3,1,0 0 0.000000
1.64267016792859E+018,Node3,1,160 0.055568 0.059395
1.64267016808846E+018,Node3,1,0 0 0.000000
1.64267016828945E+018,Node3,1,0 0 0.000000
1.64267016849052E+018,Node3,1,0 0 0.000000
1.64267016869103E+018,Node3,1,0 0 0.000000
1.64267016892656E+018,Node3,1,160 0.053428 0.056953
1.64267016909207E+018,Node3,1,0 0 0.000000
1.64267016929343E+018,Node3,1,0 0 0.000000
1.6426701694933E+018,Node3,1,0 0 0.000000
1.64267016969436E+018,Node3,1,0 0 0.000000
1.64267016992451E+018,Node3,1,160 0.051771 0.055378
1.64267017009509E+018,Node3,1,0 0 0.000000
1.64267017029495E+018,Node3,1,0 0 0.000000
1.64267017049586E+018,Node3,1,0 0 0.000000
1.64267017069691E+018,Node3,1,0 0 0.000000
1.64267017093342E+018,Node3,1,160 0.060457 0.064153
1.6426701710976E+018,Node3,1,0 0 0.000000
1.64267017129854E+018,Node3,1,0 0 0.000000
1.64267017149978E+018,Node3,1,0 0 0.000000
1.6426701716998E+018,Node3,1,0 0 0.000000
1.64267017192327E+018,Node3,1,160 0.050499 0.054054
1.64267017210334E+018,Node3,1,0 0 0.000000
1.64267017230123E+018,Node3,1,0 0 0.000000
1.6426701725025E+018,Node3,1,0 0 0.000000
1.64267017270344E+018,Node3,1,0 0 0.000000
1.6426701729315E+018,Node3,1,160 0.058268 0.061726
1.64267017310503E+018,Node3,1,0 0 0.000000
1.6426701733052E+018,Node3,1,0 0 0.000000
1.64267017350661E+018,Node3,1,0 0 0.000000
1.64267017370704E+018,Node3,1,0 0 0.000000
1.64267017392437E+018,Node3,1,160 0.051060 0.054758
1.64267017410831E+018,Node3,1,0 0 0.000000
1.64267017430839E+018,Node3,1,0 0 0.000000
1.6426701745095E+018,Node3,1,0 0 0.000000
1.64267017471047E+018,Node3,1,0 0 0.000000
1.64267017492496E+018,Node3,1,160 0.052250 0.055950
1.64267017511048E+018,Node3,1,0 0 0.000000
1.64267017531124E+018,Node3,1,0 0 0.000000
1.64267017551205E+018,Node3,1,0 0 0.000000
1.64267017571317E+018,Node3,1,0 0 0.000000
1.64267017592569E+018,Node3,1,160 0.051939 0.056113
1.64267017611415E+018,Node3,1,0 0 0.000000
1.64267017631472E+018,Node3,1,0 0 0.000000
1.6426701765149E+018,Node3,1,0 0 0.000000
1.6426701767159E+018,Node3,1,0 0 0.000000
1.64267017693362E+018,Node3,1,160 0.060414 0.064213
1.64267017711736E+018,Node3,1,0 0 0.000000
1.64267017731782E+018,Node3,1,0 0 0.000000
1.64267017751764E+018,Node3,1,0 0 0.000000
1.64267017771877E+018,Node3,1,0 0 0.000000
1.64267017793633E+018,Node3,1,160 0.063389 0.067183
1.64267017811903E+018,Node3,1,0 0 0.000000
1.64267017831981E+018,Node3,1,0 0 0.000000
1.64267017852178E+018,Node3,1,0 0 0.000000
1.64267017872214E+018,Node3,1,0 0 0.000000
1.6426701791365E+018,Node3,1,160 0.263337 0.267352
1.64267017932783E+018,Node3,1,0 0 0.000000
1.64267017952842E+018,Node3,1,0 0 0.000000
1.64267017972949E+018,Node3,1,0 0 0.000000
1.64267017994694E+018,Node3,1,160 0.073428 0.076867
1.64267018013028E+018,Node3,1,0 0 0.000000
1.64267018033132E+018,Node3,1,0 0 0.000000
1.64267018053237E+018,Node3,1,0 0 0.000000
1.64267018073345E+018,Node3,1,0 0 0.000000
1.64267018094535E+018,Node3,1,160 0.072125 0.075670
1.64267018113499E+018,Node3,1,0 0 0.000000
1.64267018133561E+018,Node3,1,0 0 0.000000
1.6426701815359E+018,Node3,1,0 0 0.000000
1.64267018173698E+018,Node3,1,0 0 0.000000
1.64267018194924E+018,Node3,1,160 0.076297 0.079964
1.64267018213871E+018,Node3,1,0 0 0.000000
1.64267018233944E+018,Node3,1,0 0 0.000000
1.64267018253971E+018,Node3,1,0 0 0.000000
1.64267018274051E+018,Node3,1,0 0 0.000000
1.64267018295784E+018,Node3,1,160 0.085280 0.088669
1.64267018314231E+018,Node3,1,0 0 0.000000
1.64267018334334E+018,Node3,1,0 0 0.000000
1.6426701835442E+018,Node3,1,0 0 0.000000
1.642670183745E+018,Node3,1,0 0 0.000000
1.64267018396293E+018,Node3,1,160 0.090348 0.093682
1.64267018414622E+018,Node3,1,0 0 0.000000
1.64267018434748E+018,Node3,1,0 0 0.000000
1.64267018454732E+018,Node3,1,0 0 0.000000
1.64267018474836E+018,Node3,1,0 0 0.000000
1.64267018495954E+018,Node3,1,160 0.086631 0.089731
1.6426701851506E+018,Node3,1,0 0 0.000000
1.64267018535211E+018,Node3,1,0 0 0.000000
1.64267018555125E+018,Node3,1,0 0 0.000000
1.64267018575192E+018,Node3,1,0 0 0.000000
1.64267018596353E+018,Node3,1,160 0.090682 0.094156
1.64267018615392E+018,Node3,1,0 0 0.000000
1.64267018635477E+018,Node3,1,0 0 0.000000
1.64267018655532E+018,Node3,1,0 0 0.000000
1.64267018675682E+018,Node3,1,0 0 0.000000
1.64267018696695E+018,Node3,1,160 0.094125 0.097650
1.6426701871584E+018,Node3,1,0 0 0.000000
1.64267018736035E+018,Node3,1,0 0 0.000000
1.64267018755913E+018,Node3,1,0 0 0.000000
1.64267018775992E+018,Node3,1,0 0 0.000000
1.64267018797712E+018,Node3,1,160 0.104402 0.107913
1.64267018816096E+018,Node3,1,0 0 0.000000
1.64267018836145E+018,Node3,1,0 0 0.000000
1.64267018856237E+018,Node3,1,0 0 0.000000
1.64267018876366E+018,Node3,1,0 0 0.000000
1.64267018897324E+018,Node3,1,160 0.100456 0.104028
1.64267018916265E+018,Node3,1,0 0 0.000000
1.64267018936428E+018,Node3,1,0 0 0.000000
1.64267018956445E+018,Node3,1,0 0 0.000000
1.64267018976517E+018,Node3,1,0 0 0.000000
1.64267018998236E+018,Node3,1,160 0.109634 0.112937
1.64267019016698E+018,Node3,1,0 0 0.000000
1.64267019036777E+018,Node3,1,0 0 0.000000
1.64267019056892E+018,Node3,1,0 0 0.000000
1.64267019076978E+018,Node3,1,0 0 0.000000
1.64267019098062E+018,Node3,1,160 0.107266 0.111567
1.64267019117123E+018,Node3,1,0 0 0.000000
1.64267019137181E+018,Node3,1,0 0 0.000000
1.64267019157301E+018,Node3,1,0 0 0.000000
1.64267019177328E+018,Node3,1,0 0 0.000000
1.64267019198952E+018,Node3,1,160 0.116213 0.119943
1.642670192174E+018,Node3,1,0 0 0.000000
1.64267019237495E+018,Node3,1,0 0 0.000000
1.64267019257628E+018,Node3,1,0 0 0.000000
1.64267019277616E+018,Node3,1,0 0 0.000000
1.64267019299302E+018,Node3,1,160 0.119638 0.123384
1.64267019317801E+018,Node3,1,0 0 0.000000
1.64267019337847E+018,Node3,1,0 0 0.000000
1.64267019357881E+018,Node3,1,0 0 0.000000
1.64267019377861E+018,Node3,1,0 0 0.000000
1.64267019417721E+018,Node3,1,160 0.302910 0.307317
1.64267019438078E+018,Node3,1,0 0 0.000000
1.64267019458539E+018,Node3,1,0 0 0.000000
1.64267019478213E+018,Node3,1,0 0 0.000000
1.64267019499953E+018,Node3,1,160 0.125983 0.129766
1.64267019518302E+018,Node3,1,0 0 0.000000
1.6426701953841E+018,Node3,1,0 0 0.000000
1.64267019558511E+018,Node3,1,0 0 0.000000
1.6426701957881E+018,Node3,1,0 0 0.000000
1.64267019599634E+018,Node3,1,160 0.123495 0.127164
1.64267019618763E+018,Node3,1,0 0 0.000000
1.64267019638776E+018,Node3,1,0 0 0.000000
1.642670196589E+018,Node3,1,0 0 0.000000
1.64267019678966E+018,Node3,1,0 0 0.000000
1.64267019700607E+018,Node3,1,160 0.133127 0.136912
1.64267019719074E+018,Node3,1,0 0 0.000000
1.64267019739195E+018,Node3,1,0 0 0.000000
1.64267019759197E+018,Node3,1,0 0 0.000000
1.64267019779233E+018,Node3,1,0 0 0.000000
1.64267019800322E+018,Node3,1,160 0.128829 0.133677
1.64267019819309E+018,Node3,1,0 0 0.000000
1.64267019839415E+018,Node3,1,0 0 0.000000
1.64267019859425E+018,Node3,1,0 0 0.000000
1.64267019879563E+018,Node3,1,0 0 0.000000
1.64267019901128E+018,Node3,1,160 0.137999 0.141837
1.64267019919579E+018,Node3,1,0 0 0.000000
1.6426701993968E+018,Node3,1,0 0 0.000000
1.64267019959805E+018,Node3,1,0 0 0.000000
1.64267019979803E+018,Node3,1,0 0 0.000000
1.64267020000955E+018,Node3,1,160 0.136634 0.140183
1.64267020019955E+018,Node3,1,0 0 0.000000
1.64267020039988E+018,Node3,1,0 0 0.000000
1.64267020060028E+018,Node3,1,0 0 0.000000
1.64267020080036E+018,Node3,1,0 0 0.000000
1.64267020101326E+018,Node3,1,160 0.139490 0.143749
1.64267020120145E+018,Node3,1,0 0 0.000000
1.64267020140209E+018,Node3,1,0 0 0.000000
1.6426702016029E+018,Node3,1,0 0 0.000000
1.64267020180444E+018,Node3,1,0 0 0.000000
1.64267020202063E+018,Node3,1,160 0.146829 0.151199
1.64267020220594E+018,Node3,1,0 0 0.000000
1.6426702024057E+018,Node3,1,0 0 0.000000
1.64267020260647E+018,Node3,1,0 0 0.000000
1.64267020280758E+018,Node3,1,0 0 0.000000
1.6426702030246E+018,Node3,1,160 0.151504 0.155184
1.64267020320943E+018,Node3,1,0 0 0.000000
1.64267020340926E+018,Node3,1,0 0 0.000000
1.64267020361026E+018,Node3,1,0 0 0.000000
1.64267020381112E+018,Node3,1,0 0 0.000000
1.6426702040227E+018,Node3,1,160 0.149417 0.153250
1.64267020421335E+018,Node3,1,0 0 0.000000
1.64267020441323E+018,Node3,1,0 0 0.000000
1.64267020461835E+018,Node3,1,0 0 0.000000
1.64267020481528E+018,Node3,1,0 0 0.000000
1.64267020503247E+018,Node3,1,160 0.158899 0.163034
1.64267020521732E+018,Node3,1,0 0 0.000000
1.64267020542011E+018,Node3,1,0 0 0.000000
1.64267020561849E+018,Node3,1,0 0 0.000000
1.64267020581893E+018,Node3,1,0 0 0.000000
1.64267020603019E+018,Node3,1,160 0.156244 0.160859
1.64267020622024E+018,Node3,1,0 0 0.000000
1.64267020641985E+018,Node3,1,0 0 0.000000
1.64267020662183E+018,Node3,1,0 0 0.000000
1.64267020682211E+018,Node3,1,0 0 0.000000
1.64267020703397E+018,Node3,1,160 0.160369 0.164685
1.64267020722331E+018,Node3,1,0 0 0.000000
1.6426702074235E+018,Node3,1,0 0 0.000000
1.64267020762486E+018,Node3,1,0 0 0.000000
1.64267020782509E+018,Node3,1,0 0 0.000000
1.64267020804242E+018,Node3,1,160 0.169201 0.173090
1.64267020822634E+018,Node3,1,0 0 0.000000
1.64267020842656E+018,Node3,1,0 0 0.000000
1.64267020862676E+018,Node3,1,0 0 0.000000
1.64267020882695E+018,Node3,1,0 0 0.000000
1.64267020904474E+018,Node3,1,160 0.171649 0.175323
1.64267020922861E+018,Node3,1,0 0 0.000000
1.64267020942955E+018,Node3,1,0 0 0.000000
1.64267020963023E+018,Node3,1,0 0 0.000000
1.6426702098306E+018,Node3,1,0 0 0.000000
1.64267021004232E+018,Node3,1,160 0.168850 0.172541
1.6426702102333E+018,Node3,1,0 0 0.000000
1.64267021043343E+018,Node3,1,0 0 0.000000
1.64267021063397E+018,Node3,1,0 0 0.000000
1.64267021083411E+018,Node3,1,0 0 0.000000
1.64267021104806E+018,Node3,1,160 0.175102 0.178858
1.64267021123642E+018,Node3,1,0 0 0.000000
1.64267021143751E+018,Node3,1,0 0 0.000000
1.6426702116383E+018,Node3,1,0 0 0.000000
1.64267021183861E+018,Node3,1,0 0 0.000000
1.64267021204951E+018,Node3,1,160 0.175657 0.179608
1.64267021223924E+018,Node3,1,0 0 0.000000
1.64267021244041E+018,Node3,1,0 0 0.000000
1.64267021264149E+018,Node3,1,0 0 0.000000
1.64267021284155E+018,Node3,1,0 0 0.000000
1.6426702132017E+018,Node3,1,160 0.328041 0.332297
1.64267021324568E+018,Node3,1,0 0 0.000000
1.642670213447E+018,Node3,1,0 0 0.000000
1.64267021364889E+018,Node3,1,0 0 0.000000
1.64267021384715E+018,Node3,1,0 0 0.000000
1.6426702140566E+018,Node3,1,160 0.183040 0.186999
1.64267021424784E+018,Node3,1,0 0 0.000000
1.6426702144481E+018,Node3,1,0 0 0.000000
1.64267021464819E+018,Node3,1,0 0 0.000000
1.64267021484928E+018,Node3,1,0 0 0.000000
1.64267021506292E+018,Node3,1,160 0.189885 0.193407
1.6426702152507E+018,Node3,1,0 0 0.000000
1.64267021545141E+018,Node3,1,0 0 0.000000
1.64267021565213E+018,Node3,1,0 0 0.000000
1.64267021585479E+018,Node3,1,0 0 0.000000
1.64267021606432E+018,Node3,1,160 0.191477 0.195235
1.64267021625426E+018,Node3,1,0 0 0.000000
1.64267021645499E+018,Node3,1,0 0 0.000000
1.64267021665591E+018,Node3,1,0 0 0.000000
1.642670216857E+018,Node3,1,0 0 0.000000
1.64267021707357E+018,Node3,1,160 0.200122 0.204139
1.64267021725864E+018,Node3,1,0 0 0.000000
1.64267021745996E+018,Node3,1,0 0 0.000000
1.64267021765937E+018,Node3,1,0 0 0.000000
1.64267021786052E+018,Node3,1,0 0 0.000000
1.64267021807165E+018,Node3,1,160 0.198499 0.202343
1.64267021826178E+018,Node3,1,0 0 0.000000
1.64267021846258E+018,Node3,1,0 0 0.000000
1.64267021866346E+018,Node3,1,0 0 0.000000
1.64267021886439E+018,Node3,1,0 0 0.000000
1.64267021908211E+018,Node3,1,160 0.208530 0.212401
1.64267021926582E+018,Node3,1,0 0 0.000000
1.64267021946586E+018,Node3,1,0 0 0.000000
1.64267021966698E+018,Node3,1,0 0 0.000000
1.64267021986819E+018,Node3,1,0 0 0.000000
1.64267022008468E+018,Node3,1,160 0.211591 0.215645
1.64267022027063E+018,Node3,1,0 0 0.000000
1.64267022047072E+018,Node3,1,0 0 0.000000
1.64267022067275E+018,Node3,1,0 0 0.000000
1.64267022090553E+018,Node3,1,4 0.036489 0.036678
1.64267022108301E+018,Node3,1,156 0.209671 0.213734
1.64267022127393E+018,Node3,1,0 0 0.000000
1.64267022152854E+018,Node3,1,0 0 0.000000
1.64267022167748E+018,Node3,1,0 0 0.000000
1.64267022191872E+018,Node3,1,160 0.045765 0.049636
1.64267022207683E+018,Node3,1,0 0 0.000000
1.64267022227754E+018,Node3,1,0 0 0.000000
1.64267022247875E+018,Node3,1,0 0 0.000000
1.64267022268001E+018,Node3,1,0 0 0.000000
1.64267022292291E+018,Node3,1,149 0.049938 0.053762
1.64267022308089E+018,Node3,1,11 0.205558 0.206498
1.64267022328084E+018,Node3,1,0 0 0.000000
1.64267022348237E+018,Node3,1,0 0 0.000000
1.64267022368264E+018,Node3,1,0 0 0.000000
1.64267022492653E+018,Node3,1,160 1.053691 1.057514
1.64267022510226E+018,Node3,1,160 0.228741 0.232626
1.64267022528591E+018,Node3,1,0 0 0.000000
1.64267022548658E+018,Node3,1,0 0 0.000000
1.64267022568795E+018,Node3,1,0 0 0.000000
1.64267022592588E+018,Node3,1,160 0.052627 0.056257
1.64267022608877E+018,Node3,1,0 0 0.000000
1.64267022629023E+018,Node3,1,0 0 0.000000
1.64267022649388E+018,Node3,1,0 0 0.000000
1.64267022669005E+018,Node3,1,0 0 0.000000
1.64267022692785E+018,Node3,1,160 0.054410 0.058399
1.642670227091E+018,Node3,1,0 0 0.000000
1.64267022729196E+018,Node3,1,0 0 0.000000
1.64267022749279E+018,Node3,1,0 0 0.000000
1.64267022769304E+018,Node3,1,0 0 0.000000
1.6426702279238E+018,Node3,1,160 0.050701 0.054408
1.64267022809331E+018,Node3,1,0 0 0.000000
1.64267022829786E+018,Node3,1,0 0 0.000000
1.64267022849587E+018,Node3,1,0 0 0.000000
1.64267022869676E+018,Node3,1,0 0 0.000000
1.6426702289292E+018,Node3,1,160 0.056419 0.059936
1.64267022909692E+018,Node3,1,0 0 0.000000
1.64267022929707E+018,Node3,1,0 0 0.000000
1.64267022949725E+018,Node3,1,0 0 0.000000
1.64267022969871E+018,Node3,1,0 0 0.000000
1.64267022992275E+018,Node3,1,160 0.049959 0.053687
1.64267023009946E+018,Node3,1,0 0 0.000000
1.64267023029962E+018,Node3,1,0 0 0.000000
1.64267023050171E+018,Node3,1,0 0 0.000000
1.64267023070062E+018,Node3,1,0 0 0.000000
1.64267023092828E+018,Node3,1,160 0.055490 0.059109
1.64267023110159E+018,Node3,1,0 0 0.000000
1.64267023130283E+018,Node3,1,0 0 0.000000
1.64267023150255E+018,Node3,1,0 0 0.000000
1.64267023170357E+018,Node3,1,0 0 0.000000
1.64267023195116E+018,Node3,1,160 0.077837 0.081791
1.64267023214288E+018,Node3,1,0 0 0.000000
1.64267023233946E+018,Node3,1,0 0 0.000000
1.64267023254005E+018,Node3,1,0 0 0.000000
1.64267023274087E+018,Node3,1,0 0 0.000000
1.6426702329585E+018,Node3,1,160 0.085831 0.089265
1.642670233144E+018,Node3,1,0 0 0.000000
1.64267023334459E+018,Node3,1,0 0 0.000000
1.64267023354369E+018,Node3,1,0 0 0.000000
1.64267023374435E+018,Node3,1,0 0 0.000000
1.64267023395592E+018,Node3,1,160 0.082609 0.086400
1.64267023414622E+018,Node3,1,0 0 0.000000
1.64267023434741E+018,Node3,1,0 0 0.000000
1.64267023454751E+018,Node3,1,0 0 0.000000
1.64267023474755E+018,Node3,1,0 0 0.000000
1.64267023496029E+018,Node3,1,160 0.087528 0.091178
1.64267023514969E+018,Node3,1,0 0 0.000000
1.64267023534891E+018,Node3,1,0 0 0.000000
1.64267023555006E+018,Node3,1,0 0 0.000000
1.64267023575129E+018,Node3,1,0 0 0.000000
1.64267023610363E+018,Node3,1,160 0.230061 0.233867
1.64267023615553E+018,Node3,1,0 0 0.000000
1.64267023635357E+018,Node3,1,0 0 0.000000
1.64267023655482E+018,Node3,1,0 0 0.000000
1.64267023675568E+018,Node3,1,0 0 0.000000
1.64267023696575E+018,Node3,1,160 0.092698 0.096566
1.6426702371566E+018,Node3,1,0 0 0.000000
1.64267023735751E+018,Node3,1,0 0 0.000000
1.64267023755842E+018,Node3,1,0 0 0.000000
1.64267023775947E+018,Node3,1,0 0 0.000000
1.64267023797013E+018,Node3,1,160 0.096658 0.100577
1.64267023816059E+018,Node3,1,0 0 0.000000
1.64267023836139E+018,Node3,1,0 0 0.000000
1.64267023856199E+018,Node3,1,0 0 0.000000
1.64267023876291E+018,Node3,1,0 0 0.000000
1.64267023898054E+018,Node3,1,160 0.107099 0.111008
1.64267023916388E+018,Node3,1,0 0 0.000000
1.64267023936479E+018,Node3,1,0 0 0.000000
1.64267023956582E+018,Node3,1,0 0 0.000000
1.64267023976679E+018,Node3,1,0 0 0.000000
1.6426702399787E+018,Node3,1,160 0.106033 0.109510
1.64267024016821E+018,Node3,1,0 0 0.000000
1.64267024036934E+018,Node3,1,0 0 0.000000
1.64267024057035E+018,Node3,1,0 0 0.000000
1.64267024077172E+018,Node3,1,0 0 0.000000
1.64267024098365E+018,Node3,1,160 0.110371 0.114559
1.64267024117273E+018,Node3,1,0 0 0.000000
1.64267024137347E+018,Node3,1,0 0 0.000000
1.64267024157321E+018,Node3,1,0 0 0.000000
1.6426702417742E+018,Node3,1,0 0 0.000000
1.64267024198646E+018,Node3,1,160 0.113235 0.116881
1.64267024217621E+018,Node3,1,0 0 0.000000
1.64267024237677E+018,Node3,1,0 0 0.000000
1.64267024257775E+018,Node3,1,0 0 0.000000
1.64267024277803E+018,Node3,1,0 0 0.000000
1.64267024299498E+018,Node3,1,160 0.122260 0.125619
1.64267024317947E+018,Node3,1,0 0 0.000000
1.6426702433802E+018,Node3,1,0 0 0.000000
1.64267024358112E+018,Node3,1,0 0 0.000000
1.64267024378176E+018,Node3,1,0 0 0.000000
1.64267024399886E+018,Node3,1,160 0.126064 0.129819
1.64267024418397E+018,Node3,1,0 0 0.000000
1.64267024438399E+018,Node3,1,0 0 0.000000
1.64267024458514E+018,Node3,1,0 0 0.000000
1.64267024478592E+018,Node3,1,0 0 0.000000
1.64267024499753E+018,Node3,1,160 0.124924 0.128413
1.64267024518725E+018,Node3,1,0 0 0.000000
1.64267024538845E+018,Node3,1,0 0 0.000000
1.64267024558916E+018,Node3,1,0 0 0.000000
1.64267024579059E+018,Node3,1,0 0 0.000000
1.6426702460011E+018,Node3,1,160 0.127363 0.131506
1.64267024619106E+018,Node3,1,0 0 0.000000
1.64267024639192E+018,Node3,1,0 0 0.000000
1.64267024659185E+018,Node3,1,0 0 0.000000
1.64267024679265E+018,Node3,1,0 0 0.000000
1.64267024700706E+018,Node3,1,160 0.133314 0.137468
1.64267024719483E+018,Node3,1,0 0 0.000000
1.64267024739555E+018,Node3,1,0 0 0.000000
1.64267024759659E+018,Node3,1,0 0 0.000000
1.64267024779651E+018,Node3,1,0 0 0.000000
1.64267024800698E+018,Node3,1,160 0.133528 0.137619
1.64267024819764E+018,Node3,1,0 0 0.000000
1.64267024839881E+018,Node3,1,0 0 0.000000
1.64267024860341E+018,Node3,1,0 0 0.000000
1.64267024879921E+018,Node3,1,0 0 0.000000
1.64267024901867E+018,Node3,1,160 0.145155 0.149154
1.6426702492013E+018,Node3,1,0 0 0.000000
1.64267024940252E+018,Node3,1,0 0 0.000000
1.64267024960313E+018,Node3,1,0 0 0.000000
1.64267024980404E+018,Node3,1,0 0 0.000000
1.64267025001439E+018,Node3,1,160 0.141084 0.145027
1.64267025020394E+018,Node3,1,0 0 0.000000
1.64267025040491E+018,Node3,1,0 0 0.000000
1.64267025060563E+018,Node3,1,0 0 0.000000
1.64267025080675E+018,Node3,1,0 0 0.000000
1.64267025101738E+018,Node3,1,160 0.144686 0.148383
1.64267025120767E+018,Node3,1,0 0 0.000000
1.64267025140747E+018,Node3,1,0 0 0.000000
1.64267025160864E+018,Node3,1,0 0 0.000000
1.64267025180858E+018,Node3,1,0 0 0.000000
1.64267025202061E+018,Node3,1,160 0.147713 0.151036
1.64267025221029E+018,Node3,1,0 0 0.000000
1.64267025247365E+018,Node3,1,0 0 0.000000
1.64267025261249E+018,Node3,1,0 0 0.000000
1.64267025281277E+018,Node3,1,0 0 0.000000
1.64267025302471E+018,Node3,1,160 0.151701 0.155662
1.64267025321361E+018,Node3,1,0 0 0.000000
1.64267025341322E+018,Node3,1,0 0 0.000000
1.64267025361434E+018,Node3,1,0 0 0.000000
1.64267025381483E+018,Node3,1,0 0 0.000000
1.64267025403206E+018,Node3,1,160 0.159610 0.162847
1.6426702542168E+018,Node3,1,0 0 0.000000
1.64267025441742E+018,Node3,1,0 0 0.000000
1.64267025461841E+018,Node3,1,0 0 0.000000
1.64267025481921E+018,Node3,1,0 0 0.000000
1.64267025503516E+018,Node3,1,160 0.162599 0.165712
1.6426702552206E+018,Node3,1,0 0 0.000000
1.64267025542146E+018,Node3,1,0 0 0.000000
1.64267025562205E+018,Node3,1,0 0 0.000000
1.64267025582282E+018,Node3,1,0 0 0.000000
1.64267025603482E+018,Node3,1,160 0.161740 0.165625
1.64267025622445E+018,Node3,1,0 0 0.000000
1.64267025642516E+018,Node3,1,0 0 0.000000
1.64267025662614E+018,Node3,1,0 0 0.000000
1.64267025682761E+018,Node3,1,0 0 0.000000
1.64267025704518E+018,Node3,1,160 0.171882 0.175767
1.64267025722783E+018,Node3,1,0 0 0.000000
1.64267025742956E+018,Node3,1,0 0 0.000000
1.64267025762993E+018,Node3,1,0 0 0.000000
1.64267025783004E+018,Node3,1,0 0 0.000000
1.64267025804029E+018,Node3,1,160 0.166797 0.170902
1.64267025823166E+018,Node3,1,0 0 0.000000
1.64267025843179E+018,Node3,1,0 0 0.000000
1.64267025863302E+018,Node3,1,0 0 0.000000
1.64267025883191E+018,Node3,1,0 0 0.000000
1.64267025904874E+018,Node3,1,160 0.175920 0.179572
1.64267025923192E+018,Node3,1,0 0 0.000000
1.64267025943443E+018,Node3,1,0 0 0.000000
1.64267025963435E+018,Node3,1,0 0 0.000000
1.6426702598359E+018,Node3,1,0 0 0.000000
1.64267026004658E+018,Node3,1,160 0.173434 0.177193
1.64267026023811E+018,Node3,1,0 0 0.000000
1.64267026043716E+018,Node3,1,0 0 0.000000
1.64267026063692E+018,Node3,1,0 0 0.000000
1.64267026083785E+018,Node3,1,0 0 0.000000
1.64267026105516E+018,Node3,1,160 0.182636 0.186032
1.64267026124023E+018,Node3,1,0 0 0.000000
1.64267026144105E+018,Node3,1,0 0 0.000000
1.64267026164511E+018,Node3,1,0 0 0.000000
1.64267026184183E+018,Node3,1,0 0 0.000000
1.64267026205322E+018,Node3,1,160 0.179901 0.183817
1.64267026224382E+018,Node3,1,0 0 0.000000
1.64267026244325E+018,Node3,1,0 0 0.000000
1.64267026264308E+018,Node3,1,0 0 0.000000
1.6426702628442E+018,Node3,1,0 0 0.000000
1.64267026305471E+018,Node3,1,160 0.181574 0.185166
1.64267026324522E+018,Node3,1,0 0 0.000000
1.64267026344627E+018,Node3,1,0 0 0.000000
1.64267026364782E+018,Node3,1,0 0 0.000000
1.64267026384893E+018,Node3,1,0 0 0.000000
1.6426702640592E+018,Node3,1,160 0.186285 0.189916
1.64267026424979E+018,Node3,1,0 0 0.000000
1.64267026445066E+018,Node3,1,0 0 0.000000
1.64267026465215E+018,Node3,1,0 0 0.000000
1.64267026485276E+018,Node3,1,0 0 0.000000
1.64267026506861E+018,Node3,1,160 0.195874 0.199607
1.6426702652531E+018,Node3,1,0 0 0.000000
1.64267026545373E+018,Node3,1,0 0 0.000000
1.64267026565664E+018,Node3,1,0 0 0.000000
1.64267026585553E+018,Node3,1,0 0 0.000000
1.64267026606748E+018,Node3,1,160 0.195097 0.198347
1.64267026625665E+018,Node3,1,0 0 0.000000
1.64267026645767E+018,Node3,1,0 0 0.000000
1.6426702666585E+018,Node3,1,0 0 0.000000
1.64267026685948E+018,Node3,1,0 0 0.000000
1.64267026707089E+018,Node3,1,160 0.197903 0.201614
1.64267026726102E+018,Node3,1,0 0 0.000000
1.64267026746255E+018,Node3,1,0 0 0.000000
1.64267026766303E+018,Node3,1,0 0 0.000000
1.64267026786315E+018,Node3,1,0 0 0.000000
1.64267026807464E+018,Node3,1,160 0.201567 0.205294
1.64267026826373E+018,Node3,1,0 0 0.000000
1.64267026846476E+018,Node3,1,0 0 0.000000
1.64267026866579E+018,Node3,1,0 0 0.000000
1.64267026886728E+018,Node3,1,0 0 0.000000
1.64267026908359E+018,Node3,1,160 0.210840 0.214586
1.64267026926823E+018,Node3,1,0 0 0.000000
1.6426702694684E+018,Node3,1,0 0 0.000000
1.64267026967007E+018,Node3,1,0 0 0.000000
1.64267026987411E+018,Node3,1,0 0 0.000000
1.64267027008179E+018,Node3,1,160 0.208732 0.212817
1.64267027027304E+018,Node3,1,0 0 0.000000
1.64267027047268E+018,Node3,1,0 0 0.000000
1.64267027067307E+018,Node3,1,0 0 0.000000
1.64267027091258E+018,Node3,1,39 0.042327 0.043402
1.64267027108255E+018,Node3,1,121 0.208275 0.211229
1.64267027127548E+018,Node3,1,0 0 0.000000
1.64267027147448E+018,Node3,1,0 0 0.000000
1.64267027167535E+018,Node3,1,0 0 0.000000
1.64267027191818E+018,Node3,1,130 0.044769 0.048391
1.64267027207726E+018,Node3,1,30 0.202523 0.205544
1.64267027227651E+018,Node3,1,0 0 0.000000
1.64267027247763E+018,Node3,1,0 0 0.000000
1.64267027267694E+018,Node3,1,0 0 0.000000
1.64267027314767E+018,Node3,1,139 0.273784 0.278354
1.64267027328115E+018,Node3,1,21 0.381768 0.401295
1.64267027347946E+018,Node3,1,0 0 0.000000
1.64267027368144E+018,Node3,1,0 0 0.000000
1.64267027393607E+018,Node3,1,160 0.063307 0.066957
1.6426702740815E+018,Node3,1,0 0 0.000000
1.64267027428432E+018,Node3,1,0 0 0.000000
1.64267027448469E+018,Node3,1,0 0 0.000000
1.64267027468472E+018,Node3,1,0 0 0.000000
1.64267027492561E+018,Node3,1,160 0.052324 0.056486
1.64267027508573E+018,Node3,1,0 0 0.000000
1.64267027528628E+018,Node3,1,0 0 0.000000
1.64267027549012E+018,Node3,1,0 0 0.000000
1.64267027568846E+018,Node3,1,0 0 0.000000
1.64267027592996E+018,Node3,1,258 0.816111 2.058908
1.64267027608632E+018,Node3,1,0 0 0.000000
1.64267027628725E+018,Node3,1,0 0 0.000000
1.64267027648835E+018,Node3,1,0 0 0.000000
1.64267027668872E+018,Node3,1,0 0 0.000000
1.64267027692524E+018,Node3,1,160 0.052234 0.056006
1.64267027708959E+018,Node3,1,0 0 0.000000
1.64267027728977E+018,Node3,1,0 0 0.000000
1.64267027748965E+018,Node3,1,0 0 0.000000
1.6426702776903E+018,Node3,1,0 0 0.000000
1.64267027792425E+018,Node3,1,160 0.051396 0.054910
1.64267027809217E+018,Node3,1,0 0 0.000000
1.64267027829101E+018,Node3,1,0 0 0.000000
1.6426702784918E+018,Node3,1,0 0 0.000000
1.64267027869262E+018,Node3,1,0 0 0.000000
1.64267027893364E+018,Node3,1,160 0.060526 0.064428
1.64267027909401E+018,Node3,1,0 0 0.000000
1.64267027929326E+018,Node3,1,0 0 0.000000
1.64267027949359E+018,Node3,1,0 0 0.000000
1.64267027969355E+018,Node3,1,0 0 0.000000
1.64267027992674E+018,Node3,1,160 0.053819 0.057726
1.64267028009577E+018,Node3,1,12 0.218823 0.219533
1.64267028029594E+018,Node3,1,0 0 0.000000
1.64267028049722E+018,Node3,1,0 0 0.000000
1.6426702806975E+018,Node3,1,0 0 0.000000
1.64267028116314E+018,Node3,1,160 0.290154 0.294055
1.64267028130337E+018,Node3,1,0 0 0.000000
1.64267028150029E+018,Node3,1,0 0 0.000000
1.64267028170237E+018,Node3,1,0 0 0.000000
1.6426702819267E+018,Node3,1,160 0.052979 0.057481
1.64267028210319E+018,Node3,1,0 0 0.000000
1.64267028230368E+018,Node3,1,0 0 0.000000
1.64267028250355E+018,Node3,1,0 0 0.000000
1.64267028270399E+018,Node3,1,0 0 0.000000
1.64267028292534E+018,Node3,1,160 0.052601 0.056159
1.64267028310644E+018,Node3,1,0 0 0.000000
1.64267028330683E+018,Node3,1,0 0 0.000000
1.64267028350652E+018,Node3,1,0 0 0.000000
1.6426702837084E+018,Node3,1,0 0 0.000000
1.64267028392234E+018,Node3,1,160 0.049461 0.053324
1.64267028410925E+018,Node3,1,0 0 0.000000
1.64267028430969E+018,Node3,1,0 0 0.000000
1.64267028450954E+018,Node3,1,0 0 0.000000
1.64267028471082E+018,Node3,1,0 0 0.000000
1.64267028492552E+018,Node3,1,160 0.052497 0.055886
1.64267028511183E+018,Node3,1,0 0 0.000000
1.64267028531183E+018,Node3,1,0 0 0.000000
1.64267028551375E+018,Node3,1,0 0 0.000000
1.64267028571351E+018,Node3,1,0 0 0.000000
1.64267028592586E+018,Node3,1,160 0.052978 0.056676
1.64267028611452E+018,Node3,1,0 0 0.000000
1.64267028631525E+018,Node3,1,0 0 0.000000
1.64267028651864E+018,Node3,1,0 0 0.000000
1.64267028671698E+018,Node3,1,0 0 0.000000
1.64267028692903E+018,Node3,1,160 0.055283 0.059883
1.64267028711816E+018,Node3,1,0 0 0.000000
1.6426702873183E+018,Node3,1,0 0 0.000000
1.64267028751989E+018,Node3,1,0 0 0.000000
1.64267028772004E+018,Node3,1,0 0 0.000000
1.64267028793234E+018,Node3,1,160 0.059356 0.062829
1.64267028812223E+018,Node3,1,0 0 0.000000
1.64267028832171E+018,Node3,1,0 0 0.000000
1.64267028852257E+018,Node3,1,0 0 0.000000
1.64267028872343E+018,Node3,1,0 0 0.000000
1.64267028894106E+018,Node3,1,160 0.067271 0.071177
1.64267028912432E+018,Node3,1,0 0 0.000000
1.64267028932461E+018,Node3,1,0 0 0.000000
1.64267028952492E+018,Node3,1,0 0 0.000000
1.6426702897261E+018,Node3,1,0 0 0.000000
1.64267028994344E+018,Node3,1,273 3.380671 8.072126
1.6426702901257E+018,Node3,1,0 0 0.000000
1.64267029032654E+018,Node3,1,0 0 0.000000
1.64267029052678E+018,Node3,1,0 0 0.000000
1.64267029072711E+018,Node3,1,0 0 0.000000
1.64267029093961E+018,Node3,1,160 0.066393 0.070018
1.64267029112916E+018,Node3,1,0 0 0.000000
1.64267029132948E+018,Node3,1,0 0 0.000000
1.64267029153016E+018,Node3,1,0 0 0.000000
1.64267029172971E+018,Node3,1,0 0 0.000000
1.6426702919402E+018,Node3,1,160 0.067020 0.071038
1.64267029213207E+018,Node3,1,0 0 0.000000
1.64267029234086E+018,Node3,1,0 0 0.000000
1.64267029253325E+018,Node3,1,0 0 0.000000
1.64267029273219E+018,Node3,1,0 0 0.000000
1.64267029294384E+018,Node3,1,160 0.070492 0.074279
1.64267029313522E+018,Node3,1,0 0 0.000000
1.64267029333407E+018,Node3,1,0 0 0.000000
1.64267029353581E+018,Node3,1,0 0 0.000000
1.64267029373678E+018,Node3,1,0 0 0.000000
1.64267029394689E+018,Node3,1,160 0.073548 0.077532
1.64267029413768E+018,Node3,1,0 0 0.000000
1.64267029433829E+018,Node3,1,0 0 0.000000
1.64267029453772E+018,Node3,1,0 0 0.000000
1.64267029473893E+018,Node3,1,0 0 0.000000
1.64267029495068E+018,Node3,1,160 0.077221 0.081391
1.64267029514074E+018,Node3,1,0 0 0.000000
1.64267029534162E+018,Node3,1,0 0 0.000000
1.64267029553966E+018,Node3,1,0 0 0.000000
1.64267029574246E+018,Node3,1,0 0 0.000000
1.64267029602395E+018,Node3,1,160 0.149442 0.154010
1.64267029628245E+018,Node3,1,0 0 0.000000
1.64267029636305E+018,Node3,1,0 0 0.000000
1.64267029656347E+018,Node3,1,0 0 0.000000
1.64267029676544E+018,Node3,1,0 0 0.000000
1.64267029698098E+018,Node3,1,160 0.106580 0.111177
1.64267029716588E+018,Node3,1,0 0 0.000000
1.64267029736651E+018,Node3,1,0 0 0.000000
1.64267029756793E+018,Node3,1,0 0 0.000000
1.64267029776813E+018,Node3,1,0 0 0.000000
1.64267029798195E+018,Node3,1,160 0.108073 0.112442
1.64267029816922E+018,Node3,1,0 0 0.000000
1.64267029837179E+018,Node3,1,0 0 0.000000
1.64267029857006E+018,Node3,1,0 0 0.000000
1.64267029877046E+018,Node3,1,0 0 0.000000
1.642670298983E+018,Node3,1,160 0.109274 0.113234
1.64267029917109E+018,Node3,1,0 0 0.000000
1.64267029937285E+018,Node3,1,0 0 0.000000
1.64267029957296E+018,Node3,1,0 0 0.000000
1.64267029977405E+018,Node3,1,0 0 0.000000
1.64267029998656E+018,Node3,1,160 0.113470 0.117193
1.64267030017573E+018,Node3,1,0 0 0.000000
1.64267030037601E+018,Node3,1,0 0 0.000000
1.6426703005759E+018,Node3,1,0 0 0.000000
1.6426703007771E+018,Node3,1,0 0 0.000000
1.64267030098923E+018,Node3,1,160 0.115904 0.119835
1.64267030117878E+018,Node3,1,0 0 0.000000
1.64267030137969E+018,Node3,1,0 0 0.000000
1.6426703015796E+018,Node3,1,0 0 0.000000
1.64267030178046E+018,Node3,1,0 0 0.000000
1.6426703019921E+018,Node3,1,160 0.118040 0.122523
1.64267030218226E+018,Node3,1,0 0 0.000000
1.64267030238317E+018,Node3,1,0 0 0.000000
1.64267030258538E+018,Node3,1,0 0 0.000000
1.64267030278367E+018,Node3,1,0 0 0.000000
1.64267030299459E+018,Node3,1,160 0.121115 0.124805
1.64267030318442E+018,Node3,1,0 0 0.000000
1.6426703033852E+018,Node3,1,0 0 0.000000
1.64267030358441E+018,Node3,1,0 0 0.000000
1.64267030378537E+018,Node3,1,0 0 0.000000
1.64267030400188E+018,Node3,1,160 0.128842 0.132680
1.64267030418696E+018,Node3,1,0 0 0.000000
1.64267030438704E+018,Node3,1,0 0 0.000000
1.64267030458791E+018,Node3,1,0 0 0.000000
1.64267030478872E+018,Node3,1,0 0 0.000000
1.64267030500012E+018,Node3,1,160 0.127225 0.131114
1.64267030519171E+018,Node3,1,0 0 0.000000
1.64267030539068E+018,Node3,1,0 0 0.000000
1.64267030559189E+018,Node3,1,0 0 0.000000
1.64267030579221E+018,Node3,1,0 0 0.000000
1.64267030600543E+018,Node3,1,160 0.131913 0.135829
1.64267030619215E+018,Node3,1,0 0 0.000000
1.64267030639306E+018,Node3,1,0 0 0.000000
1.6426703065941E+018,Node3,1,0 0 0.000000
1.64267030679518E+018,Node3,1,0 0 0.000000
1.64267030700483E+018,Node3,1,160 0.131471 0.135154
1.6426703071961E+018,Node3,1,0 0 0.000000
1.64267030739476E+018,Node3,1,0 0 0.000000
1.64267030759627E+018,Node3,1,0 0 0.000000
1.64267030779648E+018,Node3,1,0 0 0.000000
1.64267030801286E+018,Node3,1,160 0.139693 0.143205
1.64267030819751E+018,Node3,1,0 0 0.000000
1.64267030839865E+018,Node3,1,0 0 0.000000
1.64267030859927E+018,Node3,1,0 0 0.000000
1.64267030880043E+018,Node3,1,0 0 0.000000
1.64267030901128E+018,Node3,1,160 0.138259 0.141870
1.64267030920214E+018,Node3,1,0 0 0.000000
1.64267030940125E+018,Node3,1,0 0 0.000000
1.64267030960261E+018,Node3,1,0 0 0.000000
1.6426703098027E+018,Node3,1,0 0 0.000000
1.64267031001533E+018,Node3,1,160 0.142443 0.146257
1.64267031020419E+018,Node3,1,0 0 0.000000
1.64267031040395E+018,Node3,1,0 0 0.000000
1.64267031060793E+018,Node3,1,0 0 0.000000
1.64267031080546E+018,Node3,1,0 0 0.000000
1.64267031101545E+018,Node3,1,160 0.142554 0.146230
1.64267031120769E+018,Node3,1,0 0 0.000000
1.64267031140718E+018,Node3,1,0 0 0.000000
1.64267031160717E+018,Node3,1,0 0 0.000000
1.64267031180809E+018,Node3,1,0 0 0.000000
1.64267031202432E+018,Node3,1,160 0.151596 0.155058
1.64267031221036E+018,Node3,1,0 0 0.000000
1.64267031241049E+018,Node3,1,0 0 0.000000
1.64267031261132E+018,Node3,1,0 0 0.000000
1.64267031281204E+018,Node3,1,0 0 0.000000
1.64267031302429E+018,Node3,1,160 0.151403 0.155101
1.6426703132145E+018,Node3,1,0 0 0.000000
1.64267031341447E+018,Node3,1,0 0 0.000000
1.64267031361568E+018,Node3,1,0 0 0.000000
1.64267031381595E+018,Node3,1,0 0 0.000000
1.64267031410726E+018,Node3,1,160 0.234312 0.237895
1.64267031421889E+018,Node3,1,0 0 0.000000
1.64267031441799E+018,Node3,1,0 0 0.000000
1.64267031461785E+018,Node3,1,0 0 0.000000
1.64267031481876E+018,Node3,1,0 0 0.000000
1.64267031502901E+018,Node3,1,160 0.155722 0.159924
1.64267031521927E+018,Node3,1,0 0 0.000000
1.64267031541959E+018,Node3,1,0 0 0.000000
1.64267031561977E+018,Node3,1,0 0 0.000000
1.64267031582109E+018,Node3,1,0 0 0.000000
1.64267031603775E+018,Node3,1,160 0.164979 0.168562
1.64267031622217E+018,Node3,1,0 0 0.000000
1.642670316424E+018,Node3,1,0 0 0.000000
1.6426703166227E+018,Node3,1,0 0 0.000000
1.64267031682441E+018,Node3,1,0 0 0.000000
1.64267031703449E+018,Node3,1,160 0.161089 0.164748
1.64267031722489E+018,Node3,1,0 0 0.000000
1.64267031742597E+018,Node3,1,0 0 0.000000
1.64267031762834E+018,Node3,1,0 0 0.000000
1.64267031782708E+018,Node3,1,0 0 0.000000
1.64267031804454E+018,Node3,1,160 0.171662 0.175190
1.64267031822942E+018,Node3,1,0 0 0.000000
1.64267031842976E+018,Node3,1,0 0 0.000000
1.64267031862942E+018,Node3,1,0 0 0.000000
1.6426703188304E+018,Node3,1,0 0 0.000000
1.64267031904717E+018,Node3,1,160 0.174447 0.177972
1.64267031923275E+018,Node3,1,0 0 0.000000
1.64267031943349E+018,Node3,1,0 0 0.000000
1.64267031963337E+018,Node3,1,0 0 0.000000
1.64267031983453E+018,Node3,1,0 0 0.000000
1.64267032005249E+018,Node3,1,160 0.178763 0.183034
1.64267032023521E+018,Node3,1,0 0 0.000000
1.64267032043565E+018,Node3,1,0 0 0.000000
1.64267032063577E+018,Node3,1,0 0 0.000000
1.64267032083527E+018,Node3,1,0 0 0.000000
1.64267032104817E+018,Node3,1,160 0.174564 0.178543
1.64267032123732E+018,Node3,1,0 0 0.000000
1.6426703214382E+018,Node3,1,0 0 0.000000
1.64267032163921E+018,Node3,1,0 0 0.000000
1.64267032183976E+018,Node3,1,0 0 0.000000
1.64267032205343E+018,Node3,1,160 0.180748 0.184449
1.64267032224143E+018,Node3,1,0 0 0.000000
1.64267032244139E+018,Node3,1,0 0 0.000000
1.64267032264229E+018,Node3,1,0 0 0.000000
1.64267032284307E+018,Node3,1,0 0 0.000000
1.64267032306174E+018,Node3,1,160 0.188946 0.192252
1.64267032324562E+018,Node3,1,0 0 0.000000
1.6426703234446E+018,Node3,1,0 0 0.000000
1.64267032364534E+018,Node3,1,0 0 0.000000
1.64267032384608E+018,Node3,1,0 0 0.000000
1.64267032406116E+018,Node3,1,160 0.187950 0.191725
1.6426703242476E+018,Node3,1,0 0 0.000000
1.64267032444874E+018,Node3,1,0 0 0.000000
1.6426703246494E+018,Node3,1,0 0 0.000000
1.64267032484984E+018,Node3,1,0 0 0.000000
1.64267032506246E+018,Node3,1,160 0.189775 0.193311
1.64267032525192E+018,Node3,1,0 0 0.000000
1.64267032545186E+018,Node3,1,0 0 0.000000
1.64267032565272E+018,Node3,1,0 0 0.000000
1.64267032585351E+018,Node3,1,0 0 0.000000
1.64267032606668E+018,Node3,1,160 0.193614 0.197150
1.64267032625535E+018,Node3,1,0 0 0.000000
1.64267032645664E+018,Node3,1,0 0 0.000000
1.6426703266564E+018,Node3,1,0 0 0.000000
1.64267032685814E+018,Node3,1,0 0 0.000000
1.6426703270704E+018,Node3,1,160 0.197212 0.200866
1.64267032725911E+018,Node3,1,0 0 0.000000
1.64267032746589E+018,Node3,1,0 0 0.000000
1.64267032766148E+018,Node3,1,0 0 0.000000
1.64267032786122E+018,Node3,1,0 0 0.000000
1.6426703280789E+018,Node3,1,160 0.205212 0.209383
1.64267032826466E+018,Node3,1,0 0 0.000000
1.64267032846382E+018,Node3,1,0 0 0.000000
1.64267032866482E+018,Node3,1,0 0 0.000000
1.64267032886673E+018,Node3,1,0 0 0.000000
1.64267032907643E+018,Node3,1,160 0.203655 0.207225
1.64267032926766E+018,Node3,1,0 0 0.000000
1.6426703294681E+018,Node3,1,0 0 0.000000
1.64267032966957E+018,Node3,1,0 0 0.000000
1.64267032987074E+018,Node3,1,0 0 0.000000
1.64267033008145E+018,Node3,1,160 0.208545 0.212479
1.64267033027218E+018,Node3,1,0 0 0.000000
1.64267033047272E+018,Node3,1,0 0 0.000000
1.64267033067165E+018,Node3,1,0 0 0.000000
1.64267033091155E+018,Node3,1,21 0.041890 0.042423
1.64267033108272E+018,Node3,1,139 0.208483 0.212346
1.64267033127468E+018,Node3,1,0 0 0.000000
1.64267033147451E+018,Node3,1,0 0 0.000000
1.64267033167659E+018,Node3,1,0 0 0.000000
1.64267033292286E+018,Node3,1,160 1.049675 1.053667
1.64267033308912E+018,Node3,1,160 0.216053 0.219897
1.64267033327814E+018,Node3,1,0 0 0.000000
1.64267033347893E+018,Node3,1,0 0 0.000000
1.64267033367952E+018,Node3,1,0 0 0.000000
1.64267033392621E+018,Node3,1,158 0.053101 0.056928
1.64267033408288E+018,Node3,1,2 0.206277 0.206385
1.64267033428373E+018,Node3,1,0 0 0.000000
1.64267033448717E+018,Node3,1,0 0 0.000000
1.64267033468536E+018,Node3,1,0 0 0.000000
1.64267033492532E+018,Node3,1,160 0.052186 0.056220
1.64267033508421E+018,Node3,1,0 0 0.000000
1.64267033528573E+018,Node3,1,0 0 0.000000
1.64267033548618E+018,Node3,1,0 0 0.000000
1.64267033568702E+018,Node3,1,0 0 0.000000
1.6426703359305E+018,Node3,1,160 0.057507 0.060937
1.64267033608694E+018,Node3,1,0 0 0.000000
1.6426703362874E+018,Node3,1,0 0 0.000000
1.64267033648868E+018,Node3,1,0 0 0.000000
1.64267033668921E+018,Node3,1,0 0 0.000000
1.64267033692458E+018,Node3,1,160 0.051203 0.054985
1.64267033709005E+018,Node3,1,0 0 0.000000
1.64267033729114E+018,Node3,1,0 0 0.000000
1.6426703374918E+018,Node3,1,0 0 0.000000
1.64267033769254E+018,Node3,1,0 0 0.000000
1.64267033797767E+018,Node3,1,240 1.770552 4.105669
1.64267033818424E+018,Node3,1,20 0.306130 0.310180
1.64267033829317E+018,Node3,1,0 0 0.000000
1.64267033849463E+018,Node3,1,0 0 0.000000
1.64267033869349E+018,Node3,1,0 0 0.000000
1.64267033892746E+018,Node3,1,160 0.055127 0.058432
1.6426703390935E+018,Node3,1,0 0 0.000000
1.64267033929338E+018,Node3,1,0 0 0.000000
1.64267033949394E+018,Node3,1,0 0 0.000000
1.64267033969535E+018,Node3,1,0 0 0.000000
1.6426703399236E+018,Node3,1,160 0.050868 0.054578
1.64267034009597E+018,Node3,1,0 0 0.000000
1.64267034029615E+018,Node3,1,0 0 0.000000
1.64267034049766E+018,Node3,1,0 0 0.000000
1.64267034069855E+018,Node3,1,0 0 0.000000
1.64267034092893E+018,Node3,1,160 0.055837 0.059181
1.64267034109886E+018,Node3,1,0 0 0.000000
1.64267034129963E+018,Node3,1,0 0 0.000000
1.6426703415008E+018,Node3,1,0 0 0.000000
1.64267034170471E+018,Node3,1,0 0 0.000000
1.64267034192596E+018,Node3,1,160 0.053275 0.056902
1.64267034210252E+018,Node3,1,0 0 0.000000
1.64267034230375E+018,Node3,1,0 0 0.000000
1.64267034250344E+018,Node3,1,0 0 0.000000
1.64267034270525E+018,Node3,1,0 0 0.000000
1.64267034293283E+018,Node3,1,160 0.059512 0.063247
1.64267034310544E+018,Node3,1,0 0 0.000000
1.64267034330655E+018,Node3,1,0 0 0.000000
1.64267034350796E+018,Node3,1,0 0 0.000000
1.64267034370794E+018,Node3,1,0 0 0.000000
1.64267034392904E+018,Node3,1,160 0.055864 0.059820
1.64267034410895E+018,Node3,1,0 0 0.000000
1.64267034430888E+018,Node3,1,0 0 0.000000
1.64267034450967E+018,Node3,1,0 0 0.000000
1.64267034471025E+018,Node3,1,0 0 0.000000
1.64267034492856E+018,Node3,1,160 0.055242 0.058846
1.642670345112E+018,Node3,1,0 0 0.000000
1.6426703453129E+018,Node3,1,0 0 0.000000
1.64267034551325E+018,Node3,1,0 0 0.000000
1.64267034571463E+018,Node3,1,0 0 0.000000
1.64267034593105E+018,Node3,1,160 0.057413 0.061955
1.64267034612622E+018,Node3,1,0 0 0.000000
1.64267034638802E+018,Node3,1,0 0 0.000000
1.64267034651828E+018,Node3,1,0 0 0.000000
1.64267034671864E+018,Node3,1,0 0 0.000000
1.64267034693089E+018,Node3,1,160 0.058486 0.061887
1.64267034712065E+018,Node3,1,0 0 0.000000
1.64267034731986E+018,Node3,1,0 0 0.000000
1.64267034752043E+018,Node3,1,0 0 0.000000
1.64267034772079E+018,Node3,1,0 0 0.000000
1.64267034793149E+018,Node3,1,160 0.058650 0.062125
1.64267034812214E+018,Node3,1,0 0 0.000000
1.6426703483232E+018,Node3,1,0 0 0.000000
1.64267034852396E+018,Node3,1,0 0 0.000000
1.64267034872585E+018,Node3,1,0 0 0.000000
1.64267034893763E+018,Node3,1,160 0.064859 0.068324
1.64267034912692E+018,Node3,1,0 0 0.000000
1.64267034932681E+018,Node3,1,0 0 0.000000
1.64267034952783E+018,Node3,1,0 0 0.000000
1.64267034972863E+018,Node3,1,0 0 0.000000
1.64267034994161E+018,Node3,1,160 0.067703 0.071614
1.64267035013001E+018,Node3,1,0 0 0.000000
1.64267035033112E+018,Node3,1,0 0 0.000000
1.64267035053171E+018,Node3,1,0 0 0.000000
1.64267035073276E+018,Node3,1,0 0 0.000000
1.6426703509454E+018,Node3,1,160 0.071961 0.076052
1.64267035213838E+018,Node3,1,0 0 0.000000
1.6426703523475E+018,Node3,1,160 0.474204 0.478057
1.64267035253804E+018,Node3,1,0 0 0.000000
1.64267035273849E+018,Node3,1,0 0 0.000000
1.64267035295172E+018,Node3,1,160 0.079038 0.082658
1.64267035314009E+018,Node3,1,0 0 0.000000
1.64267035334219E+018,Node3,1,0 0 0.000000
1.64267035354169E+018,Node3,1,0 0 0.000000
1.6426703537418E+018,Node3,1,0 0 0.000000
1.64267035395913E+018,Node3,1,160 0.085848 0.089931
1.64267035415023E+018,Node3,1,0 0 0.000000
1.64267035434312E+018,Node3,1,0 0 0.000000
1.64267035454551E+018,Node3,1,0 0 0.000000
1.64267035474664E+018,Node3,1,0 0 0.000000
1.64267035496274E+018,Node3,1,160 0.089646 0.093447
1.64267035514622E+018,Node3,1,0 0 0.000000
1.64267035534572E+018,Node3,1,0 0 0.000000
1.64267035554542E+018,Node3,1,0 0 0.000000
1.64267035574754E+018,Node3,1,0 0 0.000000
1.64267035595747E+018,Node3,1,160 0.084060 0.088051
1.64267035614851E+018,Node3,1,0 0 0.000000
1.64267035634914E+018,Node3,1,0 0 0.000000
1.64267035655015E+018,Node3,1,0 0 0.000000
1.64267035675158E+018,Node3,1,0 0 0.000000
1.64267035696909E+018,Node3,1,160 0.096191 0.099898
1.64267035715183E+018,Node3,1,0 0 0.000000
1.64267035735272E+018,Node3,1,0 0 0.000000
1.64267035755468E+018,Node3,1,0 0 0.000000
1.6426703577546E+018,Node3,1,0 0 0.000000
1.64267035796519E+018,Node3,1,160 0.091141 0.095391
1.64267035816091E+018,Node3,1,0 0 0.000000
1.64267035835665E+018,Node3,1,0 0 0.000000
1.64267035855768E+018,Node3,1,0 0 0.000000
1.64267035875853E+018,Node3,1,0 0 0.000000
1.64267035897808E+018,Node3,1,160 0.104455 0.108168
1.64267035916042E+018,Node3,1,0 0 0.000000
1.64267035936151E+018,Node3,1,0 0 0.000000
1.64267035956318E+018,Node3,1,0 0 0.000000
1.64267035976348E+018,Node3,1,0 0 0.000000
1.64267035997324E+018,Node3,1,160 0.100035 0.103850
1.64267036016448E+018,Node3,1,0 0 0.000000
1.64267036036456E+018,Node3,1,0 0 0.000000
1.64267036056535E+018,Node3,1,0 0 0.000000
1.64267036076809E+018,Node3,1,0 0 0.000000
1.64267036098369E+018,Node3,1,160 0.110860 0.114429
1.64267036116847E+018,Node3,1,0 0 0.000000
1.64267036136994E+018,Node3,1,0 0 0.000000
1.64267036156916E+018,Node3,1,0 0 0.000000
1.64267036176944E+018,Node3,1,0 0 0.000000
1.64267036326928E+018,Node3,1,160 1.396110 1.399631
1.64267036339184E+018,Node3,1,160 0.519099 0.522662
1.64267036357529E+018,Node3,1,0 0 0.000000
1.64267036377623E+018,Node3,1,0 0 0.000000
1.64267036398779E+018,Node3,1,160 0.114422 0.118243
1.64267036417788E+018,Node3,1,0 0 0.000000
1.6426703643787E+018,Node3,1,0 0 0.000000
1.64267036457908E+018,Node3,1,0 0 0.000000
1.64267036477996E+018,Node3,1,0 0 0.000000
1.6426703649915E+018,Node3,1,160 0.118141 0.122255
1.64267036518198E+018,Node3,1,0 0 0.000000
1.64267036538296E+018,Node3,1,0 0 0.000000
1.64267036558479E+018,Node3,1,0 0 0.000000
1.64267036578476E+018,Node3,1,0 0 0.000000
1.64267036599649E+018,Node3,1,160 0.123151 0.127378
1.64267036618572E+018,Node3,1,0 0 0.000000
1.64267036638599E+018,Node3,1,0 0 0.000000
1.64267036658592E+018,Node3,1,0 0 0.000000
1.64267036678725E+018,Node3,1,0 0 0.000000
1.64267036700523E+018,Node3,1,160 0.132104 0.135730
1.64267036718799E+018,Node3,1,0 0 0.000000
1.6426703673878E+018,Node3,1,0 0 0.000000
1.64267036758925E+018,Node3,1,0 0 0.000000
1.64267036778921E+018,Node3,1,0 0 0.000000
1.64267036799996E+018,Node3,1,160 0.126320 0.130449
1.64267036819094E+018,Node3,1,0 0 0.000000
1.64267036839234E+018,Node3,1,0 0 0.000000
1.64267036859257E+018,Node3,1,0 0 0.000000
1.64267036879359E+018,Node3,1,0 0 0.000000
1.64267036901124E+018,Node3,1,160 0.137566 0.141646
1.64267036919478E+018,Node3,1,0 0 0.000000
1.64267036939687E+018,Node3,1,0 0 0.000000
1.64267036959671E+018,Node3,1,0 0 0.000000
1.64267036979779E+018,Node3,1,0 0 0.000000
1.64267037001416E+018,Node3,1,160 0.140910 0.144933
1.64267037020014E+018,Node3,1,0 0 0.000000
1.64267037039901E+018,Node3,1,0 0 0.000000
1.6426703705999E+018,Node3,1,0 0 0.000000
1.64267037080067E+018,Node3,1,0 0 0.000000
1.64267037101786E+018,Node3,1,160 0.144920 0.148489
1.64267037120271E+018,Node3,1,0 0 0.000000
1.64267037140397E+018,Node3,1,0 0 0.000000
1.64267037160341E+018,Node3,1,0 0 0.000000
1.64267037180425E+018,Node3,1,0 0 0.000000
1.64267037201574E+018,Node3,1,160 0.142802 0.146212
1.64267037220544E+018,Node3,1,0 0 0.000000
1.64267037240645E+018,Node3,1,0 0 0.000000
1.64267037260723E+018,Node3,1,0 0 0.000000
1.64267037280852E+018,Node3,1,0 0 0.000000
1.64267037301875E+018,Node3,1,160 0.145910 0.149486
1.64267037320911E+018,Node3,1,0 0 0.000000
1.64267037341009E+018,Node3,1,0 0 0.000000
1.64267037361114E+018,Node3,1,0 0 0.000000
1.64267037381187E+018,Node3,1,0 0 0.000000
1.64267037402535E+018,Node3,1,160 0.152319 0.156144
1.64267037421313E+018,Node3,1,0 0 0.000000
1.64267037441436E+018,Node3,1,0 0 0.000000
1.64267037461477E+018,Node3,1,0 0 0.000000
1.64267037481481E+018,Node3,1,0 0 0.000000
1.64267037502571E+018,Node3,1,160 0.152181 0.156498
1.64267037521667E+018,Node3,1,0 0 0.000000
1.64267037541656E+018,Node3,1,0 0 0.000000
1.64267037561744E+018,Node3,1,0 0 0.000000
1.64267037582107E+018,Node3,1,0 0 0.000000
1.64267037603624E+018,Node3,1,160 0.163168 0.166727
1.64267037621951E+018,Node3,1,0 0 0.000000
1.64267037642054E+018,Node3,1,0 0 0.000000
1.64267037662089E+018,Node3,1,0 0 0.000000
1.6426703768206E+018,Node3,1,0 0 0.000000
1.64267037703728E+018,Node3,1,160 0.163720 0.167910
1.64267037722462E+018,Node3,1,0 0 0.000000
1.64267037742228E+018,Node3,1,0 0 0.000000
1.6426703776246E+018,Node3,1,0 0 0.000000
1.64267037782356E+018,Node3,1,0 0 0.000000
1.64267037803428E+018,Node3,1,160 0.160933 0.164502
1.64267037822639E+018,Node3,1,0 0 0.000000
1.64267037842524E+018,Node3,1,0 0 0.000000
1.64267037862638E+018,Node3,1,0 0 0.000000
1.64267037882644E+018,Node3,1,0 0 0.000000
1.64267037903815E+018,Node3,1,160 0.164732 0.168524
1.64267037922789E+018,Node3,1,0 0 0.000000
1.64267037942682E+018,Node3,1,0 0 0.000000
1.64267037962863E+018,Node3,1,0 0 0.000000
1.64267037982882E+018,Node3,1,0 0 0.000000
1.6426703800405E+018,Node3,1,160 0.167554 0.171303
1.64267038023019E+018,Node3,1,0 0 0.000000
1.64267038043102E+018,Node3,1,0 0 0.000000
1.64267038063205E+018,Node3,1,0 0 0.000000
1.64267038083392E+018,Node3,1,0 0 0.000000
1.64267038105191E+018,Node3,1,160 0.179123 0.182708
1.64267038123447E+018,Node3,1,0 0 0.000000
1.64267038143566E+018,Node3,1,0 0 0.000000
1.64267038163679E+018,Node3,1,0 0 0.000000
1.64267038183816E+018,Node3,1,0 0 0.000000
1.64267038212903E+018,Node3,1,160 0.255417 0.259443
1.64267038224071E+018,Node3,1,0 0 0.000000
1.64267038244034E+018,Node3,1,0 0 0.000000
1.64267038264134E+018,Node3,1,0 0 0.000000
1.64267038284173E+018,Node3,1,0 0 0.000000
1.64267038305839E+018,Node3,1,160 0.184213 0.188296
1.64267038324277E+018,Node3,1,0 0 0.000000
1.64267038344373E+018,Node3,1,0 0 0.000000
1.64267038364351E+018,Node3,1,0 0 0.000000
1.64267038384396E+018,Node3,1,0 0 0.000000
1.64267038405582E+018,Node3,1,160 0.182851 0.186484
1.64267038424481E+018,Node3,1,0 0 0.000000
1.64267038444585E+018,Node3,1,0 0 0.000000
1.64267038464591E+018,Node3,1,0 0 0.000000
1.64267038484691E+018,Node3,1,0 0 0.000000
1.64267038506018E+018,Node3,1,160 0.186373 0.190963
1.64267038524893E+018,Node3,1,0 0 0.000000
1.6426703854495E+018,Node3,1,0 0 0.000000
1.64267038565016E+018,Node3,1,0 0 0.000000
1.64267038585106E+018,Node3,1,0 0 0.000000
1.64267038606428E+018,Node3,1,160 0.191661 0.194935
1.64267038625287E+018,Node3,1,0 0 0.000000
1.6426703864526E+018,Node3,1,0 0 0.000000
1.64267038665326E+018,Node3,1,0 0 0.000000
1.64267038685412E+018,Node3,1,0 0 0.000000
1.64267038706682E+018,Node3,1,160 0.193821 0.197638
1.64267038725434E+018,Node3,1,0 0 0.000000
1.64267038745879E+018,Node3,1,0 0 0.000000
1.64267038765734E+018,Node3,1,0 0 0.000000
1.6426703878568E+018,Node3,1,0 0 0.000000
1.64267038806754E+018,Node3,1,160 0.194854 0.198382
1.64267038825944E+018,Node3,1,0 0 0.000000
1.64267038845839E+018,Node3,1,0 0 0.000000
1.64267038865912E+018,Node3,1,0 0 0.000000
1.64267038885899E+018,Node3,1,0 0 0.000000
1.64267038907121E+018,Node3,1,160 0.197719 0.202062
1.64267038926008E+018,Node3,1,0 0 0.000000
1.64267038946143E+018,Node3,1,0 0 0.000000
1.64267038966137E+018,Node3,1,0 0 0.000000
1.64267038986153E+018,Node3,1,0 0 0.000000
1.64267039007229E+018,Node3,1,160 0.198281 0.202430
1.64267039026189E+018,Node3,1,0 0 0.000000
1.64267039046207E+018,Node3,1,0 0 0.000000
1.64267039066397E+018,Node3,1,0 0 0.000000
1.64267039086235E+018,Node3,1,0 0 0.000000
1.64267039107934E+018,Node3,1,160 0.205642 0.210119
1.64267039126532E+018,Node3,1,0 0 0.000000
1.64267039146443E+018,Node3,1,0 0 0.000000
1.64267039166645E+018,Node3,1,0 0 0.000000
1.64267039186651E+018,Node3,1,0 0 0.000000
1.64267039207713E+018,Node3,1,160 0.203592 0.207242
1.64267039226692E+018,Node3,1,0 0 0.000000
1.64267039246777E+018,Node3,1,0 0 0.000000
1.6426703926697E+018,Node3,1,0 0 0.000000
1.64267039286978E+018,Node3,1,0 0 0.000000
1.64267039308782E+018,Node3,1,160 0.215153 0.218761
1.64267039327077E+018,Node3,1,0 0 0.000000
1.64267039347081E+018,Node3,1,0 0 0.000000
1.642670393672E+018,Node3,1,0 0 0.000000
1.64267039389914E+018,Node3,1,2 0.030207 0.030264
1.64267039408208E+018,Node3,1,158 0.208513 0.212874
1.64267039427286E+018,Node3,1,0 0 0.000000
1.64267039447377E+018,Node3,1,0 0 0.000000
1.64267039467608E+018,Node3,1,0 0 0.000000
1.64267039491779E+018,Node3,1,160 0.044675 0.048149
1.6426703950756E+018,Node3,1,0 0 0.000000
1.64267039527683E+018,Node3,1,0 0 0.000000
1.64267039547789E+018,Node3,1,0 0 0.000000
1.64267039568039E+018,Node3,1,0 0 0.000000
1.64267039592335E+018,Node3,1,147 0.050229 0.053565
1.6426703960801E+018,Node3,1,13 0.202221 0.204188
1.64267039628009E+018,Node3,1,0 0 0.000000
1.64267039648155E+018,Node3,1,0 0 0.000000
1.64267039668285E+018,Node3,1,0 0 0.000000
1.64267039692658E+018,Node3,1,155 0.053468 0.057450
1.64267039708253E+018,Node3,1,5 0.203688 0.204234
1.64267039728266E+018,Node3,1,0 0 0.000000
1.64267039748401E+018,Node3,1,0 0 0.000000
1.64267039768502E+018,Node3,1,0 0 0.000000
1.6426703979271E+018,Node3,1,160 0.053878 0.057607
1.64267039808382E+018,Node3,1,0 0 0.000000
1.64267039828612E+018,Node3,1,0 0 0.000000
1.64267039848517E+018,Node3,1,0 0 0.000000
1.64267039868745E+018,Node3,1,0 0 0.000000
1.64267039893068E+018,Node3,1,160 0.057271 0.061185
1.64267039908699E+018,Node3,1,0 0 0.000000
1.64267039928666E+018,Node3,1,0 0 0.000000
1.64267039948705E+018,Node3,1,0 0 0.000000
1.64267039968852E+018,Node3,1,0 0 0.000000
1.64267039992833E+018,Node3,1,160 0.055013 0.059300
1.64267040008897E+018,Node3,1,0 0 0.000000
1.64267040028875E+018,Node3,1,0 0 0.000000
1.6426704004903E+018,Node3,1,0 0 0.000000
1.64267040069068E+018,Node3,1,0 0 0.000000
1.64267040092441E+018,Node3,1,160 0.051035 0.055300
1.64267040109153E+018,Node3,1,0 0 0.000000
1.642670401293E+018,Node3,1,0 0 0.000000
1.64267040149582E+018,Node3,1,0 0 0.000000
1.64267040169359E+018,Node3,1,0 0 0.000000
1.64267040193958E+018,Node3,1,160 0.066157 0.070582
1.64267040209813E+018,Node3,1,0 0 0.000000
1.64267040229564E+018,Node3,1,0 0 0.000000
1.64267040249757E+018,Node3,1,0 0 0.000000
1.64267040269723E+018,Node3,1,0 0 0.000000
1.64267040292509E+018,Node3,1,160 0.051806 0.055945
1.64267040309807E+018,Node3,1,0 0 0.000000
1.6426704032985E+018,Node3,1,0 0 0.000000
1.6426704035012E+018,Node3,1,0 0 0.000000
1.64267040370135E+018,Node3,1,0 0 0.000000
1.64267040392585E+018,Node3,1,160 0.052771 0.056392
1.64267040410193E+018,Node3,1,0 0 0.000000
1.64267040430148E+018,Node3,1,0 0 0.000000
1.64267040450299E+018,Node3,1,0 0 0.000000
1.6426704047033E+018,Node3,1,0 0 0.000000
1.64267040493366E+018,Node3,1,160 0.060075 0.063730
1.64267040510465E+018,Node3,1,0 0 0.000000
1.6426704053051E+018,Node3,1,0 0 0.000000
1.64267040550512E+018,Node3,1,0 0 0.000000
1.64267040570599E+018,Node3,1,0 0 0.000000
1.64267040593033E+018,Node3,1,160 0.056826 0.060833
1.64267040610721E+018,Node3,1,0 0 0.000000
1.64267040630761E+018,Node3,1,0 0 0.000000
1.64267040650943E+018,Node3,1,0 0 0.000000
1.64267040670823E+018,Node3,1,0 0 0.000000
1.64267040692481E+018,Node3,1,160 0.051670 0.055311
1.64267040710853E+018,Node3,1,0 0 0.000000
1.64267040731037E+018,Node3,1,0 0 0.000000
1.64267040751136E+018,Node3,1,0 0 0.000000
1.64267040771092E+018,Node3,1,0 0 0.000000
1.64267040817332E+018,Node3,1,247 2.412565 6.301355
1.64267040831307E+018,Node3,1,0 0 0.000000
1.64267040851356E+018,Node3,1,0 0 0.000000
1.64267040871339E+018,Node3,1,0 0 0.000000
1.64267040892929E+018,Node3,1,160 0.056864 0.060291
1.64267040911266E+018,Node3,1,0 0 0.000000
1.64267040931534E+018,Node3,1,0 0 0.000000
1.64267040951386E+018,Node3,1,0 0 0.000000
1.64267040971512E+018,Node3,1,0 0 0.000000
1.64267040992645E+018,Node3,1,160 0.053691 0.056936
1.64267041011632E+018,Node3,1,0 0 0.000000
1.64267041031707E+018,Node3,1,0 0 0.000000
1.64267041051837E+018,Node3,1,0 0 0.000000
1.64267041071902E+018,Node3,1,0 0 0.000000
1.64267041093188E+018,Node3,1,160 0.059209 0.062488
1.6426704111196E+018,Node3,1,0 0 0.000000
1.64267041132084E+018,Node3,1,0 0 0.000000
1.64267041152405E+018,Node3,1,0 0 0.000000
1.64267041172227E+018,Node3,1,0 0 0.000000
1.64267041193949E+018,Node3,1,160 0.066756 0.070200
1.642670412122E+018,Node3,1,0 0 0.000000
1.64267041232388E+018,Node3,1,0 0 0.000000
1.64267041252407E+018,Node3,1,0 0 0.000000
1.64267041272493E+018,Node3,1,0 0 0.000000
1.64267041293768E+018,Node3,1,160 0.064728 0.068230
1.64267041312607E+018,Node3,1,0 0 0.000000
1.6426704133263E+018,Node3,1,0 0 0.000000
1.64267041352658E+018,Node3,1,0 0 0.000000
1.64267041372654E+018,Node3,1,0 0 0.000000
1.64267041393793E+018,Node3,1,160 0.065146 0.068901
1.64267041412887E+018,Node3,1,0 0 0.000000
1.64267041433041E+018,Node3,1,0 0 0.000000
1.64267041453028E+018,Node3,1,0 0 0.000000
1.64267041473119E+018,Node3,1,0 0 0.000000
1.64267041494309E+018,Node3,1,160 0.069636 0.073450
1.64267041513255E+018,Node3,1,0 0 0.000000
1.64267041533376E+018,Node3,1,0 0 0.000000
1.64267041553454E+018,Node3,1,0 0 0.000000
1.64267041573653E+018,Node3,1,0 0 0.000000
1.64267041603279E+018,Node3,1,160 0.159045 0.163438
1.64267041621618E+018,Node3,1,0 0 0.000000
1.64267041634073E+018,Node3,1,0 0 0.000000
1.64267041654005E+018,Node3,1,0 0 0.000000
1.64267041674133E+018,Node3,1,0 0 0.000000
1.64267041694964E+018,Node3,1,160 0.076707 0.080607
1.64267041714103E+018,Node3,1,0 0 0.000000
1.64267041734088E+018,Node3,1,0 0 0.000000
1.64267041754158E+018,Node3,1,0 0 0.000000
1.64267041774268E+018,Node3,1,0 0 0.000000
1.64267041795382E+018,Node3,1,160 0.081136 0.084583
1.64267041814456E+018,Node3,1,0 0 0.000000
1.64267041834389E+018,Node3,1,0 0 0.000000
1.64267041854377E+018,Node3,1,0 0 0.000000
1.64267041874596E+018,Node3,1,0 0 0.000000
1.64267041896128E+018,Node3,1,160 0.088664 0.092150
1.64267041914756E+018,Node3,1,0 0 0.000000
1.64267041934642E+018,Node3,1,0 0 0.000000
1.64267041954738E+018,Node3,1,0 0 0.000000
1.64267041974994E+018,Node3,1,0 0 0.000000
1.64267041995951E+018,Node3,1,160 0.086414 0.089978
1.6426704201495E+018,Node3,1,0 0 0.000000
1.64267042035163E+018,Node3,1,0 0 0.000000
1.64267042055253E+018,Node3,1,0 0 0.000000
1.64267042075169E+018,Node3,1,0 0 0.000000
1.64267042096289E+018,Node3,1,160 0.089866 0.093642
1.64267042115416E+018,Node3,1,0 0 0.000000
1.64267042135326E+018,Node3,1,0 0 0.000000
1.6426704215551E+018,Node3,1,0 0 0.000000
1.64267042175505E+018,Node3,1,0 0 0.000000
1.6426704219668E+018,Node3,1,160 0.093855 0.097409
1.64267042215685E+018,Node3,1,0 0 0.000000
1.64267042235793E+018,Node3,1,0 0 0.000000
1.64267042255787E+018,Node3,1,0 0 0.000000
1.64267042276E+018,Node3,1,0 0 0.000000
1.64267042297409E+018,Node3,1,160 0.100748 0.104538
1.64267042315983E+018,Node3,1,0 0 0.000000
1.64267042336029E+018,Node3,1,0 0 0.000000
1.64267042356023E+018,Node3,1,0 0 0.000000
1.64267042376332E+018,Node3,1,0 0 0.000000
1.64267042397205E+018,Node3,1,160 0.099250 0.102920
1.64267042416177E+018,Node3,1,0 0 0.000000
1.64267042436383E+018,Node3,1,0 0 0.000000
1.64267042456435E+018,Node3,1,0 0 0.000000
1.64267042476462E+018,Node3,1,0 0 0.000000
1.64267042497702E+018,Node3,1,160 0.104105 0.107804
1.64267042516611E+018,Node3,1,0 0 0.000000
1.64267042536628E+018,Node3,1,0 0 0.000000
1.64267042556759E+018,Node3,1,0 0 0.000000
1.64267042576947E+018,Node3,1,0 0 0.000000
1.642670425979E+018,Node3,1,160 0.105155 0.109164
1.64267042616954E+018,Node3,1,0 0 0.000000
1.64267042636974E+018,Node3,1,0 0 0.000000
1.64267042656963E+018,Node3,1,0 0 0.000000
1.64267042677115E+018,Node3,1,0 0 0.000000
1.64267042698738E+018,Node3,1,160 0.114191 0.117870
1.64267042717329E+018,Node3,1,0 0 0.000000
1.64267042737254E+018,Node3,1,0 0 0.000000
1.64267042757347E+018,Node3,1,0 0 0.000000
1.6426704277745E+018,Node3,1,0 0 0.000000
1.64267042798475E+018,Node3,1,160 0.111511 0.115465
1.64267042817565E+018,Node3,1,0 0 0.000000
1.64267042837842E+018,Node3,1,0 0 0.000000
1.64267042858073E+018,Node3,1,0 0 0.000000
1.64267042877967E+018,Node3,1,0 0 0.000000
1.64267042898921E+018,Node3,1,160 0.116154 0.119848
1.64267042918055E+018,Node3,1,0 0 0.000000
1.64267042938033E+018,Node3,1,0 0 0.000000
1.64267042958117E+018,Node3,1,0 0 0.000000
1.64267042978151E+018,Node3,1,0 0 0.000000
1.64267042999486E+018,Node3,1,160 0.121753 0.125786
1.64267043018321E+018,Node3,1,0 0 0.000000
1.64267043038375E+018,Node3,1,0 0 0.000000
1.64267043058489E+018,Node3,1,0 0 0.000000
1.64267043078745E+018,Node3,1,0 0 0.000000
1.64267043099706E+018,Node3,1,160 0.124261 0.127652
1.64267043118712E+018,Node3,1,0 0 0.000000
1.64267043138694E+018,Node3,1,0 0 0.000000
1.64267043158804E+018,Node3,1,0 0 0.000000
1.64267043179039E+018,Node3,1,0 0 0.000000
1.6426704320007E+018,Node3,1,160 0.127907 0.131477
1.64267043219077E+018,Node3,1,0 0 0.000000
1.64267043239325E+018,Node3,1,0 0 0.000000
1.64267043259249E+018,Node3,1,0 0 0.000000
1.6426704327936E+018,Node3,1,0 0 0.000000
1.64267043300967E+018,Node3,1,160 0.136777 0.140478
1.64267043319466E+018,Node3,1,0 0 0.000000
1.64267043339719E+018,Node3,1,0 0 0.000000
1.64267043359629E+018,Node3,1,0 0 0.000000
1.64267043379794E+018,Node3,1,0 0 0.000000
1.64267043423166E+018,Node3,1,160 0.357644 0.362307
1.6426704344036E+018,Node3,1,0 0 0.000000
1.64267043460597E+018,Node3,1,0 0 0.000000
1.64267043480377E+018,Node3,1,0 0 0.000000
1.64267043501745E+018,Node3,1,160 0.144671 0.148364
1.64267043520462E+018,Node3,1,0 0 0.000000
1.64267043540717E+018,Node3,1,0 0 0.000000
1.64267043560633E+018,Node3,1,0 0 0.000000
1.64267043580718E+018,Node3,1,0 0 0.000000
1.6426704360199E+018,Node3,1,160 0.146676 0.150378
1.64267043620993E+018,Node3,1,0 0 0.000000
1.64267043640934E+018,Node3,1,0 0 0.000000
1.64267043661033E+018,Node3,1,0 0 0.000000
1.64267043681239E+018,Node3,1,0 0 0.000000
1.64267043702431E+018,Node3,1,160 0.150923 0.154471
1.64267043721181E+018,Node3,1,0 0 0.000000
1.64267043741371E+018,Node3,1,0 0 0.000000
1.64267043761373E+018,Node3,1,0 0 0.000000
1.64267043781462E+018,Node3,1,0 0 0.000000
1.64267043802601E+018,Node3,1,160 0.152737 0.156493
1.64267043821554E+018,Node3,1,0 0 0.000000
1.64267043841673E+018,Node3,1,0 0 0.000000
1.64267043861663E+018,Node3,1,0 0 0.000000
1.64267043881691E+018,Node3,1,0 0 0.000000
1.64267043902924E+018,Node3,1,160 0.156138 0.160044
1.64267043921764E+018,Node3,1,0 0 0.000000
1.6426704394194E+018,Node3,1,0 0 0.000000
1.64267043961972E+018,Node3,1,0 0 0.000000
1.64267043982135E+018,Node3,1,0 0 0.000000
1.64267044003212E+018,Node3,1,160 0.158872 0.162874
1.64267044022177E+018,Node3,1,0 0 0.000000
1.64267044042497E+018,Node3,1,0 0 0.000000
1.64267044062313E+018,Node3,1,0 0 0.000000
1.64267044082474E+018,Node3,1,0 0 0.000000
1.64267044103519E+018,Node3,1,160 0.162292 0.166161
1.64267044122502E+018,Node3,1,0 0 0.000000
1.64267044142598E+018,Node3,1,0 0 0.000000
1.64267044162835E+018,Node3,1,0 0 0.000000
1.64267044182731E+018,Node3,1,0 0 0.000000
1.6426704420435E+018,Node3,1,160 0.170487 0.174211
1.64267044222983E+018,Node3,1,0 0 0.000000
1.64267044242904E+018,Node3,1,0 0 0.000000
1.64267044262907E+018,Node3,1,0 0 0.000000
1.64267044282926E+018,Node3,1,0 0 0.000000
1.64267044304766E+018,Node3,1,160 0.174402 0.178001
1.64267044323038E+018,Node3,1,0 0 0.000000
1.64267044343192E+018,Node3,1,0 0 0.000000
1.64267044363129E+018,Node3,1,0 0 0.000000
1.64267044383224E+018,Node3,1,0 0 0.000000
1.64267044404956E+018,Node3,1,160 0.175919 0.180012
1.64267044423446E+018,Node3,1,0 0 0.000000
1.64267044443457E+018,Node3,1,0 0 0.000000
1.64267044463526E+018,Node3,1,0 0 0.000000
1.64267044483622E+018,Node3,1,0 0 0.000000
1.64267044505374E+018,Node3,1,160 0.180052 0.184344
1.6426704452373E+018,Node3,1,0 0 0.000000
1.64267044543961E+018,Node3,1,0 0 0.000000
1.64267044563977E+018,Node3,1,0 0 0.000000
1.64267044583851E+018,Node3,1,0 0 0.000000
1.64267044605095E+018,Node3,1,160 0.177524 0.181028
1.64267044624139E+018,Node3,1,0 0 0.000000
1.6426704464411E+018,Node3,1,0 0 0.000000
1.64267044664258E+018,Node3,1,0 0 0.000000
1.64267044684406E+018,Node3,1,0 0 0.000000
1.64267044705366E+018,Node3,1,160 0.180183 0.184042
1.64267044724399E+018,Node3,1,0 0 0.000000
1.64267044744546E+018,Node3,1,0 0 0.000000
1.64267044764672E+018,Node3,1,0 0 0.000000
1.6426704478456E+018,Node3,1,0 0 0.000000
1.64267044806229E+018,Node3,1,160 0.188709 0.192230
1.64267044824651E+018,Node3,1,0 0 0.000000
1.64267044844809E+018,Node3,1,0 0 0.000000
1.64267044865108E+018,Node3,1,0 0 0.000000
1.64267044884797E+018,Node3,1,0 0 0.000000
1.64267044905987E+018,Node3,1,160 0.186771 0.190683
1.64267044929659E+018,Node3,1,0 0 0.000000
1.64267044949758E+018,Node3,1,0 0 0.000000
1.64267044969821E+018,Node3,1,0 0 0.000000
1.64267044992453E+018,Node3,1,160 0.050985 0.054842
1.64267045009914E+018,Node3,1,0 0 0.000000
1.64267045030186E+018,Node3,1,0 0 0.000000
1.64267045050105E+018,Node3,1,0 0 0.000000
1.64267045070329E+018,Node3,1,0 0 0.000000
1.6426704509239E+018,Node3,1,160 0.050832 0.054446
1.64267045110307E+018,Node3,1,0 0 0.000000
1.64267045130474E+018,Node3,1,0 0 0.000000
1.64267045150461E+018,Node3,1,0 0 0.000000
1.64267045170581E+018,Node3,1,0 0 0.000000
1.64267045192401E+018,Node3,1,160 0.050615 0.054752
1.64267045210995E+018,Node3,1,0 0 0.000000
1.64267045230819E+018,Node3,1,0 0 0.000000
1.64267045250843E+018,Node3,1,0 0 0.000000
1.64267045271058E+018,Node3,1,0 0 0.000000
1.64267045292983E+018,Node3,1,160 0.055659 0.060423
1.64267045311146E+018,Node3,1,0 0 0.000000
1.64267045331149E+018,Node3,1,0 0 0.000000
1.64267045351148E+018,Node3,1,0 0 0.000000
1.64267045371245E+018,Node3,1,0 0 0.000000
1.64267045392671E+018,Node3,1,160 0.053291 0.057499
1.64267045411334E+018,Node3,1,0 0 0.000000
1.64267045431988E+018,Node3,1,0 0 0.000000
1.64267045451489E+018,Node3,1,0 0 0.000000
1.64267045471594E+018,Node3,1,0 0 0.000000
1.64267045494001E+018,Node3,1,151 0.066455 0.070722
1.64267045519363E+018,Node3,1,110 0.314393 0.321868
1.64267045531909E+018,Node3,1,0 0 0.000000
1.64267045552148E+018,Node3,1,0 0 0.000000
1.64267045572077E+018,Node3,1,0 0 0.000000
1.64267045593899E+018,Node3,1,160 0.065730 0.069669
1.64267045612249E+018,Node3,1,0 0 0.000000
1.64267045632323E+018,Node3,1,0 0 0.000000
1.64267045652266E+018,Node3,1,0 0 0.000000
1.64267045672353E+018,Node3,1,0 0 0.000000
1.64267045693347E+018,Node3,1,160 0.060434 0.064269
1.64267045712626E+018,Node3,1,0 0 0.000000
1.64267045732471E+018,Node3,1,0 0 0.000000
1.64267045752459E+018,Node3,1,0 0 0.000000
1.64267045772598E+018,Node3,1,0 0 0.000000
1.64267045794241E+018,Node3,1,160 0.068529 0.073040
1.64267045812736E+018,Node3,1,0 0 0.000000
1.64267045832843E+018,Node3,1,0 0 0.000000
1.64267045853058E+018,Node3,1,0 0 0.000000
1.6426704587306E+018,Node3,1,0 0 0.000000
1.64267045894694E+018,Node3,1,160 0.073724 0.077841
1.64267045913291E+018,Node3,1,0 0 0.000000
1.64267045933321E+018,Node3,1,0 0 0.000000
1.64267045953252E+018,Node3,1,0 0 0.000000
1.6426704597334E+018,Node3,1,0 0 0.000000
1.6426704599459E+018,Node3,1,160 0.072312 0.076120
1.64267046013422E+018,Node3,1,0 0 0.000000
1.64267046034073E+018,Node3,1,0 0 0.000000
1.64267046053661E+018,Node3,1,0 0 0.000000
1.64267046073695E+018,Node3,1,0 0 0.000000
1.64267046094703E+018,Node3,1,160 0.073693 0.077731
1.64267046113847E+018,Node3,1,0 0 0.000000
1.64267046133748E+018,Node3,1,0 0 0.000000
1.64267046154254E+018,Node3,1,0 0 0.000000
1.64267046173952E+018,Node3,1,0 0 0.000000
1.64267046195163E+018,Node3,1,160 0.078109 0.081810
1.64267046214192E+018,Node3,1,0 0 0.000000
1.64267046234346E+018,Node3,1,0 0 0.000000
1.64267046254226E+018,Node3,1,0 0 0.000000
1.64267046274412E+018,Node3,1,0 0 0.000000
1.64267046296083E+018,Node3,1,160 0.086852 0.091335
1.64267046314694E+018,Node3,1,0 0 0.000000
1.64267046334606E+018,Node3,1,0 0 0.000000
1.64267046354744E+018,Node3,1,0 0 0.000000
1.64267046374778E+018,Node3,1,0 0 0.000000
1.64267046395783E+018,Node3,1,160 0.084885 0.088743
1.64267046415024E+018,Node3,1,0 0 0.000000
1.64267046434926E+018,Node3,1,0 0 0.000000
1.64267046455031E+018,Node3,1,0 0 0.000000
1.64267046475252E+018,Node3,1,0 0 0.000000
1.64267046496445E+018,Node3,1,160 0.091111 0.094927
1.64267046515258E+018,Node3,1,0 0 0.000000
1.64267046535272E+018,Node3,1,0 0 0.000000
1.64267046555494E+018,Node3,1,0 0 0.000000
1.64267046575457E+018,Node3,1,0 0 0.000000
1.64267046596738E+018,Node3,1,160 0.093810 0.098183
1.64267046615535E+018,Node3,1,0 0 0.000000
1.64267046635676E+018,Node3,1,0 0 0.000000
1.64267046655706E+018,Node3,1,0 0 0.000000
1.64267046675672E+018,Node3,1,0 0 0.000000
1.64267046696888E+018,Node3,1,160 0.095814 0.099585
1.64267046716079E+018,Node3,1,0 0 0.000000
1.64267046736093E+018,Node3,1,0 0 0.000000
1.64267046756013E+018,Node3,1,0 0 0.000000
1.64267046776244E+018,Node3,1,0 0 0.000000
1.64267046797224E+018,Node3,1,160 0.098466 0.102718
1.6426704681641E+018,Node3,1,0 0 0.000000
1.64267046836334E+018,Node3,1,0 0 0.000000
1.6426704685635E+018,Node3,1,0 0 0.000000
1.64267046876466E+018,Node3,1,0 0 0.000000
1.64267046897693E+018,Node3,1,160 0.103998 0.107783
1.64267046916493E+018,Node3,1,0 0 0.000000
1.64267046936614E+018,Node3,1,0 0 0.000000
1.64267046956656E+018,Node3,1,0 0 0.000000
1.64267046976806E+018,Node3,1,0 0 0.000000
1.64267046998243E+018,Node3,1,160 0.103398 0.113103
1.64267047017011E+018,Node3,1,17 0.241812 0.296553
1.64267047037098E+018,Node3,1,0 0 0.000000
1.64267047057042E+018,Node3,1,0 0 0.000000
1.64267047077137E+018,Node3,1,0 0 0.000000
1.64267047098755E+018,Node3,1,160 0.114185 0.117830
1.64267047117365E+018,Node3,1,0 0 0.000000
1.64267047137338E+018,Node3,1,0 0 0.000000
1.6426704715733E+018,Node3,1,0 0 0.000000
1.64267047177449E+018,Node3,1,0 0 0.000000
1.64267047198414E+018,Node3,1,160 0.111074 0.114990
1.64267047217381E+018,Node3,1,0 0 0.000000
1.64267047237939E+018,Node3,1,0 0 0.000000
1.64267047257573E+018,Node3,1,0 0 0.000000
1.64267047277729E+018,Node3,1,0 0 0.000000
1.64267047299023E+018,Node3,1,160 0.117228 0.121037
1.64267047317832E+018,Node3,1,0 0 0.000000
1.64267047337838E+018,Node3,1,0 0 0.000000
1.64267047357895E+018,Node3,1,0 0 0.000000
1.64267047377864E+018,Node3,1,0 0 0.000000
1.64267047399253E+018,Node3,1,160 0.119508 0.123490
1.64267047418006E+018,Node3,1,0 0 0.000000
1.64267047438168E+018,Node3,1,0 0 0.000000
1.64267047458171E+018,Node3,1,0 0 0.000000
1.64267047478279E+018,Node3,1,0 0 0.000000
1.64267047499931E+018,Node3,1,160 0.125497 0.130064
1.64267047518599E+018,Node3,1,0 0 0.000000
1.64267047538904E+018,Node3,1,0 0 0.000000
1.6426704755852E+018,Node3,1,0 0 0.000000
1.64267047578668E+018,Node3,1,0 0 0.000000
1.64267047600254E+018,Node3,1,160 0.129356 0.133006
1.64267047618841E+018,Node3,1,0 0 0.000000
1.64267047638788E+018,Node3,1,0 0 0.000000
1.6426704765886E+018,Node3,1,0 0 0.000000
1.64267047678963E+018,Node3,1,0 0 0.000000
1.64267047700302E+018,Node3,1,160 0.129277 0.133958
1.64267047719137E+018,Node3,1,0 0 0.000000
1.64267047739273E+018,Node3,1,0 0 0.000000
1.64267047760372E+018,Node3,1,0 0 0.000000
1.64267047779378E+018,Node3,1,0 0 0.000000
1.64267047800444E+018,Node3,1,160 0.131474 0.135361
1.64267047819357E+018,Node3,1,0 0 0.000000
1.64267047839641E+018,Node3,1,0 0 0.000000
1.64267047859503E+018,Node3,1,0 0 0.000000
1.64267047879808E+018,Node3,1,0 0 0.000000
1.64267047900982E+018,Node3,1,160 0.136609 0.140381
1.64267047919751E+018,Node3,1,0 0 0.000000
1.64267047939939E+018,Node3,1,0 0 0.000000
1.64267047959917E+018,Node3,1,0 0 0.000000
1.64267047980022E+018,Node3,1,0 0 0.000000
1.64267048001162E+018,Node3,1,160 0.138332 0.142073
1.64267048020226E+018,Node3,1,0 0 0.000000
1.64267048040477E+018,Node3,1,0 0 0.000000
1.64267048060325E+018,Node3,1,0 0 0.000000
1.64267048080395E+018,Node3,1,0 0 0.000000
1.64267048101544E+018,Node3,1,160 0.142684 0.146273
1.64267048120576E+018,Node3,1,0 0 0.000000
1.64267048140605E+018,Node3,1,0 0 0.000000
1.64267048160677E+018,Node3,1,0 0 0.000000
1.64267048181352E+018,Node3,1,0 0 0.000000
1.64267048201843E+018,Node3,1,160 0.144871 0.148737
1.64267048220941E+018,Node3,1,0 0 0.000000
1.64267048241303E+018,Node3,1,0 0 0.000000
1.64267048260916E+018,Node3,1,0 0 0.000000
1.6426704828098E+018,Node3,1,0 0 0.000000
1.64267048309718E+018,Node3,1,160 0.223638 0.227535
1.64267048323008E+018,Node3,1,0 0 0.000000
1.64267048341872E+018,Node3,1,0 0 0.000000
1.6426704836168E+018,Node3,1,0 0 0.000000
1.64267048382103E+018,Node3,1,0 0 0.000000
1.64267048402872E+018,Node3,1,160 0.154881 0.159457
1.64267048421902E+018,Node3,1,0 0 0.000000
1.64267048442223E+018,Node3,1,0 0 0.000000
1.64267048462114E+018,Node3,1,0 0 0.000000
1.64267048482021E+018,Node3,1,0 0 0.000000
1.64267048503953E+018,Node3,1,160 0.166516 0.170255
1.64267048522248E+018,Node3,1,0 0 0.000000
1.64267048542414E+018,Node3,1,0 0 0.000000
1.64267048562317E+018,Node3,1,0 0 0.000000
1.64267048582433E+018,Node3,1,0 0 0.000000
1.64267048603606E+018,Node3,1,160 0.162631 0.166442
1.64267048622682E+018,Node3,1,0 0 0.000000
1.64267048642838E+018,Node3,1,0 0 0.000000
1.64267048663378E+018,Node3,1,0 0 0.000000
1.64267048682793E+018,Node3,1,0 0 0.000000
1.64267048703873E+018,Node3,1,160 0.165723 0.169407
1.64267048723014E+018,Node3,1,0 0 0.000000
1.64267048743003E+018,Node3,1,0 0 0.000000
1.64267048763124E+018,Node3,1,0 0 0.000000
1.6426704878317E+018,Node3,1,0 0 0.000000
1.64267048804311E+018,Node3,1,160 0.169192 0.173148
1.6426704882328E+018,Node3,1,0 0 0.000000
1.64267048843397E+018,Node3,1,0 0 0.000000
1.64267048863517E+018,Node3,1,0 0 0.000000
1.64267048883638E+018,Node3,1,0 0 0.000000
1.64267048904736E+018,Node3,1,160 0.174007 0.177944
1.6426704892383E+018,Node3,1,0 0 0.000000
1.6426704894379E+018,Node3,1,0 0 0.000000
1.64267048963684E+018,Node3,1,0 0 0.000000
1.64267048983951E+018,Node3,1,0 0 0.000000
1.64267049004916E+018,Node3,1,160 0.176276 0.180109
1.64267049023855E+018,Node3,1,0 0 0.000000
1.64267049043952E+018,Node3,1,0 0 0.000000
1.64267049064148E+018,Node3,1,0 0 0.000000
1.64267049084048E+018,Node3,1,0 0 0.000000
1.64267049105466E+018,Node3,1,160 0.181081 0.184923
1.64267049124212E+018,Node3,1,0 0 0.000000
1.64267049144449E+018,Node3,1,0 0 0.000000
1.64267049164348E+018,Node3,1,0 0 0.000000
1.64267049184462E+018,Node3,1,0 0 0.000000
1.64267049214551E+018,Node3,1,160 0.272070 0.276146
1.64267049229691E+018,Node3,1,0 0 0.000000
1.64267049246911E+018,Node3,1,0 0 0.000000
1.64267049267107E+018,Node3,1,0 0 0.000000
1.64267049287058E+018,Node3,1,0 0 0.000000
1.64267049308868E+018,Node3,1,160 0.215594 0.219691
1.64267049327106E+018,Node3,1,0 0 0.000000
1.64267049347166E+018,Node3,1,0 0 0.000000
1.64267049367381E+018,Node3,1,0 0 0.000000
1.64267049391428E+018,Node3,1,23 0.044618 0.045227
1.6426704940869E+018,Node3,1,137 0.213275 0.216619
1.64267049427502E+018,Node3,1,0 0 0.000000
1.64267049447595E+018,Node3,1,0 0 0.000000
1.64267049467582E+018,Node3,1,0 0 0.000000
1.64267049492295E+018,Node3,1,138 0.050221 0.053689
1.64267049507742E+018,Node3,1,22 0.202614 0.204834
1.6426704952767E+018,Node3,1,0 0 0.000000
1.64267049547658E+018,Node3,1,0 0 0.000000
1.64267049567721E+018,Node3,1,0 0 0.000000
1.64267049592E+018,Node3,1,140 0.046876 0.050736
1.64267049607959E+018,Node3,1,20 0.204780 0.206440
1.64267049627954E+018,Node3,1,0 0 0.000000
1.64267049647999E+018,Node3,1,0 0 0.000000
1.64267049668192E+018,Node3,1,0 0 0.000000
1.642670496926E+018,Node3,1,160 0.052702 0.056615
1.64267049708025E+018,Node3,1,0 0 0.000000
1.64267049728261E+018,Node3,1,0 0 0.000000
1.64267049748079E+018,Node3,1,0 0 0.000000
1.642670497681E+018,Node3,1,0 0 0.000000
1.64267049793085E+018,Node3,1,157 0.057640 0.061289
1.64267049808253E+018,Node3,1,3 0.204432 0.204679
1.6426704982856E+018,Node3,1,0 0 0.000000
1.64267049848489E+018,Node3,1,0 0 0.000000
1.64267049868487E+018,Node3,1,0 0 0.000000
1.64267049893229E+018,Node3,1,160 0.059333 0.063084
1.64267049908678E+018,Node3,1,0 0 0.000000
1.642670499286E+018,Node3,1,0 0 0.000000
1.6426704994883E+018,Node3,1,0 0 0.000000
1.64267049968726E+018,Node3,1,0 0 0.000000
1.64267049993009E+018,Node3,1,160 0.056912 0.060632
1.64267050008791E+018,Node3,1,0 0 0.000000
1.64267050028901E+018,Node3,1,0 0 0.000000
1.64267050049088E+018,Node3,1,0 0 0.000000
1.64267050069197E+018,Node3,1,0 0 0.000000
1.6426705009266E+018,Node3,1,160 0.052637 0.057259
1.64267050109241E+018,Node3,1,0 0 0.000000
1.64267050129235E+018,Node3,1,0 0 0.000000
1.64267050149358E+018,Node3,1,0 0 0.000000
1.64267050169435E+018,Node3,1,0 0 0.000000
1.64267050192967E+018,Node3,1,160 0.057192 0.060668
1.64267050209824E+018,Node3,1,0 0 0.000000
1.64267050229868E+018,Node3,1,0 0 0.000000
1.64267050249863E+018,Node3,1,0 0 0.000000
1.64267050269986E+018,Node3,1,0 0 0.000000
1.64267050292886E+018,Node3,1,160 0.056370 0.059616
1.64267050310095E+018,Node3,1,0 0 0.000000
1.64267050329875E+018,Node3,1,0 0 0.000000
1.64267050350086E+018,Node3,1,0 0 0.000000
1.64267050370105E+018,Node3,1,0 0 0.000000
1.64267050393292E+018,Node3,1,160 0.059836 0.063584
1.64267050410135E+018,Node3,1,0 0 0.000000
1.64267050430389E+018,Node3,1,0 0 0.000000
1.64267050450307E+018,Node3,1,0 0 0.000000
1.64267050470487E+018,Node3,1,0 0 0.000000
1.64267050492875E+018,Node3,1,160 0.055871 0.059380
1.64267050510598E+018,Node3,1,0 0 0.000000
1.64267050530406E+018,Node3,1,0 0 0.000000
1.64267050550498E+018,Node3,1,0 0 0.000000
1.64267050570599E+018,Node3,1,0 0 0.000000
1.64267050592964E+018,Node3,1,160 0.056872 0.060268
1.64267050610897E+018,Node3,1,0 0 0.000000
1.64267050630728E+018,Node3,1,0 0 0.000000
1.64267050650966E+018,Node3,1,0 0 0.000000
1.64267050670916E+018,Node3,1,0 0 0.000000
1.64267050692512E+018,Node3,1,160 0.051968 0.055524
1.64267050710916E+018,Node3,1,0 0 0.000000
1.64267050731314E+018,Node3,1,0 0 0.000000
1.64267050751179E+018,Node3,1,0 0 0.000000
1.64267050771156E+018,Node3,1,0 0 0.000000
1.64267050792946E+018,Node3,1,160 0.056871 0.060382
1.64267050811294E+018,Node3,1,0 0 0.000000
1.64267050831464E+018,Node3,1,0 0 0.000000
1.64267050851462E+018,Node3,1,0 0 0.000000
1.64267050871473E+018,Node3,1,0 0 0.000000
1.64267050892595E+018,Node3,1,160 0.053128 0.056761
1.64267050911593E+018,Node3,1,0 0 0.000000
1.64267050931844E+018,Node3,1,0 0 0.000000
1.6426705095175E+018,Node3,1,0 0 0.000000
1.64267050971861E+018,Node3,1,0 0 0.000000
1.64267050993576E+018,Node3,1,160 0.063189 0.066612
1.64267051012053E+018,Node3,1,0 0 0.000000
1.64267051032276E+018,Node3,1,0 0 0.000000
1.64267051052113E+018,Node3,1,0 0 0.000000
1.64267051072215E+018,Node3,1,0 0 0.000000
1.64267051093259E+018,Node3,1,160 0.059286 0.063393
1.64267051112476E+018,Node3,1,0 0 0.000000
1.64267051132258E+018,Node3,1,0 0 0.000000
1.64267051152539E+018,Node3,1,0 0 0.000000
1.64267051172442E+018,Node3,1,0 0 0.000000
1.64267051224201E+018,Node3,1,160 0.367387 0.371951
1.64267051233287E+018,Node3,1,0 0 0.000000
1.64267051252829E+018,Node3,1,0 0 0.000000
1.64267051272853E+018,Node3,1,0 0 0.000000
1.64267051294531E+018,Node3,1,160 0.072214 0.076016
1.64267051313071E+018,Node3,1,0 0 0.000000
1.64267051332989E+018,Node3,1,0 0 0.000000
1.64267051353131E+018,Node3,1,0 0 0.000000
1.64267051373191E+018,Node3,1,0 0 0.000000
1.64267051394276E+018,Node3,1,160 0.069681 0.073056
1.64267051413328E+018,Node3,1,0 0 0.000000
1.64267051433446E+018,Node3,1,0 0 0.000000
1.64267051453447E+018,Node3,1,0 0 0.000000
1.64267051473531E+018,Node3,1,0 0 0.000000
1.64267051494886E+018,Node3,1,160 0.075498 0.079143
1.64267051513637E+018,Node3,1,0 0 0.000000
1.64267051533741E+018,Node3,1,0 0 0.000000
1.64267051553856E+018,Node3,1,0 0 0.000000
1.64267051573782E+018,Node3,1,0 0 0.000000
1.64267051595055E+018,Node3,1,160 0.077765 0.081234
1.64267051613789E+018,Node3,1,0 0 0.000000
1.64267051633859E+018,Node3,1,0 0 0.000000
1.64267051653989E+018,Node3,1,0 0 0.000000
1.64267051674082E+018,Node3,1,0 0 0.000000
1.64267051695897E+018,Node3,1,160 0.086128 0.089804
1.64267051714174E+018,Node3,1,0 0 0.000000
1.64267051734267E+018,Node3,1,0 0 0.000000
1.64267051754378E+018,Node3,1,0 0 0.000000
1.64267051774547E+018,Node3,1,0 0 0.000000
1.64267051795742E+018,Node3,1,160 0.083756 0.087396
1.64267051814638E+018,Node3,1,0 0 0.000000
1.64267051834718E+018,Node3,1,0 0 0.000000
1.64267051854772E+018,Node3,1,0 0 0.000000
1.64267051874852E+018,Node3,1,0 0 0.000000
1.64267051896292E+018,Node3,1,160 0.089292 0.093507
1.64267051915009E+018,Node3,1,0 0 0.000000
1.64267051935011E+018,Node3,1,0 0 0.000000
1.6426705195509E+018,Node3,1,0 0 0.000000
1.64267051975205E+018,Node3,1,0 0 0.000000
1.64267051996316E+018,Node3,1,160 0.090109 0.093916
1.64267052015305E+018,Node3,1,0 0 0.000000
1.64267052035444E+018,Node3,1,0 0 0.000000
1.64267052055429E+018,Node3,1,0 0 0.000000
1.64267052075509E+018,Node3,1,0 0 0.000000
1.64267052097306E+018,Node3,1,160 0.099623 0.103355
1.64267052115574E+018,Node3,1,0 0 0.000000
1.64267052135814E+018,Node3,1,0 0 0.000000
1.64267052155708E+018,Node3,1,0 0 0.000000
1.64267052175709E+018,Node3,1,0 0 0.000000
1.64267052196801E+018,Node3,1,160 0.095103 0.098735
1.64267052215828E+018,Node3,1,0 0 0.000000
1.64267052235922E+018,Node3,1,0 0 0.000000
1.64267052256022E+018,Node3,1,0 0 0.000000
1.64267052276075E+018,Node3,1,0 0 0.000000
1.64267052297192E+018,Node3,1,160 0.099108 0.102755
1.64267052316225E+018,Node3,1,0 0 0.000000
1.64267052336413E+018,Node3,1,0 0 0.000000
1.64267052356414E+018,Node3,1,0 0 0.000000
1.64267052376495E+018,Node3,1,0 0 0.000000
1.64267052397618E+018,Node3,1,160 0.102739 0.106893
1.64267052416713E+018,Node3,1,0 0 0.000000
1.64267052436716E+018,Node3,1,0 0 0.000000
1.64267052456804E+018,Node3,1,0 0 0.000000
1.64267052476884E+018,Node3,1,0 0 0.000000
1.64267052498184E+018,Node3,1,160 0.108859 0.112377
1.64267052517092E+018,Node3,1,0 0 0.000000
1.64267052537191E+018,Node3,1,0 0 0.000000
1.64267052557171E+018,Node3,1,0 0 0.000000
1.64267052577293E+018,Node3,1,0 0 0.000000
1.64267052598328E+018,Node3,1,160 0.110032 0.113967
1.6426705261756E+018,Node3,1,0 0 0.000000
1.64267052637392E+018,Node3,1,0 0 0.000000
1.64267052657623E+018,Node3,1,0 0 0.000000
1.64267052677514E+018,Node3,1,0 0 0.000000
1.64267052698677E+018,Node3,1,160 0.113616 0.117380
1.64267052717626E+018,Node3,1,0 0 0.000000
1.64267052737765E+018,Node3,1,0 0 0.000000
1.64267052757739E+018,Node3,1,0 0 0.000000
1.64267052777815E+018,Node3,1,0 0 0.000000
1.6426705279922E+018,Node3,1,160 0.119133 0.122863
1.64267052818117E+018,Node3,1,0 0 0.000000
1.64267052838099E+018,Node3,1,0 0 0.000000
1.64267052858278E+018,Node3,1,0 0 0.000000
1.64267052878271E+018,Node3,1,0 0 0.000000
1.64267052899681E+018,Node3,1,160 0.123795 0.127784
1.64267052918344E+018,Node3,1,0 0 0.000000
1.64267052938459E+018,Node3,1,0 0 0.000000
1.64267052958463E+018,Node3,1,0 0 0.000000
1.64267052978593E+018,Node3,1,0 0 0.000000
1.64267052999619E+018,Node3,1,160 0.123224 0.126919
1.64267053019195E+018,Node3,1,0 0 0.000000
1.64267053038715E+018,Node3,1,0 0 0.000000
1.64267053058824E+018,Node3,1,0 0 0.000000
1.64267053079094E+018,Node3,1,0 0 0.000000
1.64267053099794E+018,Node3,1,160 0.125263 0.128961
1.64267053118813E+018,Node3,1,0 0 0.000000
1.64267053139097E+018,Node3,1,0 0 0.000000
1.64267053158962E+018,Node3,1,0 0 0.000000
1.64267053179178E+018,Node3,1,0 0 0.000000
1.64267053200141E+018,Node3,1,160 0.128437 0.132073
1.64267053219246E+018,Node3,1,0 0 0.000000
1.64267053239399E+018,Node3,1,0 0 0.000000
1.64267053259321E+018,Node3,1,0 0 0.000000
1.64267053279308E+018,Node3,1,0 0 0.000000
1.64267053300364E+018,Node3,1,160 0.130531 0.134288
1.64267053319403E+018,Node3,1,0 0 0.000000
1.64267053339655E+018,Node3,1,0 0 0.000000
1.64267053359522E+018,Node3,1,0 0 0.000000
1.64267053379703E+018,Node3,1,0 0 0.000000
1.64267053421518E+018,Node3,1,160 0.342227 0.345763
1.64267053439732E+018,Node3,1,0 0 0.000000
1.64267053459726E+018,Node3,1,0 0 0.000000
1.64267053479781E+018,Node3,1,0 0 0.000000
1.64267053501149E+018,Node3,1,160 0.138826 0.142258
1.64267053519884E+018,Node3,1,0 0 0.000000
1.64267053539992E+018,Node3,1,0 0 0.000000
1.6426705356008E+018,Node3,1,0 0 0.000000
1.64267053580234E+018,Node3,1,0 0 0.000000
1.64267053601296E+018,Node3,1,160 0.139390 0.143255
1.64267053620409E+018,Node3,1,0 0 0.000000
1.64267053640323E+018,Node3,1,0 0 0.000000
1.64267053660599E+018,Node3,1,0 0 0.000000
1.64267053680497E+018,Node3,1,0 0 0.000000
1.64267053701713E+018,Node3,1,160 0.143949 0.147829
1.6426705372071E+018,Node3,1,0 0 0.000000
1.64267053740793E+018,Node3,1,0 0 0.000000
1.6426705376085E+018,Node3,1,0 0 0.000000
1.64267053780937E+018,Node3,1,0 0 0.000000
1.64267053802774E+018,Node3,1,160 0.154691 0.158015
1.64267053821017E+018,Node3,1,0 0 0.000000
1.64267053841203E+018,Node3,1,0 0 0.000000
1.64267053861239E+018,Node3,1,0 0 0.000000
1.64267053881234E+018,Node3,1,0 0 0.000000
1.64267053902349E+018,Node3,1,160 0.151087 0.154288
1.64267053921438E+018,Node3,1,0 0 0.000000
1.64267053941525E+018,Node3,1,0 0 0.000000
1.64267053961651E+018,Node3,1,0 0 0.000000
1.64267053981713E+018,Node3,1,0 0 0.000000
1.64267054002956E+018,Node3,1,160 0.156601 0.160142
1.64267054021884E+018,Node3,1,0 0 0.000000
1.6426705404187E+018,Node3,1,0 0 0.000000
1.64267054061967E+018,Node3,1,0 0 0.000000
1.64267054082039E+018,Node3,1,0 0 0.000000
1.64267054103781E+018,Node3,1,160 0.164675 0.168659
1.64267054122255E+018,Node3,1,0 0 0.000000
1.6426705414236E+018,Node3,1,0 0 0.000000
1.64267054162576E+018,Node3,1,0 0 0.000000
1.64267054182498E+018,Node3,1,0 0 0.000000
1.64267054204104E+018,Node3,1,160 0.167728 0.171914
1.64267054222538E+018,Node3,1,0 0 0.000000
1.64267054242844E+018,Node3,1,0 0 0.000000
1.64267054262757E+018,Node3,1,0 0 0.000000
1.64267054282843E+018,Node3,1,0 0 0.000000
1.64267054304019E+018,Node3,1,160 0.166624 0.170882
1.64267054323019E+018,Node3,1,0 0 0.000000
1.64267054343237E+018,Node3,1,0 0 0.000000
1.64267054363113E+018,Node3,1,0 0 0.000000
1.64267054383356E+018,Node3,1,0 0 0.000000
1.64267054404912E+018,Node3,1,160 0.176194 0.180087
1.64267054423391E+018,Node3,1,0 0 0.000000
1.64267054443588E+018,Node3,1,0 0 0.000000
1.64267054463501E+018,Node3,1,0 0 0.000000
1.64267054483589E+018,Node3,1,0 0 0.000000
1.64267054504737E+018,Node3,1,160 0.174819 0.178163
1.64267054523761E+018,Node3,1,0 0 0.000000
1.64267054543898E+018,Node3,1,0 0 0.000000
1.64267054563786E+018,Node3,1,0 0 0.000000
1.64267054583967E+018,Node3,1,0 0 0.000000
1.64267054605043E+018,Node3,1,160 0.177436 0.180920
1.64267054624179E+018,Node3,1,0 0 0.000000
1.64267054644094E+018,Node3,1,0 0 0.000000
1.64267054664326E+018,Node3,1,0 0 0.000000
1.64267054684287E+018,Node3,1,0 0 0.000000
1.64267054705379E+018,Node3,1,160 0.180491 0.184591
1.64267054724346E+018,Node3,1,0 0 0.000000
1.64267054744484E+018,Node3,1,0 0 0.000000
1.64267054764496E+018,Node3,1,0 0 0.000000
1.64267054784717E+018,Node3,1,0 0 0.000000
1.64267054806495E+018,Node3,1,160 0.192298 0.195815
1.64267054824672E+018,Node3,1,0 0 0.000000
1.64267054844801E+018,Node3,1,0 0 0.000000
1.64267054864807E+018,Node3,1,0 0 0.000000
1.64267054884829E+018,Node3,1,0 0 0.000000
1.64267054906068E+018,Node3,1,160 0.187182 0.191016
1.64267054924913E+018,Node3,1,0 0 0.000000
1.64267054945007E+018,Node3,1,0 0 0.000000
1.64267054965039E+018,Node3,1,0 0 0.000000
1.64267054985072E+018,Node3,1,0 0 0.000000
1.64267055006164E+018,Node3,1,160 0.188628 0.192388
1.64267055025158E+018,Node3,1,0 0 0.000000
1.64267055045179E+018,Node3,1,0 0 0.000000
1.64267055065278E+018,Node3,1,0 0 0.000000
1.64267055085347E+018,Node3,1,0 0 0.000000
1.6426705510649E+018,Node3,1,160 0.191488 0.195285
1.64267055125476E+018,Node3,1,0 0 0.000000
1.64267055145575E+018,Node3,1,0 0 0.000000
1.64267055165578E+018,Node3,1,0 0 0.000000
1.64267055185716E+018,Node3,1,0 0 0.000000
1.64267055207114E+018,Node3,1,160 0.197901 0.201713
1.64267055225708E+018,Node3,1,0 0 0.000000
1.6426705524583E+018,Node3,1,0 0 0.000000
1.64267055265924E+018,Node3,1,0 0 0.000000
1.64267055286147E+018,Node3,1,0 0 0.000000
1.64267055307306E+018,Node3,1,160 0.199959 0.204036
1.64267055326281E+018,Node3,1,0 0 0.000000
1.64267055346364E+018,Node3,1,0 0 0.000000
1.64267055366271E+018,Node3,1,0 0 0.000000
1.64267055386447E+018,Node3,1,0 0 0.000000
1.64267055407441E+018,Node3,1,160 0.201851 0.205448
1.64267055426644E+018,Node3,1,0 0 0.000000
1.64267055446649E+018,Node3,1,0 0 0.000000
1.64267055466449E+018,Node3,1,0 0 0.000000
1.64267055486585E+018,Node3,1,0 0 0.000000
1.64267055508254E+018,Node3,1,160 0.209575 0.213169
1.6426705552666E+018,Node3,1,0 0 0.000000
1.64267055546832E+018,Node3,1,0 0 0.000000
1.64267055566853E+018,Node3,1,0 0 0.000000
1.64267055586886E+018,Node3,1,0 0 0.000000
1.64267055608058E+018,Node3,1,160 0.207878 0.211510
1.64267055627019E+018,Node3,1,0 0 0.000000
1.64267055647002E+018,Node3,1,0 0 0.000000
1.64267055667166E+018,Node3,1,0 0 0.000000
1.64267055688955E+018,Node3,1,0 0 0.000000
1.64267055708891E+018,Node3,1,160 0.215922 0.219821
1.64267055727353E+018,Node3,1,0 0 0.000000
1.6426705574746E+018,Node3,1,0 0 0.000000
1.64267055767722E+018,Node3,1,0 0 0.000000
1.64267055791935E+018,Node3,1,160 0.045971 0.050043
1.64267055807771E+018,Node3,1,0 0 0.000000
1.64267055827687E+018,Node3,1,0 0 0.000000
1.642670558481E+018,Node3,1,0 0 0.000000
1.64267055867823E+018,Node3,1,0 0 0.000000
1.64267055892598E+018,Node3,1,150 0.052909 0.056415
1.64267055908003E+018,Node3,1,10 0.203428 0.204482
1.64267055928169E+018,Node3,1,0 0 0.000000
1.6426705594806E+018,Node3,1,0 0 0.000000
1.64267055968248E+018,Node3,1,0 0 0.000000
1.64267055992831E+018,Node3,1,159 0.055131 0.059255
1.64267056008339E+018,Node3,1,1 0.205578 0.205578
1.64267056028512E+018,Node3,1,0 0 0.000000
1.64267056048465E+018,Node3,1,0 0 0.000000
1.64267056068482E+018,Node3,1,0 0 0.000000
1.64267056093068E+018,Node3,1,159 0.057752 0.061508
1.64267056108484E+018,Node3,1,1 0.208334 0.208334
1.64267056128593E+018,Node3,1,0 0 0.000000
1.64267056148793E+018,Node3,1,0 0 0.000000
1.64267056168807E+018,Node3,1,0 0 0.000000
1.64267056192657E+018,Node3,1,160 0.053085 0.057078
1.64267056208833E+018,Node3,1,0 0 0.000000
1.64267056229436E+018,Node3,1,0 0 0.000000
1.64267056249055E+018,Node3,1,0 0 0.000000
1.64267056269159E+018,Node3,1,0 0 0.000000
1.64267056292294E+018,Node3,1,160 0.050119 0.053561
1.6426705630916E+018,Node3,1,0 0 0.000000
1.64267056329308E+018,Node3,1,0 0 0.000000
1.6426705634923E+018,Node3,1,0 0 0.000000
1.64267056369325E+018,Node3,1,0 0 0.000000
1.64267056408998E+018,Node3,1,155 0.216747 0.220385
1.64267056419265E+018,Node3,1,5 0.315686 0.316068
1.64267056436129E+018,Node3,1,0 0 0.000000
1.6426705644968E+018,Node3,1,0 0 0.000000
1.64267056469569E+018,Node3,1,0 0 0.000000
1.64267056492675E+018,Node3,1,160 0.053837 0.057588
1.64267056509577E+018,Node3,1,0 0 0.000000
1.6426705652971E+018,Node3,1,0 0 0.000000
1.64267056549854E+018,Node3,1,0 0 0.000000
1.64267056569745E+018,Node3,1,0 0 0.000000
1.6426705659286E+018,Node3,1,160 0.055599 0.059376
1.64267056609764E+018,Node3,1,0 0 0.000000
1.64267056630167E+018,Node3,1,0 0 0.000000
1.64267056649913E+018,Node3,1,0 0 0.000000
1.64267056670128E+018,Node3,1,0 0 0.000000
1.64267056693033E+018,Node3,1,160 0.057069 0.060945
1.64267056710325E+018,Node3,1,0 0 0.000000
1.64267056730091E+018,Node3,1,0 0 0.000000
1.64267056750237E+018,Node3,1,0 0 0.000000
1.64267056770224E+018,Node3,1,0 0 0.000000
1.6426705679275E+018,Node3,1,160 0.053941 0.057598
1.64267056810316E+018,Node3,1,0 0 0.000000
1.64267056830621E+018,Node3,1,0 0 0.000000
1.6426705685046E+018,Node3,1,0 0 0.000000
1.64267056870411E+018,Node3,1,0 0 0.000000
1.64267056892616E+018,Node3,1,160 0.053169 0.056629
1.64267056910455E+018,Node3,1,0 0 0.000000
1.64267056930682E+018,Node3,1,0 0 0.000000
1.64267056950633E+018,Node3,1,0 0 0.000000
1.64267056970752E+018,Node3,1,0 0 0.000000
1.64267056992712E+018,Node3,1,160 0.053637 0.057518
1.64267057010783E+018,Node3,1,0 0 0.000000
1.6426705703087E+018,Node3,1,0 0 0.000000
1.64267057050956E+018,Node3,1,0 0 0.000000
1.64267057071088E+018,Node3,1,0 0 0.000000
1.6426705709336E+018,Node3,1,160 0.060687 0.064381
1.64267057211607E+018,Node3,1,0 0 0.000000
1.64267057233097E+018,Node3,1,160 0.457640 0.461840
1.6426705725147E+018,Node3,1,0 0 0.000000
1.6426705727218E+018,Node3,1,0 0 0.000000
1.64267057292869E+018,Node3,1,160 0.055340 0.059483
1.64267057311798E+018,Node3,1,0 0 0.000000
1.6426705733163E+018,Node3,1,0 0 0.000000
1.64267057351942E+018,Node3,1,0 0 0.000000
1.64267057371704E+018,Node3,1,0 0 0.000000
1.6426705742687E+018,Node3,1,160 0.395494 0.399359
1.64267057432151E+018,Node3,1,0 0 0.000000
1.6426705745232E+018,Node3,1,0 0 0.000000
1.64267057472111E+018,Node3,1,0 0 0.000000
1.64267057493219E+018,Node3,1,160 0.059228 0.062936
1.64267057512276E+018,Node3,1,0 0 0.000000
1.64267057532415E+018,Node3,1,0 0 0.000000
1.64267057552411E+018,Node3,1,0 0 0.000000
1.64267057572535E+018,Node3,1,0 0 0.000000
1.64267057594246E+018,Node3,1,160 0.069508 0.073332
1.64267057612758E+018,Node3,1,0 0 0.000000
1.64267057633085E+018,Node3,1,0 0 0.000000
1.64267057652811E+018,Node3,1,0 0 0.000000
1.6426705767372E+018,Node3,1,0 0 0.000000
1.64267057694457E+018,Node3,1,160 0.071768 0.075336
1.64267057713166E+018,Node3,1,0 0 0.000000
1.64267057732896E+018,Node3,1,0 0 0.000000
1.64267057753032E+018,Node3,1,0 0 0.000000
1.64267057773251E+018,Node3,1,0 0 0.000000
1.64267057794221E+018,Node3,1,160 0.069451 0.073243
1.6426705781359E+018,Node3,1,0 0 0.000000
1.64267057833344E+018,Node3,1,0 0 0.000000
1.6426705785349E+018,Node3,1,0 0 0.000000
1.64267057873481E+018,Node3,1,0 0 0.000000
1.64267057895219E+018,Node3,1,160 0.079264 0.083029
1.64267057913681E+018,Node3,1,0 0 0.000000
1.64267057933785E+018,Node3,1,0 0 0.000000
1.64267057953887E+018,Node3,1,0 0 0.000000
1.64267057974021E+018,Node3,1,0 0 0.000000
1.642670579951E+018,Node3,1,160 0.077768 0.081683
1.6426705801413E+018,Node3,1,0 0 0.000000
1.64267058034131E+018,Node3,1,0 0 0.000000
1.64267058054297E+018,Node3,1,0 0 0.000000
1.64267058074449E+018,Node3,1,0 0 0.000000
1.64267058097073E+018,Node3,1,160 0.086898 0.101558
1.64267058114337E+018,Node3,1,0 0 0.000000
1.64267058134624E+018,Node3,1,0 0 0.000000
1.64267058154543E+018,Node3,1,0 0 0.000000
1.64267058174781E+018,Node3,1,0 0 0.000000
1.64267058195648E+018,Node3,1,160 0.083479 0.086999
1.64267058214931E+018,Node3,1,0 0 0.000000
1.64267058234851E+018,Node3,1,0 0 0.000000
1.64267058254935E+018,Node3,1,0 0 0.000000
1.64267058274969E+018,Node3,1,0 0 0.000000
1.64267058296622E+018,Node3,1,160 0.092394 0.097042
1.64267058315315E+018,Node3,1,0 0 0.000000
1.6426705833511E+018,Node3,1,0 0 0.000000
1.64267058355339E+018,Node3,1,0 0 0.000000
1.64267058375589E+018,Node3,1,0 0 0.000000
1.6426705839643E+018,Node3,1,160 0.090859 0.095022
1.6426705841584E+018,Node3,1,0 0 0.000000
1.64267058435543E+018,Node3,1,0 0 0.000000
1.64267058455739E+018,Node3,1,0 0 0.000000
1.64267058475776E+018,Node3,1,0 0 0.000000
1.6426705849744E+018,Node3,1,160 0.101337 0.104981
1.64267058515908E+018,Node3,1,0 0 0.000000
1.64267058535991E+018,Node3,1,0 0 0.000000
1.64267058556083E+018,Node3,1,0 0 0.000000
1.64267058576318E+018,Node3,1,0 0 0.000000
1.64267058597252E+018,Node3,1,160 0.099187 0.103118
1.64267058616299E+018,Node3,1,0 0 0.000000
1.64267058636388E+018,Node3,1,0 0 0.000000
1.6426705865648E+018,Node3,1,0 0 0.000000
1.64267058676726E+018,Node3,1,0 0 0.000000
1.64267058698539E+018,Node3,1,160 0.112269 0.115939
1.64267058716675E+018,Node3,1,0 0 0.000000
1.6426705873682E+018,Node3,1,0 0 0.000000
1.64267058756824E+018,Node3,1,0 0 0.000000
1.64267058776965E+018,Node3,1,0 0 0.000000
1.64267058798306E+018,Node3,1,160 0.109969 0.114001
1.64267058817116E+018,Node3,1,0 0 0.000000
1.64267058837397E+018,Node3,1,0 0 0.000000
1.64267058857201E+018,Node3,1,0 0 0.000000
1.64267058877528E+018,Node3,1,0 0 0.000000
1.64267058899016E+018,Node3,1,160 0.116529 0.120467
1.64267058917735E+018,Node3,1,0 0 0.000000
1.64267058937547E+018,Node3,1,0 0 0.000000
1.64267058957617E+018,Node3,1,0 0 0.000000
1.64267058977728E+018,Node3,1,0 0 0.000000
1.64267058999152E+018,Node3,1,160 0.118336 0.122055
1.64267059017842E+018,Node3,1,0 0 0.000000
1.64267059037911E+018,Node3,1,0 0 0.000000
1.64267059058261E+018,Node3,1,0 0 0.000000
1.64267059078072E+018,Node3,1,0 0 0.000000
1.64267059099985E+018,Node3,1,160 0.126582 0.130828
1.64267059118163E+018,Node3,1,0 0 0.000000
1.64267059138552E+018,Node3,1,0 0 0.000000
1.64267059158348E+018,Node3,1,0 0 0.000000
1.64267059178473E+018,Node3,1,0 0 0.000000
1.64267059199513E+018,Node3,1,160 0.122390 0.125972
1.64267059218647E+018,Node3,1,0 0 0.000000
1.64267059238577E+018,Node3,1,0 0 0.000000
1.64267059258846E+018,Node3,1,0 0 0.000000
1.64267059278662E+018,Node3,1,0 0 0.000000
1.64267059300619E+018,Node3,1,160 0.133506 0.137215
1.64267059318705E+018,Node3,1,0 0 0.000000
1.64267059338997E+018,Node3,1,0 0 0.000000
1.64267059358791E+018,Node3,1,0 0 0.000000
1.64267059378899E+018,Node3,1,0 0 0.000000
1.64267059400058E+018,Node3,1,160 0.127061 0.131182
1.642670594191E+018,Node3,1,0 0 0.000000
1.64267059439112E+018,Node3,1,0 0 0.000000
1.64267059459136E+018,Node3,1,0 0 0.000000
1.64267059479444E+018,Node3,1,0 0 0.000000
1.64267059515026E+018,Node3,1,160 0.276446 0.280615
1.64267059526847E+018,Node3,1,0 0 0.000000
1.64267059540352E+018,Node3,1,0 0 0.000000
1.64267059560393E+018,Node3,1,0 0 0.000000
1.6426705958041E+018,Node3,1,0 0 0.000000
1.64267059601542E+018,Node3,1,160 0.142350 0.146194
1.64267059620592E+018,Node3,1,0 0 0.000000
1.64267059640928E+018,Node3,1,0 0 0.000000
1.64267059660718E+018,Node3,1,0 0 0.000000
1.64267059680845E+018,Node3,1,0 0 0.000000
1.64267059701956E+018,Node3,1,160 0.146267 0.150039
1.64267059721011E+018,Node3,1,0 0 0.000000
1.6426705974113E+018,Node3,1,0 0 0.000000
1.6426705976112E+018,Node3,1,0 0 0.000000
1.64267059781945E+018,Node3,1,0 0 0.000000
1.64267059802224E+018,Node3,1,160 0.149234 0.153175
1.64267059821547E+018,Node3,1,0 0 0.000000
1.64267059841338E+018,Node3,1,0 0 0.000000
1.64267059861486E+018,Node3,1,0 0 0.000000
1.642670598815E+018,Node3,1,0 0 0.000000
1.64267059902722E+018,Node3,1,160 0.154114 0.157939
1.64267059921517E+018,Node3,1,0 0 0.000000
1.64267059941662E+018,Node3,1,0 0 0.000000
1.64267059961709E+018,Node3,1,0 0 0.000000
1.64267059981851E+018,Node3,1,0 0 0.000000
1.64267060003215E+018,Node3,1,160 0.158686 0.162766
1.6426706002189E+018,Node3,1,0 0 0.000000
1.64267060042028E+018,Node3,1,0 0 0.000000
1.64267060062164E+018,Node3,1,0 0 0.000000
1.64267060082067E+018,Node3,1,0 0 0.000000
1.64267060103214E+018,Node3,1,160 0.158773 0.162624
1.64267060122442E+018,Node3,1,0 0 0.000000
1.64267060142347E+018,Node3,1,0 0 0.000000
1.64267060162575E+018,Node3,1,0 0 0.000000
1.64267060182518E+018,Node3,1,0 0 0.000000
1.64267060203692E+018,Node3,1,160 0.163653 0.167353
1.64267060222569E+018,Node3,1,0 0 0.000000
1.64267060242743E+018,Node3,1,0 0 0.000000
1.64267060262702E+018,Node3,1,0 0 0.000000
1.64267060282814E+018,Node3,1,0 0 0.000000
1.64267060303921E+018,Node3,1,160 0.165758 0.169691
1.64267060322891E+018,Node3,1,0 0 0.000000
1.64267060343045E+018,Node3,1,0 0 0.000000
1.64267060363034E+018,Node3,1,0 0 0.000000
1.64267060383181E+018,Node3,1,0 0 0.000000
1.64267060405098E+018,Node3,1,160 0.178178 0.181743
1.64267060423304E+018,Node3,1,0 0 0.000000
1.64267060443379E+018,Node3,1,0 0 0.000000
1.64267060463734E+018,Node3,1,0 0 0.000000
1.64267060483537E+018,Node3,1,0 0 0.000000
1.64267060504958E+018,Node3,1,160 0.176355 0.180179
1.64267060523771E+018,Node3,1,0 0 0.000000
1.64267060543894E+018,Node3,1,0 0 0.000000
1.64267060563879E+018,Node3,1,0 0 0.000000
1.64267060583974E+018,Node3,1,0 0 0.000000
1.64267060605093E+018,Node3,1,160 0.178098 0.181826
1.64267060624274E+018,Node3,1,0 0 0.000000
1.64267060644251E+018,Node3,1,0 0 0.000000
1.64267060664329E+018,Node3,1,0 0 0.000000
1.64267060684416E+018,Node3,1,0 0 0.000000
1.64267060705831E+018,Node3,1,160 0.185304 0.188975
1.64267060724613E+018,Node3,1,0 0 0.000000
1.64267060744948E+018,Node3,1,0 0 0.000000
1.64267060764741E+018,Node3,1,0 0 0.000000
1.64267060784835E+018,Node3,1,0 0 0.000000
1.64267060806029E+018,Node3,1,160 0.186894 0.190534
1.64267060824901E+018,Node3,1,0 0 0.000000
1.64267060845171E+018,Node3,1,0 0 0.000000
1.64267060865098E+018,Node3,1,0 0 0.000000
1.64267060885239E+018,Node3,1,0 0 0.000000
1.64267060906893E+018,Node3,1,160 0.195937 0.199687
1.6426706092546E+018,Node3,1,0 0 0.000000
1.64267060945456E+018,Node3,1,0 0 0.000000
1.64267060965564E+018,Node3,1,0 0 0.000000
1.64267060985626E+018,Node3,1,0 0 0.000000
1.64267061006969E+018,Node3,1,160 0.196435 0.200535
1.64267061025744E+018,Node3,1,0 0 0.000000
1.64267061045817E+018,Node3,1,0 0 0.000000
1.64267061066075E+018,Node3,1,0 0 0.000000
1.64267061085959E+018,Node3,1,0 0 0.000000
1.64267061107447E+018,Node3,1,160 0.200978 0.205016
1.6426706112614E+018,Node3,1,0 0 0.000000
1.64267061146385E+018,Node3,1,0 0 0.000000
1.64267061166313E+018,Node3,1,0 0 0.000000
1.64267061186322E+018,Node3,1,0 0 0.000000
1.64267061207474E+018,Node3,1,160 0.201463 0.205195
1.64267061226541E+018,Node3,1,0 0 0.000000
1.64267061246793E+018,Node3,1,0 0 0.000000
1.64267061266697E+018,Node3,1,0 0 0.000000
1.64267061286804E+018,Node3,1,0 0 0.000000
1.6426706130785E+018,Node3,1,160 0.205619 0.209509
1.64267061326908E+018,Node3,1,0 0 0.000000
1.64267061346985E+018,Node3,1,0 0 0.000000
1.64267061367355E+018,Node3,1,0 0 0.000000
1.64267061388493E+018,Node3,1,0 0 0.000000
1.6426706140835E+018,Node3,1,160 0.210546 0.214466
1.64267061427232E+018,Node3,1,0 0 0.000000
1.64267061447203E+018,Node3,1,0 0 0.000000
1.64267061467329E+018,Node3,1,0 0 0.000000
1.64267061491312E+018,Node3,1,84 0.041686 0.043770
1.64267061507849E+018,Node3,1,76 0.203105 0.205790
1.64267061527482E+018,Node3,1,0 0 0.000000
1.64267061547576E+018,Node3,1,0 0 0.000000
1.64267061567671E+018,Node3,1,0 0 0.000000
1.64267061591915E+018,Node3,1,144 0.046513 0.050040
1.64267061607778E+018,Node3,1,16 0.202833 0.204492
1.64267061627852E+018,Node3,1,0 0 0.000000
1.6426706164785E+018,Node3,1,0 0 0.000000
1.64267061667943E+018,Node3,1,0 0 0.000000
1.64267061692643E+018,Node3,1,154 0.053053 0.056854
1.64267061707954E+018,Node3,1,6 0.202536 0.203043
1.64267061728205E+018,Node3,1,0 0 0.000000
1.64267061748059E+018,Node3,1,0 0 0.000000
1.64267061768214E+018,Node3,1,0 0 0.000000
1.64267061792639E+018,Node3,1,160 0.053038 0.056474
1.6426706180812E+018,Node3,1,0 0 0.000000
1.6426706182867E+018,Node3,1,0 0 0.000000
1.64267061848245E+018,Node3,1,0 0 0.000000
1.64267061868548E+018,Node3,1,0 0 0.000000
1.64267061906196E+018,Node3,1,152 0.188919 0.192794
1.64267061919206E+018,Node3,1,8 0.314383 0.315148
1.64267061929838E+018,Node3,1,0 0 0.000000
1.64267061948737E+018,Node3,1,0 0 0.000000
1.64267061968629E+018,Node3,1,0 0 0.000000
1.64267061992739E+018,Node3,1,160 0.054008 0.058224
1.64267062008628E+018,Node3,1,0 0 0.000000
1.64267062028848E+018,Node3,1,0 0 0.000000
1.64267062048736E+018,Node3,1,0 0 0.000000
1.64267062068826E+018,Node3,1,0 0 0.000000
1.64267062092338E+018,Node3,1,159 0.049681 0.053793
1.64267062108985E+018,Node3,1,1 0.211764 0.211764
1.64267062128987E+018,Node3,1,0 0 0.000000
1.64267062149218E+018,Node3,1,0 0 0.000000
1.64267062169084E+018,Node3,1,0 0 0.000000
1.64267062192609E+018,Node3,1,160 0.053145 0.056876
1.64267062209177E+018,Node3,1,0 0 0.000000
1.64267062229282E+018,Node3,1,0 0 0.000000
1.64267062249948E+018,Node3,1,0 0 0.000000
1.64267062269733E+018,Node3,1,0 0 0.000000
1.64267062292575E+018,Node3,1,160 0.052571 0.056020
1.64267062309618E+018,Node3,1,0 0 0.000000
1.64267062329352E+018,Node3,1,0 0 0.000000
1.64267062349597E+018,Node3,1,0 0 0.000000
1.64267062369625E+018,Node3,1,0 0 0.000000
1.64267062392971E+018,Node3,1,160 0.057173 0.060713
1.64267062409623E+018,Node3,1,0 0 0.000000
1.64267062429637E+018,Node3,1,0 0 0.000000
1.64267062449716E+018,Node3,1,0 0 0.000000
1.64267062469797E+018,Node3,1,0 0 0.000000
1.64267062493043E+018,Node3,1,160 0.057627 0.061025
1.64267062509851E+018,Node3,1,0 0 0.000000
1.64267062529927E+018,Node3,1,0 0 0.000000
1.64267062550191E+018,Node3,1,0 0 0.000000
1.64267062570076E+018,Node3,1,0 0 0.000000
1.64267062693118E+018,Node3,1,160 1.057972 1.061862
1.64267062711458E+018,Node3,1,160 0.241009 0.245038
1.64267062730503E+018,Node3,1,0 0 0.000000
1.64267062750584E+018,Node3,1,0 0 0.000000
1.6426706277091E+018,Node3,1,0 0 0.000000
1.64267062792888E+018,Node3,1,160 0.055416 0.059193
1.64267062810723E+018,Node3,1,0 0 0.000000
1.64267062830816E+018,Node3,1,0 0 0.000000
1.64267062850929E+018,Node3,1,0 0 0.000000
1.64267062871038E+018,Node3,1,0 0 0.000000
1.64267062892893E+018,Node3,1,160 0.055668 0.059241
1.64267062911127E+018,Node3,1,0 0 0.000000
1.64267062931155E+018,Node3,1,0 0 0.000000
1.6426706295131E+018,Node3,1,0 0 0.000000
1.64267062971294E+018,Node3,1,0 0 0.000000
1.6426706299264E+018,Node3,1,160 0.052902 0.056989
1.64267063011374E+018,Node3,1,0 0 0.000000
1.64267063031429E+018,Node3,1,0 0 0.000000
1.64267063051511E+018,Node3,1,0 0 0.000000
1.64267063071624E+018,Node3,1,0 0 0.000000
1.64267063092639E+018,Node3,1,160 0.052692 0.056559
1.64267063111986E+018,Node3,1,0 0 0.000000
1.64267063131717E+018,Node3,1,0 0 0.000000
1.64267063152025E+018,Node3,1,0 0 0.000000
1.64267063171877E+018,Node3,1,0 0 0.000000
1.6426706319359E+018,Node3,1,160 0.062596 0.066615
1.64267063212062E+018,Node3,1,0 0 0.000000
1.64267063232379E+018,Node3,1,0 0 0.000000
1.64267063252271E+018,Node3,1,0 0 0.000000
1.64267063272359E+018,Node3,1,0 0 0.000000
1.64267063293401E+018,Node3,1,160 0.061366 0.065055
1.64267063312498E+018,Node3,1,0 0 0.000000
1.64267063332441E+018,Node3,1,0 0 0.000000
1.64267063352774E+018,Node3,1,0 0 0.000000
1.64267063372658E+018,Node3,1,0 0 0.000000
1.64267063394009E+018,Node3,1,160 0.066965 0.070782
1.64267063412996E+018,Node3,1,0 0 0.000000
1.64267063432762E+018,Node3,1,0 0 0.000000
1.64267063452898E+018,Node3,1,0 0 0.000000
1.64267063472877E+018,Node3,1,0 0 0.000000
1.6426706349462E+018,Node3,1,160 0.073168 0.076901
1.64267063513035E+018,Node3,1,0 0 0.000000
1.64267063533389E+018,Node3,1,0 0 0.000000
1.64267063553521E+018,Node3,1,0 0 0.000000
1.64267063573358E+018,Node3,1,0 0 0.000000
1.64267063594799E+018,Node3,1,160 0.074484 0.078501
1.64267063613587E+018,Node3,1,0 0 0.000000
1.64267063633786E+018,Node3,1,0 0 0.000000
1.64267063653591E+018,Node3,1,0 0 0.000000
1.64267063673728E+018,Node3,1,0 0 0.000000
1.64267063695373E+018,Node3,1,160 0.080394 0.083939
1.64267063713924E+018,Node3,1,0 0 0.000000
1.64267063733932E+018,Node3,1,0 0 0.000000
1.64267063754211E+018,Node3,1,0 0 0.000000
1.64267063774107E+018,Node3,1,0 0 0.000000
1.64267063795728E+018,Node3,1,160 0.084319 0.087970
1.64267063814222E+018,Node3,1,0 0 0.000000
1.64267063834306E+018,Node3,1,0 0 0.000000
1.64267063854388E+018,Node3,1,0 0 0.000000
1.6426706387449E+018,Node3,1,0 0 0.000000
1.64267063896113E+018,Node3,1,160 0.088222 0.091750
1.64267063914574E+018,Node3,1,0 0 0.000000
1.64267063934679E+018,Node3,1,0 0 0.000000
1.64267063954743E+018,Node3,1,0 0 0.000000
1.64267063974972E+018,Node3,1,0 0 0.000000
1.64267063995971E+018,Node3,1,160 0.086638 0.090669
1.6426706401507E+018,Node3,1,0 0 0.000000
1.64267064035097E+018,Node3,1,0 0 0.000000
1.64267064055187E+018,Node3,1,0 0 0.000000
1.64267064075251E+018,Node3,1,0 0 0.000000
1.64267064096794E+018,Node3,1,160 0.094670 0.098427
1.6426706411543E+018,Node3,1,0 0 0.000000
1.64267064135541E+018,Node3,1,0 0 0.000000
1.64267064155627E+018,Node3,1,0 0 0.000000
1.64267064175702E+018,Node3,1,0 0 0.000000
1.6426706419682E+018,Node3,1,160 0.094980 0.098875
1.64267064215954E+018,Node3,1,0 0 0.000000
1.64267064235974E+018,Node3,1,0 0 0.000000
1.64267064256072E+018,Node3,1,0 0 0.000000
1.64267064276173E+018,Node3,1,0 0 0.000000
1.64267064297245E+018,Node3,1,160 0.099423 0.103171
1.64267064316282E+018,Node3,1,0 0 0.000000
1.64267064336454E+018,Node3,1,0 0 0.000000
1.64267064356646E+018,Node3,1,0 0 0.000000
1.64267064376589E+018,Node3,1,0 0 0.000000
1.64267064397635E+018,Node3,1,160 0.103207 0.107057
1.64267064416747E+018,Node3,1,0 0 0.000000
1.64267064437124E+018,Node3,1,0 0 0.000000
1.64267064456719E+018,Node3,1,0 0 0.000000
1.64267064476815E+018,Node3,1,0 0 0.000000
1.64267064497837E+018,Node3,1,160 0.104900 0.108986
1.64267064517137E+018,Node3,1,0 0 0.000000
1.64267064536967E+018,Node3,1,0 0 0.000000
1.64267064557045E+018,Node3,1,0 0 0.000000
1.64267064577192E+018,Node3,1,0 0 0.000000
1.64267064598476E+018,Node3,1,160 0.111397 0.115539
1.64267064617145E+018,Node3,1,0 0 0.000000
1.64267064637514E+018,Node3,1,0 0 0.000000
1.64267064657309E+018,Node3,1,0 0 0.000000
1.64267064677634E+018,Node3,1,0 0 0.000000
1.64267064699122E+018,Node3,1,160 0.117882 0.121978
1.64267064717738E+018,Node3,1,0 0 0.000000
1.64267064737529E+018,Node3,1,0 0 0.000000
1.64267064757768E+018,Node3,1,0 0 0.000000
1.64267064777712E+018,Node3,1,0 0 0.000000
1.64267064799038E+018,Node3,1,160 0.116868 0.120910
1.6426706481784E+018,Node3,1,0 0 0.000000
1.6426706483798E+018,Node3,1,0 0 0.000000
1.64267064857981E+018,Node3,1,0 0 0.000000
1.64267064878093E+018,Node3,1,0 0 0.000000
1.64267064899574E+018,Node3,1,160 0.122619 0.126598
1.64267064918344E+018,Node3,1,0 0 0.000000
1.64267064938269E+018,Node3,1,0 0 0.000000
1.64267064958375E+018,Node3,1,0 0 0.000000
1.64267064978369E+018,Node3,1,0 0 0.000000
1.64267064999801E+018,Node3,1,160 0.124970 0.128751
1.64267065018621E+018,Node3,1,0 0 0.000000
1.64267065038841E+018,Node3,1,0 0 0.000000
1.64267065058658E+018,Node3,1,0 0 0.000000
1.64267065078761E+018,Node3,1,0 0 0.000000
1.64267065099832E+018,Node3,1,160 0.125243 0.129068
1.64267065118911E+018,Node3,1,0 0 0.000000
1.64267065138933E+018,Node3,1,0 0 0.000000
1.64267065158904E+018,Node3,1,0 0 0.000000
1.64267065178985E+018,Node3,1,0 0 0.000000
1.64267065218218E+018,Node3,1,160 0.308862 0.312858
1.64267065232082E+018,Node3,1,0 0 0.000000
1.64267065239116E+018,Node3,1,0 0 0.000000
1.6426706525913E+018,Node3,1,0 0 0.000000
1.64267065279519E+018,Node3,1,0 0 0.000000
1.64267065300533E+018,Node3,1,160 0.132059 0.136027
1.6426706531944E+018,Node3,1,0 0 0.000000
1.64267065339318E+018,Node3,1,0 0 0.000000
1.64267065359539E+018,Node3,1,0 0 0.000000
1.64267065379425E+018,Node3,1,0 0 0.000000
1.64267065400862E+018,Node3,1,160 0.135288 0.139102
1.64267065419581E+018,Node3,1,0 0 0.000000
1.64267065439592E+018,Node3,1,0 0 0.000000
1.64267065459705E+018,Node3,1,0 0 0.000000
1.64267065479695E+018,Node3,1,0 0 0.000000
1.64267065500855E+018,Node3,1,160 0.135564 0.139310
1.64267065519836E+018,Node3,1,0 0 0.000000
1.64267065540196E+018,Node3,1,0 0 0.000000
1.64267065559994E+018,Node3,1,0 0 0.000000
1.6426706558031E+018,Node3,1,0 0 0.000000
1.64267065701468E+018,Node3,1,160 1.141459 1.145310
1.64267065721596E+018,Node3,1,160 0.342495 0.346573
1.64267065740619E+018,Node3,1,0 0 0.000000
1.64267065760716E+018,Node3,1,0 0 0.000000
1.64267065780786E+018,Node3,1,0 0 0.000000
1.64267065802856E+018,Node3,1,160 0.155962 0.159420
1.64267065820916E+018,Node3,1,0 0 0.000000
1.64267065841003E+018,Node3,1,0 0 0.000000
1.64267065861125E+018,Node3,1,0 0 0.000000
1.64267065881149E+018,Node3,1,0 0 0.000000
1.64267065902826E+018,Node3,1,160 0.154690 0.158768
1.64267065921196E+018,Node3,1,0 0 0.000000
1.64267065941298E+018,Node3,1,0 0 0.000000
1.64267065961374E+018,Node3,1,0 0 0.000000
1.64267065981473E+018,Node3,1,0 0 0.000000
1.64267066003051E+018,Node3,1,160 0.157600 0.161275
1.64267066021661E+018,Node3,1,0 0 0.000000
1.64267066041625E+018,Node3,1,0 0 0.000000
1.64267066061746E+018,Node3,1,0 0 0.000000
1.64267066081746E+018,Node3,1,0 0 0.000000
1.6426706610303E+018,Node3,1,160 0.156716 0.160688
1.64267066122134E+018,Node3,1,0 0 0.000000
1.64267066141982E+018,Node3,1,0 0 0.000000
1.64267066162076E+018,Node3,1,0 0 0.000000
1.64267066182099E+018,Node3,1,0 0 0.000000
1.64267066203186E+018,Node3,1,160 0.158591 0.162691
1.6426706622216E+018,Node3,1,0 0 0.000000
1.64267066242262E+018,Node3,1,0 0 0.000000
1.64267066262263E+018,Node3,1,0 0 0.000000
1.64267066282368E+018,Node3,1,0 0 0.000000
1.64267066321979E+018,Node3,1,160 0.346693 0.350698
1.64267066327672E+018,Node3,1,0 0 0.000000
1.64267066342985E+018,Node3,1,0 0 0.000000
1.64267066362826E+018,Node3,1,0 0 0.000000
1.64267066382847E+018,Node3,1,0 0 0.000000
1.64267066404472E+018,Node3,1,160 0.170956 0.175263
1.64267066422883E+018,Node3,1,0 0 0.000000
1.64267066443019E+018,Node3,1,0 0 0.000000
1.64267066463004E+018,Node3,1,0 0 0.000000
1.64267066483265E+018,Node3,1,0 0 0.000000
1.64267066504783E+018,Node3,1,160 0.173911 0.178500
1.64267066523584E+018,Node3,1,0 0 0.000000
1.64267066543384E+018,Node3,1,0 0 0.000000
1.64267066563473E+018,Node3,1,0 0 0.000000
1.64267066584009E+018,Node3,1,0 0 0.000000
1.64267066604777E+018,Node3,1,160 0.174314 0.178589
1.64267066623736E+018,Node3,1,0 0 0.000000
1.6426706664406E+018,Node3,1,0 0 0.000000
1.64267066663729E+018,Node3,1,0 0 0.000000
1.6426706668381E+018,Node3,1,0 0 0.000000
1.64267066705553E+018,Node3,1,160 0.182358 0.186027
1.64267066724003E+018,Node3,1,0 0 0.000000
1.64267066744356E+018,Node3,1,0 0 0.000000
1.64267066764171E+018,Node3,1,0 0 0.000000
1.64267066784309E+018,Node3,1,0 0 0.000000
1.64267066805373E+018,Node3,1,160 0.180599 0.184290
1.64267066824479E+018,Node3,1,0 0 0.000000
1.64267066844678E+018,Node3,1,0 0 0.000000
1.6426706686458E+018,Node3,1,0 0 0.000000
1.64267066884646E+018,Node3,1,0 0 0.000000
1.64267066907085E+018,Node3,1,160 0.197362 0.201118
1.64267066924804E+018,Node3,1,0 0 0.000000
1.64267066944884E+018,Node3,1,0 0 0.000000
1.64267066965003E+018,Node3,1,0 0 0.000000
1.64267066985078E+018,Node3,1,0 0 0.000000
1.64267067006378E+018,Node3,1,160 0.190890 0.194794
1.64267067025242E+018,Node3,1,0 0 0.000000
1.64267067045267E+018,Node3,1,0 0 0.000000
1.64267067065283E+018,Node3,1,0 0 0.000000
1.64267067085512E+018,Node3,1,0 0 0.000000
1.64267067106498E+018,Node3,1,160 0.189914 0.195361
1.64267067125768E+018,Node3,1,0 0 0.000000
1.64267067145473E+018,Node3,1,0 0 0.000000
1.64267067165708E+018,Node3,1,0 0 0.000000
1.64267067185607E+018,Node3,1,0 0 0.000000
1.64267067207237E+018,Node3,1,160 0.198875 0.202887
1.64267067225693E+018,Node3,1,0 0 0.000000
1.6426706724597E+018,Node3,1,0 0 0.000000
1.64267067265821E+018,Node3,1,0 0 0.000000
1.6426706728614E+018,Node3,1,0 0 0.000000
1.64267067307107E+018,Node3,1,160 0.198049 0.201730
1.64267067326265E+018,Node3,1,0 0 0.000000
1.64267067346169E+018,Node3,1,0 0 0.000000
1.64267067366294E+018,Node3,1,0 0 0.000000
1.64267067386212E+018,Node3,1,0 0 0.000000
1.64267067407659E+018,Node3,1,160 0.203614 0.207342
1.64267067426353E+018,Node3,1,0 0 0.000000
1.64267067446379E+018,Node3,1,0 0 0.000000
1.642670674667E+018,Node3,1,0 0 0.000000
1.64267067486566E+018,Node3,1,0 0 0.000000
1.6426706750899E+018,Node3,1,160 0.216177 0.220036
1.64267067526887E+018,Node3,1,0 0 0.000000
1.64267067546671E+018,Node3,1,0 0 0.000000
1.64267067567051E+018,Node3,1,0 0 0.000000
1.64267067586854E+018,Node3,1,0 0 0.000000
1.64267067608487E+018,Node3,1,160 0.211813 0.215807
1.6426706762687E+018,Node3,1,0 0 0.000000
1.64267067647299E+018,Node3,1,0 0 0.000000
1.64267067666997E+018,Node3,1,0 0 0.000000
1.64267067688357E+018,Node3,1,0 0 0.000000
1.64267067708844E+018,Node3,1,160 0.215358 0.219340
1.64267067727226E+018,Node3,1,0 0 0.000000
1.64267067747265E+018,Node3,1,0 0 0.000000
1.64267067767336E+018,Node3,1,0 0 0.000000
1.64267067791032E+018,Node3,1,112 0.038351 0.040849
1.64267067807807E+018,Node3,1,48 0.202533 0.204237
1.64267067827874E+018,Node3,1,0 0 0.000000
1.64267067847657E+018,Node3,1,0 0 0.000000
1.64267067868006E+018,Node3,1,0 0 0.000000
1.64267067892277E+018,Node3,1,135 0.049836 0.053771
1.64267067907957E+018,Node3,1,25 0.204446 0.207437
1.6426706792804E+018,Node3,1,0 0 0.000000
1.64267067947783E+018,Node3,1,0 0 0.000000
1.64267067967928E+018,Node3,1,0 0 0.000000
1.6426706799286E+018,Node3,1,140 0.056232 0.059327
1.64267068008029E+018,Node3,1,20 0.205068 0.207304
1.64267068028234E+018,Node3,1,0 0 0.000000
1.64267068048168E+018,Node3,1,0 0 0.000000
1.64267068068297E+018,Node3,1,0 0 0.000000
1.6426706809302E+018,Node3,1,156 0.057308 0.060976
1.64267068108513E+018,Node3,1,4 0.206684 0.207233
1.64267068128206E+018,Node3,1,0 0 0.000000
1.64267068148555E+018,Node3,1,0 0 0.000000
1.64267068168688E+018,Node3,1,0 0 0.000000
1.64267068192546E+018,Node3,1,159 0.052500 0.056329
1.64267068208826E+018,Node3,1,1 0.210880 0.210880
1.64267068228854E+018,Node3,1,0 0 0.000000
1.64267068248826E+018,Node3,1,0 0 0.000000
1.64267068268768E+018,Node3,1,0 0 0.000000
1.64267068293294E+018,Node3,1,160 0.059509 0.063852
1.64267068308989E+018,Node3,1,0 0 0.000000
1.64267068329287E+018,Node3,1,0 0 0.000000
1.64267068349186E+018,Node3,1,0 0 0.000000
1.64267068369081E+018,Node3,1,0 0 0.000000
1.64267068392491E+018,Node3,1,160 0.052071 0.055445
1.64267068409167E+018,Node3,1,0 0 0.000000
1.64267068429522E+018,Node3,1,0 0 0.000000
1.6426706844934E+018,Node3,1,0 0 0.000000
1.64267068469615E+018,Node3,1,0 0 0.000000
1.64267068636534E+018,Node3,1,228 3.579650 8.494137
1.64267068651473E+018,Node3,1,160 0.641376 0.645534
1.64267068670684E+018,Node3,1,0 0 0.000000
1.64267068692713E+018,Node3,1,160 0.053598 0.057632
1.64267068710536E+018,Node3,1,0 0 0.000000
1.64267068730609E+018,Node3,1,0 0 0.000000
1.64267068750717E+018,Node3,1,0 0 0.000000
1.64267068770743E+018,Node3,1,0 0 0.000000
1.64267068792575E+018,Node3,1,160 0.052466 0.056238
1.6426706881099E+018,Node3,1,0 0 0.000000
1.64267068830883E+018,Node3,1,0 0 0.000000
1.64267068850915E+018,Node3,1,0 0 0.000000
1.6426706887093E+018,Node3,1,0 0 0.000000
1.64267068892814E+018,Node3,1,160 0.054434 0.058330
1.64267068911047E+018,Node3,1,0 0 0.000000
1.64267068931314E+018,Node3,1,0 0 0.000000
1.64267068951272E+018,Node3,1,0 0 0.000000
1.64267068971179E+018,Node3,1,0 0 0.000000
1.64267068992669E+018,Node3,1,160 0.053629 0.057514
1.64267069011405E+018,Node3,1,0 0 0.000000
1.64267069031349E+018,Node3,1,0 0 0.000000
1.64267069051562E+018,Node3,1,0 0 0.000000
1.64267069071495E+018,Node3,1,0 0 0.000000
1.64267069092896E+018,Node3,1,160 0.055903 0.059578
1.64267069111725E+018,Node3,1,0 0 0.000000
1.64267069131692E+018,Node3,1,0 0 0.000000
1.6426706915194E+018,Node3,1,0 0 0.000000
1.64267069171866E+018,Node3,1,0 0 0.000000
1.6426706919311E+018,Node3,1,160 0.057276 0.061791
1.64267069211956E+018,Node3,1,0 0 0.000000
1.64267069232117E+018,Node3,1,0 0 0.000000
1.64267069252134E+018,Node3,1,0 0 0.000000
1.64267069272182E+018,Node3,1,0 0 0.000000
1.64267069294122E+018,Node3,1,160 0.068070 0.072028
1.64267069312297E+018,Node3,1,0 0 0.000000
1.64267069332518E+018,Node3,1,0 0 0.000000
1.64267069352442E+018,Node3,1,0 0 0.000000
1.64267069372543E+018,Node3,1,0 0 0.000000
1.64267069394573E+018,Node3,1,160 0.072347 0.076441
1.6426706941276E+018,Node3,1,0 0 0.000000
1.64267069432945E+018,Node3,1,0 0 0.000000
1.64267069452856E+018,Node3,1,0 0 0.000000
1.64267069473097E+018,Node3,1,0 0 0.000000
1.64267069494034E+018,Node3,1,160 0.067285 0.070996
1.64267069513324E+018,Node3,1,0 0 0.000000
1.64267069533113E+018,Node3,1,0 0 0.000000
1.64267069553213E+018,Node3,1,0 0 0.000000
1.64267069573359E+018,Node3,1,0 0 0.000000
1.64267069594996E+018,Node3,1,160 0.076775 0.080868
1.64267069613472E+018,Node3,1,0 0 0.000000
1.642670696338E+018,Node3,1,0 0 0.000000
1.64267069653597E+018,Node3,1,0 0 0.000000
1.64267069673624E+018,Node3,1,0 0 0.000000
1.64267069695257E+018,Node3,1,160 0.079243 0.083037
1.64267069713739E+018,Node3,1,0 0 0.000000
1.6426706973396E+018,Node3,1,0 0 0.000000
1.64267069753907E+018,Node3,1,0 0 0.000000
1.64267069774172E+018,Node3,1,0 0 0.000000
1.64267069795118E+018,Node3,1,160 0.077631 0.081777
1.64267069814425E+018,Node3,1,0 0 0.000000
1.64267069834168E+018,Node3,1,0 0 0.000000
1.64267069854401E+018,Node3,1,0 0 0.000000
1.64267069874229E+018,Node3,1,0 0 0.000000
1.64267069895712E+018,Node3,1,160 0.082838 0.087911
1.64267069914368E+018,Node3,1,0 0 0.000000
1.64267069934509E+018,Node3,1,0 0 0.000000
1.64267069954526E+018,Node3,1,0 0 0.000000
1.6426706997471E+018,Node3,1,0 0 0.000000
1.64267069995589E+018,Node3,1,160 0.082247 0.086141
1.64267070014534E+018,Node3,1,0 0 0.000000
1.64267070034889E+018,Node3,1,0 0 0.000000
1.64267070054651E+018,Node3,1,0 0 0.000000
1.6426707007494E+018,Node3,1,0 0 0.000000
1.64267070095883E+018,Node3,1,160 0.085767 0.089379
1.64267070114948E+018,Node3,1,0 0 0.000000
1.64267070135225E+018,Node3,1,0 0 0.000000
1.64267070155129E+018,Node3,1,0 0 0.000000
1.64267070175239E+018,Node3,1,0 0 0.000000
1.64267070196748E+018,Node3,1,160 0.094163 0.097786
1.64267070215412E+018,Node3,1,0 0 0.000000
1.64267070235419E+018,Node3,1,0 0 0.000000
1.64267070255507E+018,Node3,1,0 0 0.000000
1.64267070275629E+018,Node3,1,0 0 0.000000
1.64267070296722E+018,Node3,1,160 0.093216 0.097474
1.6426707031581E+018,Node3,1,0 0 0.000000
1.64267070335843E+018,Node3,1,0 0 0.000000
1.6426707035611E+018,Node3,1,0 0 0.000000
1.64267070375987E+018,Node3,1,0 0 0.000000
1.64267070397398E+018,Node3,1,160 0.100756 0.104688
1.64267070416149E+018,Node3,1,0 0 0.000000
1.64267070436239E+018,Node3,1,0 0 0.000000
1.64267070456337E+018,Node3,1,0 0 0.000000
1.64267070476398E+018,Node3,1,0 0 0.000000
1.64267070498009E+018,Node3,1,160 0.106877 0.110946
1.64267070516466E+018,Node3,1,0 0 0.000000
1.64267070536615E+018,Node3,1,0 0 0.000000
1.64267070556595E+018,Node3,1,0 0 0.000000
1.64267070576705E+018,Node3,1,0 0 0.000000
1.64267070598664E+018,Node3,1,160 0.113414 0.117178
1.64267070616861E+018,Node3,1,0 0 0.000000
1.64267070636944E+018,Node3,1,0 0 0.000000
1.64267070657055E+018,Node3,1,0 0 0.000000
1.64267070676959E+018,Node3,1,0 0 0.000000
1.64267070698034E+018,Node3,1,160 0.107121 0.110979
1.64267070717051E+018,Node3,1,0 0 0.000000
1.64267070737111E+018,Node3,1,0 0 0.000000
1.64267070757436E+018,Node3,1,0 0 0.000000
1.6426707077745E+018,Node3,1,0 0 0.000000
1.64267070798413E+018,Node3,1,160 0.110906 0.114683
1.64267070817407E+018,Node3,1,0 0 0.000000
1.64267070837556E+018,Node3,1,0 0 0.000000
1.64267070857555E+018,Node3,1,0 0 0.000000
1.64267070877669E+018,Node3,1,0 0 0.000000
1.64267070899196E+018,Node3,1,160 0.118978 0.123012
1.64267070917891E+018,Node3,1,0 0 0.000000
1.64267070937983E+018,Node3,1,0 0 0.000000
1.64267070957911E+018,Node3,1,0 0 0.000000
1.64267070978075E+018,Node3,1,0 0 0.000000
1.64267070999289E+018,Node3,1,160 0.119714 0.123685
1.6426707101841E+018,Node3,1,0 0 0.000000
1.64267071038153E+018,Node3,1,0 0 0.000000
1.64267071058296E+018,Node3,1,0 0 0.000000
1.64267071078174E+018,Node3,1,0 0 0.000000
1.6426707109958E+018,Node3,1,160 0.122866 0.126425
1.64267071118324E+018,Node3,1,0 0 0.000000
1.64267071138557E+018,Node3,1,0 0 0.000000
1.64267071158541E+018,Node3,1,0 0 0.000000
1.6426707117894E+018,Node3,1,0 0 0.000000
1.64267071210337E+018,Node3,1,160 0.228177 0.234016
1.6426707122994E+018,Node3,1,0 0 0.000000
1.64267071238867E+018,Node3,1,0 0 0.000000
1.64267071258765E+018,Node3,1,0 0 0.000000
1.64267071279204E+018,Node3,1,0 0 0.000000
1.64267071299882E+018,Node3,1,160 0.125414 0.129075
1.6426707131891E+018,Node3,1,0 0 0.000000
1.64267071338946E+018,Node3,1,0 0 0.000000
1.64267071359265E+018,Node3,1,0 0 0.000000
1.64267071379156E+018,Node3,1,0 0 0.000000
1.64267071400894E+018,Node3,1,160 0.136578 0.139939
1.64267071419268E+018,Node3,1,0 0 0.000000
1.64267071439377E+018,Node3,1,0 0 0.000000
1.64267071459451E+018,Node3,1,0 0 0.000000
1.64267071479519E+018,Node3,1,0 0 0.000000
1.64267071500642E+018,Node3,1,160 0.132672 0.136926
1.64267071519622E+018,Node3,1,0 0 0.000000
1.64267071539921E+018,Node3,1,0 0 0.000000
1.64267071559799E+018,Node3,1,0 0 0.000000
1.64267071580163E+018,Node3,1,0 0 0.000000
1.642670716011E+018,Node3,1,160 0.137993 0.141947
1.64267071620135E+018,Node3,1,0 0 0.000000
1.64267071640072E+018,Node3,1,0 0 0.000000
1.64267071660191E+018,Node3,1,0 0 0.000000
1.64267071680227E+018,Node3,1,0 0 0.000000
1.64267071701301E+018,Node3,1,160 0.139886 0.143479
1.64267071720621E+018,Node3,1,0 0 0.000000
1.64267071740433E+018,Node3,1,0 0 0.000000
1.64267071760648E+018,Node3,1,0 0 0.000000
1.64267071780536E+018,Node3,1,0 0 0.000000
1.64267071802292E+018,Node3,1,160 0.149311 0.153414
1.6426707182076E+018,Node3,1,0 0 0.000000
1.64267071841124E+018,Node3,1,0 0 0.000000
1.64267071860897E+018,Node3,1,0 0 0.000000
1.64267071881108E+018,Node3,1,0 0 0.000000
1.64267071902064E+018,Node3,1,160 0.147443 0.151397
1.64267071921382E+018,Node3,1,0 0 0.000000
1.64267071941035E+018,Node3,1,0 0 0.000000
1.64267071961452E+018,Node3,1,0 0 0.000000
1.6426707198132E+018,Node3,1,0 0 0.000000
1.64267072002582E+018,Node3,1,160 0.151993 0.156652
1.6426707202134E+018,Node3,1,0 0 0.000000
1.64267072041465E+018,Node3,1,0 0 0.000000
1.6426707206145E+018,Node3,1,0 0 0.000000
1.64267072081476E+018,Node3,1,0 0 0.000000
1.64267072103143E+018,Node3,1,160 0.158056 0.162198
1.64267072121593E+018,Node3,1,0 0 0.000000
1.64267072141954E+018,Node3,1,0 0 0.000000
1.64267072161766E+018,Node3,1,0 0 0.000000
1.64267072182067E+018,Node3,1,0 0 0.000000
1.64267072203068E+018,Node3,1,160 0.157311 0.160917
1.64267072222007E+018,Node3,1,0 0 0.000000
1.64267072242111E+018,Node3,1,0 0 0.000000
1.64267072262196E+018,Node3,1,0 0 0.000000
1.64267072282296E+018,Node3,1,0 0 0.000000
1.64267072303393E+018,Node3,1,160 0.160695 0.164602
1.64267072322675E+018,Node3,1,0 0 0.000000
1.64267072342381E+018,Node3,1,0 0 0.000000
1.64267072362726E+018,Node3,1,0 0 0.000000
1.64267072382547E+018,Node3,1,0 0 0.000000
1.642670724042E+018,Node3,1,160 0.167982 0.172390
1.64267072422821E+018,Node3,1,0 0 0.000000
1.64267072442725E+018,Node3,1,0 0 0.000000
1.6426707246283E+018,Node3,1,0 0 0.000000
1.6426707248304E+018,Node3,1,0 0 0.000000
1.64267072504491E+018,Node3,1,160 0.170954 0.175407
1.64267072523285E+018,Node3,1,0 0 0.000000
1.64267072542993E+018,Node3,1,0 0 0.000000
1.64267072563238E+018,Node3,1,0 0 0.000000
1.64267072583011E+018,Node3,1,0 0 0.000000
1.64267072604915E+018,Node3,1,160 0.175601 0.179634
1.64267072623187E+018,Node3,1,0 0 0.000000
1.64267072643321E+018,Node3,1,0 0 0.000000
1.64267072663402E+018,Node3,1,0 0 0.000000
1.64267072683507E+018,Node3,1,0 0 0.000000
1.64267072704667E+018,Node3,1,160 0.173429 0.177223
1.64267072724429E+018,Node3,1,0 0 0.000000
1.64267072743707E+018,Node3,1,0 0 0.000000
1.64267072763804E+018,Node3,1,0 0 0.000000
1.64267072783873E+018,Node3,1,0 0 0.000000
1.64267072805574E+018,Node3,1,160 0.182538 0.186316
1.64267072824009E+018,Node3,1,0 0 0.000000
1.64267072844598E+018,Node3,1,0 0 0.000000
1.64267072864298E+018,Node3,1,0 0 0.000000
1.64267072884204E+018,Node3,1,0 0 0.000000
1.64267072910839E+018,Node3,1,160 0.235194 0.238887
1.64267072930172E+018,Node3,1,0 0 0.000000
1.64267072949987E+018,Node3,1,0 0 0.000000
1.64267072970089E+018,Node3,1,0 0 0.000000
1.64267072993186E+018,Node3,1,160 0.058594 0.062308
1.64267073010187E+018,Node3,1,0 0 0.000000
1.64267073030365E+018,Node3,1,0 0 0.000000
1.64267073050589E+018,Node3,1,0 0 0.000000
1.64267073070614E+018,Node3,1,0 0 0.000000
1.64267073093322E+018,Node3,1,160 0.059170 0.063737
1.64267073110726E+018,Node3,1,0 0 0.000000
1.64267073131009E+018,Node3,1,0 0 0.000000
1.64267073150758E+018,Node3,1,0 0 0.000000
1.64267073170849E+018,Node3,1,0 0 0.000000
1.64267073193073E+018,Node3,1,160 0.056741 0.061684
1.64267073211005E+018,Node3,1,0 0 0.000000
1.64267073230914E+018,Node3,1,0 0 0.000000
1.64267073251217E+018,Node3,1,0 0 0.000000
1.64267073271193E+018,Node3,1,0 0 0.000000
1.6426707329285E+018,Node3,1,160 0.055052 0.059021
1.64267073311772E+018,Node3,1,0 0 0.000000
1.64267073331215E+018,Node3,1,0 0 0.000000
1.64267073351773E+018,Node3,1,0 0 0.000000
1.64267073371431E+018,Node3,1,0 0 0.000000
1.64267073393097E+018,Node3,1,160 0.057166 0.061597
1.6426707341169E+018,Node3,1,0 0 0.000000
1.6426707343171E+018,Node3,1,0 0 0.000000
1.64267073451794E+018,Node3,1,0 0 0.000000
1.64267073472071E+018,Node3,1,0 0 0.000000
1.64267073493749E+018,Node3,1,160 0.063627 0.067986
1.64267073512119E+018,Node3,1,0 0 0.000000
1.6426707353202E+018,Node3,1,0 0 0.000000
1.64267073551762E+018,Node3,1,0 0 0.000000
1.64267073572047E+018,Node3,1,0 0 0.000000
1.64267073593064E+018,Node3,1,160 0.057172 0.061436
1.64267073612122E+018,Node3,1,0 0 0.000000
1.64267073632036E+018,Node3,1,0 0 0.000000
1.64267073652484E+018,Node3,1,0 0 0.000000
1.64267073672458E+018,Node3,1,0 0 0.000000
1.6426707369323E+018,Node3,1,160 0.059165 0.063040
1.64267073712507E+018,Node3,1,0 0 0.000000
1.6426707373231E+018,Node3,1,0 0 0.000000
1.64267073752468E+018,Node3,1,0 0 0.000000
1.64267073772427E+018,Node3,1,0 0 0.000000
1.64267073794171E+018,Node3,1,267 2.332627 7.066886
1.64267073812623E+018,Node3,1,0 0 0.000000
1.64267073832429E+018,Node3,1,0 0 0.000000
1.64267073852599E+018,Node3,1,0 0 0.000000
1.64267073872592E+018,Node3,1,0 0 0.000000
1.64267073894043E+018,Node3,1,160 0.067441 0.071265
1.64267073912718E+018,Node3,1,0 0 0.000000
1.64267073932768E+018,Node3,1,0 0 0.000000
1.64267073952771E+018,Node3,1,0 0 0.000000
1.64267073972867E+018,Node3,1,0 0 0.000000
1.64267073994593E+018,Node3,1,160 0.072789 0.076821
1.64267074013415E+018,Node3,1,0 0 0.000000
1.64267074033131E+018,Node3,1,0 0 0.000000
1.64267074053237E+018,Node3,1,0 0 0.000000
1.64267074073373E+018,Node3,1,0 0 0.000000
1.64267074095015E+018,Node3,1,160 0.076715 0.080814
1.64267074113754E+018,Node3,1,0 0 0.000000
1.64267074133582E+018,Node3,1,0 0 0.000000
1.6426707415361E+018,Node3,1,0 0 0.000000
1.642670741736E+018,Node3,1,0 0 0.000000
1.64267074194945E+018,Node3,1,160 0.076251 0.080065
1.64267074213741E+018,Node3,1,0 0 0.000000
1.64267074234039E+018,Node3,1,0 0 0.000000
1.6426707425395E+018,Node3,1,0 0 0.000000
1.64267074274285E+018,Node3,1,0 0 0.000000
1.64267074295168E+018,Node3,1,160 0.078488 0.082401
1.64267074314453E+018,Node3,1,0 0 0.000000
1.64267074334201E+018,Node3,1,0 0 0.000000
1.64267074354207E+018,Node3,1,0 0 0.000000
1.64267074374172E+018,Node3,1,0 0 0.000000
1.64267074395366E+018,Node3,1,160 0.080630 0.084452
1.64267074414618E+018,Node3,1,0 0 0.000000
1.64267074434409E+018,Node3,1,0 0 0.000000
1.64267074454789E+018,Node3,1,0 0 0.000000
1.64267074474581E+018,Node3,1,0 0 0.000000
1.64267074495929E+018,Node3,1,160 0.086139 0.089896
1.64267074514772E+018,Node3,1,0 0 0.000000
1.64267074534849E+018,Node3,1,0 0 0.000000
1.64267074554975E+018,Node3,1,0 0 0.000000
1.64267074574977E+018,Node3,1,0 0 0.000000
1.64267074596115E+018,Node3,1,160 0.088025 0.092068
1.64267074615072E+018,Node3,1,0 0 0.000000
1.64267074635238E+018,Node3,1,0 0 0.000000
1.64267074655281E+018,Node3,1,0 0 0.000000
1.64267074675417E+018,Node3,1,0 0 0.000000
1.64267074722475E+018,Node3,1,160 0.348513 0.354937
1.64267074735761E+018,Node3,1,0 0 0.000000
1.64267074755712E+018,Node3,1,0 0 0.000000
1.64267074776181E+018,Node3,1,0 0 0.000000
1.64267074797518E+018,Node3,1,160 0.102220 0.105948
1.64267074815964E+018,Node3,1,0 0 0.000000
1.64267074836043E+018,Node3,1,0 0 0.000000
1.64267074856132E+018,Node3,1,0 0 0.000000
1.64267074876196E+018,Node3,1,0 0 0.000000
1.64267074897905E+018,Node3,1,160 0.105962 0.109721
1.64267074916496E+018,Node3,1,0 0 0.000000
1.64267074936425E+018,Node3,1,0 0 0.000000
1.64267074956735E+018,Node3,1,0 0 0.000000
1.64267074976524E+018,Node3,1,0 0 0.000000
1.64267074998145E+018,Node3,1,160 0.107890 0.111817
1.64267075016588E+018,Node3,1,0 0 0.000000
1.64267075036661E+018,Node3,1,0 0 0.000000
1.64267075056729E+018,Node3,1,0 0 0.000000
1.64267075076832E+018,Node3,1,0 0 0.000000
1.64267075097974E+018,Node3,1,160 0.106753 0.110368
1.64267075117229E+018,Node3,1,0 0 0.000000
1.64267075137208E+018,Node3,1,0 0 0.000000
1.64267075158091E+018,Node3,1,0 0 0.000000
1.64267075177164E+018,Node3,1,0 0 0.000000
1.64267075198282E+018,Node3,1,160 0.109304 0.113139
1.64267075217255E+018,Node3,1,0 0 0.000000
1.6426707523732E+018,Node3,1,0 0 0.000000
1.6426707525739E+018,Node3,1,0 0 0.000000
1.64267075277492E+018,Node3,1,0 0 0.000000
1.64267075299007E+018,Node3,1,160 0.116992 0.120925
1.64267075317591E+018,Node3,1,0 0 0.000000
1.64267075337876E+018,Node3,1,0 0 0.000000
1.64267075357745E+018,Node3,1,0 0 0.000000
1.64267075377908E+018,Node3,1,0 0 0.000000
1.64267075399546E+018,Node3,1,160 0.122122 0.126305
1.64267075418019E+018,Node3,1,0 0 0.000000
1.64267075438425E+018,Node3,1,0 0 0.000000
1.64267075458187E+018,Node3,1,0 0 0.000000
1.6426707547828E+018,Node3,1,0 0 0.000000
1.64267075499417E+018,Node3,1,160 0.120940 0.124940
1.64267075518382E+018,Node3,1,0 0 0.000000
1.64267075538871E+018,Node3,1,0 0 0.000000
1.64267075558593E+018,Node3,1,0 0 0.000000
1.64267075578705E+018,Node3,1,0 0 0.000000
1.64267075600313E+018,Node3,1,160 0.130257 0.133762
1.64267075618883E+018,Node3,1,0 0 0.000000
1.64267075638779E+018,Node3,1,0 0 0.000000
1.64267075658933E+018,Node3,1,0 0 0.000000
1.64267075678974E+018,Node3,1,0 0 0.000000
1.64267075700708E+018,Node3,1,160 0.122536 0.137922
1.64267075719066E+018,Node3,1,0 0 0.000000
1.64267075739437E+018,Node3,1,0 0 0.000000
1.64267075759251E+018,Node3,1,0 0 0.000000
1.64267075779469E+018,Node3,1,0 0 0.000000
1.64267075800923E+018,Node3,1,160 0.136139 0.140140
1.64267075819821E+018,Node3,1,0 0 0.000000
1.64267075839381E+018,Node3,1,0 0 0.000000
1.64267075859513E+018,Node3,1,0 0 0.000000
1.64267075879609E+018,Node3,1,0 0 0.000000
1.64267075914102E+018,Node3,1,160 0.267348 0.271536
1.64267075930633E+018,Node3,1,0 0 0.000000
1.64267075940011E+018,Node3,1,0 0 0.000000
1.64267075960407E+018,Node3,1,0 0 0.000000
1.64267075980228E+018,Node3,1,0 0 0.000000
1.64267076001851E+018,Node3,1,160 0.145432 0.149241
1.6426707602045E+018,Node3,1,0 0 0.000000
1.64267076040322E+018,Node3,1,0 0 0.000000
1.64267076060331E+018,Node3,1,0 0 0.000000
1.64267076080526E+018,Node3,1,0 0 0.000000
1.64267076101421E+018,Node3,1,160 0.141266 0.145209
1.64267076120419E+018,Node3,1,0 0 0.000000
1.64267076140451E+018,Node3,1,0 0 0.000000
1.64267076160552E+018,Node3,1,0 0 0.000000
1.64267076180674E+018,Node3,1,0 0 0.000000
1.64267076202345E+018,Node3,1,160 0.150191 0.154443
1.64267076220731E+018,Node3,1,0 0 0.000000
1.64267076241033E+018,Node3,1,0 0 0.000000
1.64267076260918E+018,Node3,1,0 0 0.000000
1.64267076281204E+018,Node3,1,0 0 0.000000
1.64267076302093E+018,Node3,1,160 0.147299 0.151677
1.64267076321608E+018,Node3,1,0 0 0.000000
1.64267076341213E+018,Node3,1,0 0 0.000000
1.64267076361294E+018,Node3,1,0 0 0.000000
1.64267076381405E+018,Node3,1,0 0 0.000000
1.64267076403437E+018,Node3,1,160 0.161327 0.165098
1.64267076421489E+018,Node3,1,0 0 0.000000
1.64267076441608E+018,Node3,1,0 0 0.000000
1.6426707646168E+018,Node3,1,0 0 0.000000
1.64267076481792E+018,Node3,1,0 0 0.000000
1.64267076503134E+018,Node3,1,160 0.157795 0.161999
1.64267076521845E+018,Node3,1,0 0 0.000000
1.64267076542203E+018,Node3,1,0 0 0.000000
1.64267076562014E+018,Node3,1,0 0 0.000000
1.64267076582112E+018,Node3,1,0 0 0.000000
1.64267076603182E+018,Node3,1,160 0.158166 0.162273
1.64267076622243E+018,Node3,1,0 0 0.000000
1.64267076642282E+018,Node3,1,0 0 0.000000
1.64267076662605E+018,Node3,1,0 0 0.000000
1.6426707668241E+018,Node3,1,0 0 0.000000
1.64267076703893E+018,Node3,1,160 0.165867 0.169594
1.64267076722569E+018,Node3,1,0 0 0.000000
1.64267076742904E+018,Node3,1,0 0 0.000000
1.64267076762689E+018,Node3,1,0 0 0.000000
1.64267076782782E+018,Node3,1,0 0 0.000000
1.64267076804303E+018,Node3,1,160 0.170246 0.173899
1.64267076822976E+018,Node3,1,0 0 0.000000
1.64267076843105E+018,Node3,1,0 0 0.000000
1.6426707686315E+018,Node3,1,0 0 0.000000
1.64267076883135E+018,Node3,1,0 0 0.000000
1.64267076904547E+018,Node3,1,160 0.172171 0.175802
1.64267076923384E+018,Node3,1,0 0 0.000000
1.64267076943801E+018,Node3,1,0 0 0.000000
1.6426707696346E+018,Node3,1,0 0 0.000000
1.64267076983562E+018,Node3,1,0 0 0.000000
1.64267077005601E+018,Node3,1,160 0.182330 0.186072
1.64267077023625E+018,Node3,1,0 0 0.000000
1.6426707704404E+018,Node3,1,0 0 0.000000
1.64267077063853E+018,Node3,1,0 0 0.000000
1.64267077083941E+018,Node3,1,0 0 0.000000
1.64267077105165E+018,Node3,1,160 0.178418 0.182158
1.64267077124365E+018,Node3,1,0 0 0.000000
1.64267077144478E+018,Node3,1,0 0 0.000000
1.64267077164233E+018,Node3,1,0 0 0.000000
1.64267077184537E+018,Node3,1,0 0 0.000000
1.6426707720539E+018,Node3,1,160 0.180536 0.184617
1.64267077224814E+018,Node3,1,0 0 0.000000
1.64267077244417E+018,Node3,1,0 0 0.000000
1.64267077264507E+018,Node3,1,0 0 0.000000
1.64267077284932E+018,Node3,1,0 0 0.000000
1.64267077305686E+018,Node3,1,160 0.183656 0.187520
1.64267077324753E+018,Node3,1,0 0 0.000000
1.64267077345153E+018,Node3,1,0 0 0.000000
1.64267077365004E+018,Node3,1,0 0 0.000000
1.64267077385025E+018,Node3,1,0 0 0.000000
1.64267077406219E+018,Node3,1,160 0.188579 0.192538
1.6426707742534E+018,Node3,1,0 0 0.000000
1.642670774452E+018,Node3,1,0 0 0.000000
1.6426707746534E+018,Node3,1,0 0 0.000000
1.64267077485344E+018,Node3,1,0 0 0.000000
1.64267077506775E+018,Node3,1,160 0.194272 0.198325
1.64267077525432E+018,Node3,1,0 0 0.000000
1.6426707754556E+018,Node3,1,0 0 0.000000
1.64267077565691E+018,Node3,1,0 0 0.000000
1.64267077585751E+018,Node3,1,0 0 0.000000
1.64267077607206E+018,Node3,1,160 0.198381 0.202245
1.64267077625861E+018,Node3,1,0 0 0.000000
1.64267077645961E+018,Node3,1,0 0 0.000000
1.64267077665984E+018,Node3,1,0 0 0.000000
1.64267077686439E+018,Node3,1,0 0 0.000000
1.64267077707179E+018,Node3,1,160 0.198666 0.202385
1.64267077726516E+018,Node3,1,0 0 0.000000
1.64267077746301E+018,Node3,1,0 0 0.000000
1.64267077766778E+018,Node3,1,0 0 0.000000
1.64267077786754E+018,Node3,1,0 0 0.000000
1.6426707780777E+018,Node3,1,160 0.204674 0.208728
1.64267077826588E+018,Node3,1,0 0 0.000000
1.64267077846869E+018,Node3,1,0 0 0.000000
1.64267077866628E+018,Node3,1,0 0 0.000000
1.64267077886738E+018,Node3,1,0 0 0.000000
1.64267077907901E+018,Node3,1,160 0.206304 0.209975
1.64267077926961E+018,Node3,1,0 0 0.000000
1.64267077947014E+018,Node3,1,0 0 0.000000
1.64267077967116E+018,Node3,1,0 0 0.000000
1.64267077988995E+018,Node3,1,0 0 0.000000
1.6426707800883E+018,Node3,1,160 0.215319 0.219244
1.64267078027294E+018,Node3,1,0 0 0.000000
1.64267078048442E+018,Node3,1,0 0 0.000000
1.64267078067347E+018,Node3,1,0 0 0.000000
1.64267078091583E+018,Node3,1,93 0.043609 0.046084
1.64267078107895E+018,Node3,1,67 0.203436 0.205756
1.64267078127895E+018,Node3,1,0 0 0.000000
1.64267078147606E+018,Node3,1,0 0 0.000000
1.64267078167724E+018,Node3,1,0 0 0.000000
1.64267078204184E+018,Node3,1,150 0.168043 0.171698
1.64267078220902E+018,Node3,1,10 0.333319 0.335280
1.64267078237058E+018,Node3,1,0 0 0.000000
1.64267078349238E+018,Node3,1,0 0 0.000000
1.64267078370361E+018,Node3,1,160 0.830108 0.834560
1.64267078392721E+018,Node3,1,160 0.053873 0.057696
1.64267078409352E+018,Node3,1,0 0 0.000000
1.6426707842964E+018,Node3,1,0 0 0.000000
1.64267078449535E+018,Node3,1,0 0 0.000000
1.64267078469609E+018,Node3,1,0 0 0.000000
1.64267078492798E+018,Node3,1,160 0.054480 0.058110
1.64267078510071E+018,Node3,1,0 0 0.000000
1.64267078530685E+018,Node3,1,0 0 0.000000
1.64267078550119E+018,Node3,1,0 0 0.000000
1.64267078570014E+018,Node3,1,0 0 0.000000
1.64267078593236E+018,Node3,1,160 0.059106 0.062985
1.64267078610065E+018,Node3,1,0 0 0.000000
1.64267078630052E+018,Node3,1,0 0 0.000000
1.64267078650173E+018,Node3,1,0 0 0.000000
1.64267078670424E+018,Node3,1,0 0 0.000000
1.64267078692889E+018,Node3,1,160 0.056006 0.059843
1.64267078710332E+018,Node3,1,0 0 0.000000
1.64267078730563E+018,Node3,1,0 0 0.000000
1.64267078750421E+018,Node3,1,0 0 0.000000
1.64267078770723E+018,Node3,1,0 0 0.000000
1.6426707879332E+018,Node3,1,160 0.059343 0.063872
1.64267078810472E+018,Node3,1,0 0 0.000000
1.64267078830507E+018,Node3,1,0 0 0.000000
1.64267078850864E+018,Node3,1,0 0 0.000000
1.64267078870641E+018,Node3,1,0 0 0.000000
1.6426707889302E+018,Node3,1,160 0.056897 0.060768
1.64267078910686E+018,Node3,1,0 0 0.000000
1.64267078930762E+018,Node3,1,0 0 0.000000
1.64267078951113E+018,Node3,1,0 0 0.000000
1.64267078970937E+018,Node3,1,0 0 0.000000
1.64267078993021E+018,Node3,1,160 0.056748 0.060397
1.64267079011074E+018,Node3,1,0 0 0.000000
1.64267079031071E+018,Node3,1,0 0 0.000000
1.64267079051313E+018,Node3,1,0 0 0.000000
1.64267079071228E+018,Node3,1,0 0 0.000000
1.64267079092332E+018,Node3,1,160 0.049635 0.053472
1.64267079111308E+018,Node3,1,0 0 0.000000
1.64267079131387E+018,Node3,1,0 0 0.000000
1.64267079151503E+018,Node3,1,0 0 0.000000
1.64267079171776E+018,Node3,1,0 0 0.000000
1.64267079192846E+018,Node3,1,160 0.055266 0.059043
1.64267079211669E+018,Node3,1,0 0 0.000000
1.64267079231781E+018,Node3,1,0 0 0.000000
1.64267079251997E+018,Node3,1,0 0 0.000000
1.64267079271751E+018,Node3,1,0 0 0.000000
1.64267079292855E+018,Node3,1,160 0.055432 0.059314
1.6426707931185E+018,Node3,1,0 0 0.000000
1.64267079332181E+018,Node3,1,0 0 0.000000
1.64267079352016E+018,Node3,1,0 0 0.000000
1.64267079372068E+018,Node3,1,0 0 0.000000
1.64267079393265E+018,Node3,1,160 0.059421 0.063582
1.64267079412165E+018,Node3,1,0 0 0.000000
1.6426707943226E+018,Node3,1,0 0 0.000000
1.64267079452477E+018,Node3,1,0 0 0.000000
1.64267079472461E+018,Node3,1,0 0 0.000000
1.64267079493659E+018,Node3,1,160 0.062749 0.067338
1.64267079512576E+018,Node3,1,0 0 0.000000
1.64267079532645E+018,Node3,1,0 0 0.000000
1.64267079552985E+018,Node3,1,0 0 0.000000
1.64267079572775E+018,Node3,1,0 0 0.000000
1.6426707959459E+018,Node3,1,160 0.072593 0.076671
1.64267079613002E+018,Node3,1,0 0 0.000000
1.64267079633144E+018,Node3,1,0 0 0.000000
1.64267079653035E+018,Node3,1,0 0 0.000000
1.64267079673152E+018,Node3,1,0 0 0.000000
1.64267079694198E+018,Node3,1,160 0.068294 0.072230
1.64267079713214E+018,Node3,1,0 0 0.000000
1.64267079733281E+018,Node3,1,0 0 0.000000
1.64267079753403E+018,Node3,1,0 0 0.000000
1.64267079773514E+018,Node3,1,0 0 0.000000
1.64267079795206E+018,Node3,1,160 0.078646 0.082638
1.64267079813782E+018,Node3,1,0 0 0.000000
1.64267079833691E+018,Node3,1,0 0 0.000000
1.64267079853858E+018,Node3,1,0 0 0.000000
1.64267079873844E+018,Node3,1,0 0 0.000000
1.64267079895237E+018,Node3,1,160 0.078292 0.082514
1.64267079914063E+018,Node3,1,0 0 0.000000
1.64267079934315E+018,Node3,1,0 0 0.000000
1.64267079954142E+018,Node3,1,0 0 0.000000
1.64267079974188E+018,Node3,1,0 0 0.000000
1.64267079996136E+018,Node3,1,160 0.087670 0.091888
1.64267080014313E+018,Node3,1,0 0 0.000000
1.6426708003444E+018,Node3,1,0 0 0.000000
1.64267080054689E+018,Node3,1,0 0 0.000000
1.64267080074526E+018,Node3,1,0 0 0.000000
1.64267080095689E+018,Node3,1,160 0.083320 0.087116
1.64267080114721E+018,Node3,1,0 0 0.000000
1.64267080134823E+018,Node3,1,0 0 0.000000
1.64267080154788E+018,Node3,1,0 0 0.000000
1.6426708017512E+018,Node3,1,0 0 0.000000
1.64267080196649E+018,Node3,1,160 0.093054 0.097311
1.64267080215016E+018,Node3,1,0 0 0.000000
1.64267080235143E+018,Node3,1,0 0 0.000000
1.64267080255475E+018,Node3,1,0 0 0.000000
1.64267080275281E+018,Node3,1,0 0 0.000000
1.64267080296336E+018,Node3,1,160 0.090485 0.094143
1.64267080315327E+018,Node3,1,0 0 0.000000
1.64267080335415E+018,Node3,1,0 0 0.000000
1.64267080355531E+018,Node3,1,0 0 0.000000
1.64267080375613E+018,Node3,1,0 0 0.000000
1.642670803973E+018,Node3,1,160 0.099476 0.103606
1.642670804159E+018,Node3,1,0 0 0.000000
1.64267080435706E+018,Node3,1,0 0 0.000000
1.64267080455814E+018,Node3,1,0 0 0.000000
1.64267080475961E+018,Node3,1,0 0 0.000000
1.64267080497612E+018,Node3,1,160 0.103060 0.107091
1.64267080516058E+018,Node3,1,0 0 0.000000
1.64267080536171E+018,Node3,1,0 0 0.000000
1.64267080556308E+018,Node3,1,0 0 0.000000
1.64267080576197E+018,Node3,1,0 0 0.000000
1.64267080597783E+018,Node3,1,160 0.104808 0.108557
1.64267080616358E+018,Node3,1,0 0 0.000000
1.64267080636362E+018,Node3,1,0 0 0.000000
1.64267080656719E+018,Node3,1,0 0 0.000000
1.64267080676557E+018,Node3,1,0 0 0.000000
1.64267080697901E+018,Node3,1,160 0.105859 0.109706
1.64267080716585E+018,Node3,1,0 0 0.000000
1.64267080736884E+018,Node3,1,0 0 0.000000
1.64267080756753E+018,Node3,1,0 0 0.000000
1.64267080776914E+018,Node3,1,0 0 0.000000
1.64267080797997E+018,Node3,1,160 0.106567 0.110741
1.64267080816999E+018,Node3,1,0 0 0.000000
1.64267080837091E+018,Node3,1,0 0 0.000000
1.64267080857164E+018,Node3,1,0 0 0.000000
1.64267080877364E+018,Node3,1,0 0 0.000000
1.64267080898406E+018,Node3,1,160 0.110526 0.114219
1.64267080917783E+018,Node3,1,0 0 0.000000
1.64267080937519E+018,Node3,1,0 0 0.000000
1.64267080957611E+018,Node3,1,0 0 0.000000
1.64267080977726E+018,Node3,1,0 0 0.000000
1.64267080999362E+018,Node3,1,160 0.120611 0.124405
1.64267081017818E+018,Node3,1,0 0 0.000000
1.64267081038171E+018,Node3,1,0 0 0.000000
1.64267081057959E+018,Node3,1,0 0 0.000000
1.64267081078105E+018,Node3,1,0 0 0.000000
1.64267081099131E+018,Node3,1,160 0.117986 0.121879
1.64267081118331E+018,Node3,1,0 0 0.000000
1.64267081138238E+018,Node3,1,0 0 0.000000
1.64267081158365E+018,Node3,1,0 0 0.000000
1.64267081178449E+018,Node3,1,0 0 0.000000
1.64267081204619E+018,Node3,1,160 0.168259 0.176793
1.64267081229587E+018,Node3,1,0 0 0.000000
1.6426708123876E+018,Node3,1,0 0 0.000000
1.64267081258774E+018,Node3,1,0 0 0.000000
1.64267081279233E+018,Node3,1,0 0 0.000000
1.64267081299873E+018,Node3,1,160 0.124943 0.129054
1.64267081319108E+018,Node3,1,0 0 0.000000
1.64267081338992E+018,Node3,1,0 0 0.000000
1.64267081358952E+018,Node3,1,0 0 0.000000
1.64267081379411E+018,Node3,1,0 0 0.000000
1.64267081400171E+018,Node3,1,160 0.128057 0.132451
1.64267081419121E+018,Node3,1,0 0 0.000000
1.6426708143947E+018,Node3,1,0 0 0.000000
1.64267081459242E+018,Node3,1,0 0 0.000000
1.64267081479335E+018,Node3,1,0 0 0.000000
1.64267081500488E+018,Node3,1,160 0.131478 0.135279
1.64267081519801E+018,Node3,1,0 0 0.000000
1.64267081539575E+018,Node3,1,0 0 0.000000
1.64267081559878E+018,Node3,1,0 0 0.000000
1.64267081579688E+018,Node3,1,0 0 0.000000
1.64267081600809E+018,Node3,1,160 0.135166 0.138863
1.64267081619841E+018,Node3,1,0 0 0.000000
1.64267081639944E+018,Node3,1,0 0 0.000000
1.64267081659912E+018,Node3,1,0 0 0.000000
1.64267081680047E+018,Node3,1,0 0 0.000000
1.6426708170119E+018,Node3,1,160 0.138639 0.142513
1.6426708172032E+018,Node3,1,0 0 0.000000
1.64267081740323E+018,Node3,1,0 0 0.000000
1.64267081760436E+018,Node3,1,0 0 0.000000
1.64267081780607E+018,Node3,1,0 0 0.000000
1.64267081801689E+018,Node3,1,160 0.143422 0.147346
1.64267081820859E+018,Node3,1,0 0 0.000000
1.64267081840731E+018,Node3,1,0 0 0.000000
1.64267081860822E+018,Node3,1,0 0 0.000000
1.64267081880936E+018,Node3,1,0 0 0.000000
1.64267081902571E+018,Node3,1,160 0.152144 0.156142
1.64267081921057E+018,Node3,1,0 0 0.000000
1.64267081941401E+018,Node3,1,0 0 0.000000
1.64267081961235E+018,Node3,1,0 0 0.000000
1.64267081981198E+018,Node3,1,0 0 0.000000
1.64267082002961E+018,Node3,1,160 0.156695 0.160270
1.64267082021363E+018,Node3,1,0 0 0.000000
1.64267082041539E+018,Node3,1,0 0 0.000000
1.6426708206141E+018,Node3,1,0 0 0.000000
1.6426708208154E+018,Node3,1,0 0 0.000000
1.64267082103263E+018,Node3,1,160 0.159247 0.163218
1.64267082121696E+018,Node3,1,0 0 0.000000
1.64267082142156E+018,Node3,1,0 0 0.000000
1.64267082161835E+018,Node3,1,0 0 0.000000
1.6426708218189E+018,Node3,1,0 0 0.000000
1.64267082203029E+018,Node3,1,160 0.157152 0.160979
1.64267082222127E+018,Node3,1,0 0 0.000000
1.64267082242107E+018,Node3,1,0 0 0.000000
1.6426708226219E+018,Node3,1,0 0 0.000000
1.64267082282288E+018,Node3,1,0 0 0.000000
1.64267082303802E+018,Node3,1,160 0.165095 0.168900
1.64267082322484E+018,Node3,1,0 0 0.000000
1.64267082342573E+018,Node3,1,0 0 0.000000
1.64267082362708E+018,Node3,1,0 0 0.000000
1.64267082382957E+018,Node3,1,0 0 0.000000
1.64267082404149E+018,Node3,1,160 0.168214 0.172256
1.64267082422795E+018,Node3,1,0 0 0.000000
1.64267082442876E+018,Node3,1,0 0 0.000000
1.64267082462825E+018,Node3,1,0 0 0.000000
1.64267082482852E+018,Node3,1,0 0 0.000000
1.6426708250424E+018,Node3,1,160 0.168678 0.173232
1.64267082522922E+018,Node3,1,0 0 0.000000
1.64267082543071E+018,Node3,1,0 0 0.000000
1.64267082563363E+018,Node3,1,0 0 0.000000
1.64267082583163E+018,Node3,1,0 0 0.000000
1.64267082604932E+018,Node3,1,160 0.175611 0.179379
1.64267082623267E+018,Node3,1,0 0 0.000000
1.64267082643665E+018,Node3,1,0 0 0.000000
1.64267082663452E+018,Node3,1,0 0 0.000000
1.64267082683514E+018,Node3,1,0 0 0.000000
1.64267082704666E+018,Node3,1,160 0.173364 0.177213
1.64267082723669E+018,Node3,1,0 0 0.000000
1.64267082743727E+018,Node3,1,0 0 0.000000
1.64267082764119E+018,Node3,1,0 0 0.000000
1.64267082783906E+018,Node3,1,0 0 0.000000
1.64267082805561E+018,Node3,1,160 0.182338 0.186345
1.64267082824023E+018,Node3,1,0 0 0.000000
1.64267082844159E+018,Node3,1,0 0 0.000000
1.64267082864158E+018,Node3,1,0 0 0.000000
1.64267082884429E+018,Node3,1,0 0 0.000000
1.64267082905249E+018,Node3,1,160 0.179287 0.183285
1.64267082924242E+018,Node3,1,0 0 0.000000
1.64267082944321E+018,Node3,1,0 0 0.000000
1.64267082964453E+018,Node3,1,0 0 0.000000
1.64267082984541E+018,Node3,1,0 0 0.000000
1.64267083006249E+018,Node3,1,160 0.188639 0.192803
1.64267083024711E+018,Node3,1,0 0 0.000000
1.64267083044821E+018,Node3,1,0 0 0.000000
1.64267083064887E+018,Node3,1,0 0 0.000000
1.64267083084911E+018,Node3,1,0 0 0.000000
1.64267083105943E+018,Node3,1,160 0.186012 0.190110
1.64267083124965E+018,Node3,1,0 0 0.000000
1.64267083145298E+018,Node3,1,0 0 0.000000
1.6426708316498E+018,Node3,1,0 0 0.000000
1.64267083185312E+018,Node3,1,0 0 0.000000
1.6426708320624E+018,Node3,1,160 0.188748 0.193099
1.64267083225451E+018,Node3,1,0 0 0.000000
1.64267083245279E+018,Node3,1,0 0 0.000000
1.64267083265562E+018,Node3,1,0 0 0.000000
1.64267083285389E+018,Node3,1,0 0 0.000000
1.64267083306686E+018,Node3,1,160 0.192999 0.197595
1.64267083325478E+018,Node3,1,0 0 0.000000
1.64267083345745E+018,Node3,1,0 0 0.000000
1.64267083365676E+018,Node3,1,0 0 0.000000
1.64267083386E+018,Node3,1,0 0 0.000000
1.64267083407071E+018,Node3,1,160 0.196992 0.201227
1.64267083425883E+018,Node3,1,0 0 0.000000
1.64267083446382E+018,Node3,1,0 0 0.000000
1.64267083466136E+018,Node3,1,0 0 0.000000
1.64267083486086E+018,Node3,1,0 0 0.000000
1.64267083507291E+018,Node3,1,160 0.199547 0.203738
1.64267083526229E+018,Node3,1,0 0 0.000000
1.64267083546349E+018,Node3,1,0 0 0.000000
1.64267083566618E+018,Node3,1,0 0 0.000000
1.64267083586655E+018,Node3,1,0 0 0.000000
1.6426708360811E+018,Node3,1,160 0.207522 0.211509
1.64267083626584E+018,Node3,1,0 0 0.000000
1.64267083646961E+018,Node3,1,0 0 0.000000
1.64267083666769E+018,Node3,1,0 0 0.000000
1.64267083686761E+018,Node3,1,0 0 0.000000
1.64267083708147E+018,Node3,1,160 0.208262 0.212502
1.6426708372858E+018,Node3,1,0 0 0.000000
1.64267083747383E+018,Node3,1,0 0 0.000000
1.64267083767012E+018,Node3,1,0 0 0.000000
1.6426708378832E+018,Node3,1,0 0 0.000000
1.64267083808442E+018,Node3,1,160 0.211055 0.215413
1.64267083827302E+018,Node3,1,0 0 0.000000
1.64267083847319E+018,Node3,1,0 0 0.000000
1.64267083867502E+018,Node3,1,0 0 0.000000
1.64267083891405E+018,Node3,1,160 0.040163 0.044502
1.64267083907606E+018,Node3,1,0 0 0.000000
1.64267083927876E+018,Node3,1,57 0.402398 0.404060
1.64267083947637E+018,Node3,1,0 0 0.000000
1.6426708396779E+018,Node3,1,0 0 0.000000
1.64267083991962E+018,Node3,1,160 0.045973 0.050188
1.64267084007776E+018,Node3,1,0 0 0.000000
1.64267084027754E+018,Node3,1,0 0 0.000000
1.64267084048239E+018,Node3,1,0 0 0.000000
1.64267084067942E+018,Node3,1,0 0 0.000000
1.64267084092263E+018,Node3,1,147 0.049732 0.053576
1.64267084108357E+018,Node3,1,13 0.208230 0.209709
1.64267084128155E+018,Node3,1,0 0 0.000000
1.64267084148341E+018,Node3,1,0 0 0.000000
1.64267084168274E+018,Node3,1,0 0 0.000000
1.6426708419232E+018,Node3,1,160 0.050009 0.053812
1.64267084208625E+018,Node3,1,0 0 0.000000
1.642670842283E+018,Node3,1,0 0 0.000000
1.64267084248709E+018,Node3,1,0 0 0.000000
1.64267084268543E+018,Node3,1,0 0 0.000000
1.64267084292914E+018,Node3,1,160 0.055391 0.059640
1.64267084308566E+018,Node3,1,0 0 0.000000
1.64267084328918E+018,Node3,1,0 0 0.000000
1.64267084348781E+018,Node3,1,0 0 0.000000
1.64267084369139E+018,Node3,1,0 0 0.000000
1.64267084392288E+018,Node3,1,160 0.049660 0.053817
1.6426708440891E+018,Node3,1,0 0 0.000000
1.64267084429242E+018,Node3,1,0 0 0.000000
1.64267084448988E+018,Node3,1,0 0 0.000000
1.64267084469193E+018,Node3,1,0 0 0.000000
1.64267084492411E+018,Node3,1,160 0.050911 0.054896
1.64267084509211E+018,Node3,1,0 0 0.000000
1.64267084529265E+018,Node3,1,0 0 0.000000
1.64267084549365E+018,Node3,1,0 0 0.000000
1.64267084569444E+018,Node3,1,0 0 0.000000
1.64267084592626E+018,Node3,1,160 0.052386 0.056253
1.64267084609643E+018,Node3,1,0 0 0.000000
1.64267084629597E+018,Node3,1,0 0 0.000000
1.64267084649755E+018,Node3,1,0 0 0.000000
1.64267084669765E+018,Node3,1,0 0 0.000000
1.6426708469283E+018,Node3,1,160 0.055152 0.059263
1.64267084710095E+018,Node3,1,0 0 0.000000
1.64267084729906E+018,Node3,1,0 0 0.000000
1.64267084750198E+018,Node3,1,0 0 0.000000
1.64267084770067E+018,Node3,1,0 0 0.000000
1.6426708479254E+018,Node3,1,160 0.051727 0.056073
1.64267084810142E+018,Node3,1,0 0 0.000000
1.64267084830286E+018,Node3,1,0 0 0.000000
1.6426708485029E+018,Node3,1,0 0 0.000000
1.64267084870397E+018,Node3,1,0 0 0.000000
1.64267084893064E+018,Node3,1,160 0.056731 0.061265
1.64267084910391E+018,Node3,1,0 0 0.000000
1.64267084930509E+018,Node3,1,0 0 0.000000
1.64267084950947E+018,Node3,1,0 0 0.000000
1.64267084970537E+018,Node3,1,0 0 0.000000
1.64267085016394E+018,Node3,1,160 0.290188 0.294106
1.64267085037755E+018,Node3,1,0 0 0.000000
1.64267085053028E+018,Node3,1,0 0 0.000000
1.64267085072464E+018,Node3,1,0 0 0.000000
1.64267085094219E+018,Node3,1,160 0.068892 0.073134
1.64267085113073E+018,Node3,1,0 0 0.000000
1.64267085132616E+018,Node3,1,0 0 0.000000
1.64267085152753E+018,Node3,1,0 0 0.000000
1.64267085172782E+018,Node3,1,0 0 0.000000
1.64267085194243E+018,Node3,1,160 0.069263 0.073242
1.64267085212882E+018,Node3,1,0 0 0.000000
1.64267085233003E+018,Node3,1,0 0 0.000000
1.6426708525309E+018,Node3,1,0 0 0.000000
1.64267085273427E+018,Node3,1,0 0 0.000000
1.64267085295233E+018,Node3,1,160 0.079230 0.082766
1.64267085313332E+018,Node3,1,0 0 0.000000
1.64267085333417E+018,Node3,1,0 0 0.000000
1.64267085353534E+018,Node3,1,0 0 0.000000
1.64267085373496E+018,Node3,1,0 0 0.000000
1.64267085394649E+018,Node3,1,160 0.072890 0.076921
1.64267085413739E+018,Node3,1,0 0 0.000000
1.64267085434087E+018,Node3,1,0 0 0.000000
1.64267085454001E+018,Node3,1,0 0 0.000000
1.6426708547404E+018,Node3,1,0 0 0.000000
1.64267085495596E+018,Node3,1,160 0.082770 0.086908
1.64267085514045E+018,Node3,1,0 0 0.000000
1.64267085534109E+018,Node3,1,0 0 0.000000
1.64267085554433E+018,Node3,1,0 0 0.000000
1.64267085574327E+018,Node3,1,0 0 0.000000
1.6426708559609E+018,Node3,1,160 0.087523 0.091321
1.64267085614431E+018,Node3,1,0 0 0.000000
1.64267085634878E+018,Node3,1,0 0 0.000000
1.64267085654536E+018,Node3,1,0 0 0.000000
1.6426708567468E+018,Node3,1,0 0 0.000000
1.64267085695962E+018,Node3,1,160 0.085994 0.090242
1.64267085714785E+018,Node3,1,0 0 0.000000
1.64267085734844E+018,Node3,1,0 0 0.000000
1.64267085755215E+018,Node3,1,0 0 0.000000
1.6426708577504E+018,Node3,1,0 0 0.000000
1.64267085796498E+018,Node3,1,160 0.091612 0.095702
1.64267085815149E+018,Node3,1,0 0 0.000000
1.64267085835383E+018,Node3,1,0 0 0.000000
1.64267085855148E+018,Node3,1,0 0 0.000000
1.64267085875162E+018,Node3,1,0 0 0.000000
1.64267085896912E+018,Node3,1,160 0.096172 0.099805
1.6426708591536E+018,Node3,1,0 0 0.000000
1.64267085935435E+018,Node3,1,0 0 0.000000
1.64267085955553E+018,Node3,1,0 0 0.000000
1.64267085975646E+018,Node3,1,0 0 0.000000
1.64267085996693E+018,Node3,1,160 0.093732 0.097679
1.6426708601585E+018,Node3,1,0 0 0.000000
1.64267086035818E+018,Node3,1,0 0 0.000000
1.64267086055776E+018,Node3,1,0 0 0.000000
1.64267086076033E+018,Node3,1,0 0 0.000000
1.64267086097389E+018,Node3,1,160 0.100366 0.104651
1.64267086116391E+018,Node3,1,0 0 0.000000
1.6426708613621E+018,Node3,1,0 0 0.000000
1.64267086156213E+018,Node3,1,0 0 0.000000
1.64267086176297E+018,Node3,1,0 0 0.000000
1.64267086202892E+018,Node3,1,160 0.155349 0.159353
1.64267086228042E+018,Node3,1,0 0 0.000000
1.64267086242524E+018,Node3,1,0 0 0.000000
1.64267086256983E+018,Node3,1,0 0 0.000000
1.64267086276947E+018,Node3,1,0 0 0.000000
1.64267086297994E+018,Node3,1,160 0.105821 0.110157
1.64267086317034E+018,Node3,1,0 0 0.000000
1.64267086337022E+018,Node3,1,0 0 0.000000
1.64267086357288E+018,Node3,1,0 0 0.000000
1.64267086377229E+018,Node3,1,0 0 0.000000
1.64267086398851E+018,Node3,1,160 0.115107 0.119016
1.64267086417306E+018,Node3,1,0 0 0.000000
1.6426708643772E+018,Node3,1,0 0 0.000000
1.64267086457516E+018,Node3,1,0 0 0.000000
1.6426708647761E+018,Node3,1,0 0 0.000000
1.64267086498764E+018,Node3,1,160 0.114038 0.118188
1.64267086517722E+018,Node3,1,0 0 0.000000
1.64267086537812E+018,Node3,1,0 0 0.000000
1.64267086557896E+018,Node3,1,0 0 0.000000
1.64267086577977E+018,Node3,1,0 0 0.000000
1.64267086599563E+018,Node3,1,160 0.122634 0.126416
1.64267086618114E+018,Node3,1,0 0 0.000000
1.64267086638174E+018,Node3,1,0 0 0.000000
1.64267086658543E+018,Node3,1,0 0 0.000000
1.64267086678337E+018,Node3,1,0 0 0.000000
1.64267086699916E+018,Node3,1,160 0.125745 0.129411
1.64267086718494E+018,Node3,1,0 0 0.000000
1.64267086738711E+018,Node3,1,0 0 0.000000
1.64267086758617E+018,Node3,1,0 0 0.000000
1.64267086778879E+018,Node3,1,0 0 0.000000
1.64267086800274E+018,Node3,1,160 0.129686 0.133347
1.64267086819112E+018,Node3,1,0 0 0.000000
1.64267086838837E+018,Node3,1,0 0 0.000000
1.64267086858946E+018,Node3,1,0 0 0.000000
1.64267086879036E+018,Node3,1,0 0 0.000000
1.64267086900165E+018,Node3,1,160 0.127949 0.131970
1.64267086919152E+018,Node3,1,0 0 0.000000
1.64267086939217E+018,Node3,1,0 0 0.000000
1.64267086959391E+018,Node3,1,0 0 0.000000
1.64267086979384E+018,Node3,1,0 0 0.000000
1.64267087001023E+018,Node3,1,160 0.137659 0.141125
1.6426708701948E+018,Node3,1,0 0 0.000000
1.64267087039557E+018,Node3,1,0 0 0.000000
1.64267087059805E+018,Node3,1,0 0 0.000000
1.64267087079711E+018,Node3,1,0 0 0.000000
1.64267087101427E+018,Node3,1,160 0.140937 0.144899
1.64267087119883E+018,Node3,1,0 0 0.000000
1.64267087140262E+018,Node3,1,0 0 0.000000
1.64267087160063E+018,Node3,1,0 0 0.000000
1.64267087180164E+018,Node3,1,0 0 0.000000
1.64267087201295E+018,Node3,1,160 0.139648 0.143393
1.64267087221023E+018,Node3,1,0 0 0.000000
1.64267087240339E+018,Node3,1,0 0 0.000000
1.64267087260481E+018,Node3,1,0 0 0.000000
1.64267087280474E+018,Node3,1,0 0 0.000000
1.64267087301721E+018,Node3,1,160 0.144432 0.148076
1.64267087320605E+018,Node3,1,0 0 0.000000
1.64267087340941E+018,Node3,1,0 0 0.000000
1.6426708736109E+018,Node3,1,0 0 0.000000
1.64267087381107E+018,Node3,1,0 0 0.000000
1.64267087401942E+018,Node3,1,160 0.146619 0.150186
1.64267087421257E+018,Node3,1,0 0 0.000000
1.64267087440911E+018,Node3,1,0 0 0.000000
1.64267087461051E+018,Node3,1,0 0 0.000000
1.64267087481386E+018,Node3,1,0 0 0.000000
1.64267087502728E+018,Node3,1,160 0.153960 0.157714
1.64267087521195E+018,Node3,1,0 0 0.000000
1.64267087542005E+018,Node3,1,0 0 0.000000
1.64267087561389E+018,Node3,1,0 0 0.000000
1.6426708758146E+018,Node3,1,0 0 0.000000
1.64267087602766E+018,Node3,1,160 0.154377 0.158258
1.64267087621531E+018,Node3,1,0 0 0.000000
1.64267087641508E+018,Node3,1,0 0 0.000000
1.64267087661608E+018,Node3,1,0 0 0.000000
1.64267087681713E+018,Node3,1,0 0 0.000000
1.64267087702739E+018,Node3,1,160 0.153886 0.157857
1.64267087721811E+018,Node3,1,0 0 0.000000
1.6426708774189E+018,Node3,1,0 0 0.000000
1.64267087761987E+018,Node3,1,0 0 0.000000
1.64267087782055E+018,Node3,1,0 0 0.000000
1.64267087803838E+018,Node3,1,160 0.164555 0.168587
1.64267087822295E+018,Node3,1,0 0 0.000000
1.64267087842657E+018,Node3,1,0 0 0.000000
1.64267087862346E+018,Node3,1,0 0 0.000000
1.64267087882689E+018,Node3,1,0 0 0.000000
1.64267087903564E+018,Node3,1,160 0.162406 0.166307
1.64267087923049E+018,Node3,1,0 0 0.000000
1.64267087942566E+018,Node3,1,0 0 0.000000
1.64267087962604E+018,Node3,1,0 0 0.000000
1.64267087983099E+018,Node3,1,0 0 0.000000
1.64267088004448E+018,Node3,1,160 0.171767 0.175083
1.64267088022899E+018,Node3,1,0 0 0.000000
1.64267088043103E+018,Node3,1,0 0 0.000000
1.64267088063007E+018,Node3,1,0 0 0.000000
1.64267088083341E+018,Node3,1,0 0 0.000000
1.64267088104282E+018,Node3,1,160 0.169857 0.173602
1.64267088123631E+018,Node3,1,0 0 0.000000
1.64267088143309E+018,Node3,1,0 0 0.000000
1.64267088163393E+018,Node3,1,0 0 0.000000
1.6426708818385E+018,Node3,1,0 0 0.000000
1.6426708820457E+018,Node3,1,160 0.172715 0.176437
1.64267088223968E+018,Node3,1,0 0 0.000000
1.64267088243526E+018,Node3,1,0 0 0.000000
1.64267088263618E+018,Node3,1,0 0 0.000000
1.64267088283695E+018,Node3,1,0 0 0.000000
1.64267088304884E+018,Node3,1,160 0.175657 0.179546
1.64267088323905E+018,Node3,1,0 0 0.000000
1.64267088344154E+018,Node3,1,0 0 0.000000
1.64267088364056E+018,Node3,1,0 0 0.000000
1.64267088384149E+018,Node3,1,0 0 0.000000
1.64267088405926E+018,Node3,1,160 0.185834 0.189616
1.64267088424251E+018,Node3,1,0 0 0.000000
1.64267088444393E+018,Node3,1,0 0 0.000000
1.64267088464417E+018,Node3,1,0 0 0.000000
1.64267088484393E+018,Node3,1,0 0 0.000000
1.6426708850614E+018,Node3,1,160 0.188215 0.192107
1.64267088524535E+018,Node3,1,0 0 0.000000
1.64267088544784E+018,Node3,1,0 0 0.000000
1.64267088564697E+018,Node3,1,0 0 0.000000
1.64267088584799E+018,Node3,1,0 0 0.000000
1.6426708860666E+018,Node3,1,160 0.193707 0.197288
1.64267088624926E+018,Node3,1,0 0 0.000000
1.64267088644993E+018,Node3,1,0 0 0.000000
1.64267088665111E+018,Node3,1,0 0 0.000000
1.64267088685136E+018,Node3,1,0 0 0.000000
1.64267088723011E+018,Node3,1,160 0.356618 0.360021
1.64267088739283E+018,Node3,1,0 0 0.000000
1.64267088745948E+018,Node3,1,0 0 0.000000
1.6426708876541E+018,Node3,1,0 0 0.000000
1.64267088785419E+018,Node3,1,0 0 0.000000
1.64267088806959E+018,Node3,1,160 0.196454 0.200257
1.64267088825461E+018,Node3,1,0 0 0.000000
1.64267088845569E+018,Node3,1,0 0 0.000000
1.64267088865588E+018,Node3,1,0 0 0.000000
1.64267088885649E+018,Node3,1,0 0 0.000000
1.64267088906819E+018,Node3,1,160 0.194224 0.198111
1.64267088926255E+018,Node3,1,0 0 0.000000
1.6426708894597E+018,Node3,1,0 0 0.000000
1.64267088966074E+018,Node3,1,0 0 0.000000
1.64267088986085E+018,Node3,1,0 0 0.000000
1.6426708900759E+018,Node3,1,160 0.202696 0.206559
1.64267089026256E+018,Node3,1,0 0 0.000000
1.64267089046366E+018,Node3,1,0 0 0.000000
1.64267089066456E+018,Node3,1,0 0 0.000000
1.64267089086551E+018,Node3,1,0 0 0.000000
1.64267089107607E+018,Node3,1,160 0.202985 0.206833
1.64267089126553E+018,Node3,1,0 0 0.000000
1.64267089146982E+018,Node3,1,0 0 0.000000
1.64267089166572E+018,Node3,1,0 0 0.000000
1.64267089186908E+018,Node3,1,0 0 0.000000
1.64267089208352E+018,Node3,1,160 0.210799 0.214441
1.64267089227363E+018,Node3,1,0 0 0.000000
1.64267089246899E+018,Node3,1,0 0 0.000000
1.64267089267024E+018,Node3,1,0 0 0.000000
1.6426708928721E+018,Node3,1,0 0 0.000000
1.64267089308258E+018,Node3,1,160 0.209408 0.213580
1.64267089327137E+018,Node3,1,0 0 0.000000
1.64267089347567E+018,Node3,1,0 0 0.000000
1.64267089367374E+018,Node3,1,0 0 0.000000
1.64267089391524E+018,Node3,1,160 0.042191 0.046006
1.64267089407367E+018,Node3,1,0 0 0.000000
1.64267089427505E+018,Node3,1,0 0 0.000000
1.64267089447534E+018,Node3,1,0 0 0.000000
1.64267089467511E+018,Node3,1,0 0 0.000000
1.64267089491776E+018,Node3,1,160 0.044282 0.047993
1.64267089507619E+018,Node3,1,0 0 0.000000
1.64267089528044E+018,Node3,1,0 0 0.000000
1.64267089547748E+018,Node3,1,0 0 0.000000
1.64267089568762E+018,Node3,1,0 0 0.000000
1.64267089592332E+018,Node3,1,160 0.049999 0.054276
1.64267089608135E+018,Node3,1,0 0 0.000000
1.64267089628197E+018,Node3,1,0 0 0.000000
1.6426708964802E+018,Node3,1,0 0 0.000000
1.64267089668307E+018,Node3,1,0 0 0.000000
1.64267089692352E+018,Node3,1,160 0.049702 0.053769
1.64267089708485E+018,Node3,1,0 0 0.000000
1.64267089728247E+018,Node3,1,0 0 0.000000
1.64267089748475E+018,Node3,1,0 0 0.000000
1.64267089768369E+018,Node3,1,0 0 0.000000
1.64267089792963E+018,Node3,1,160 0.056336 0.060421
1.64267089808435E+018,Node3,1,0 0 0.000000
1.64267089828523E+018,Node3,1,0 0 0.000000
1.64267089848673E+018,Node3,1,0 0 0.000000
1.64267089868676E+018,Node3,1,0 0 0.000000
1.64267089898281E+018,Node3,1,122 0.109325 0.113494
1.64267089915457E+018,Node3,1,38 0.203505 0.206123
1.64267089935233E+018,Node3,1,0 0 0.000000
1.64267089955321E+018,Node3,1,0 0 0.000000
1.64267089975715E+018,Node3,1,0 0 0.000000
1.64267089996551E+018,Node3,1,160 0.092142 0.096226
1.64267090015664E+018,Node3,1,0 0 0.000000
1.64267090035696E+018,Node3,1,0 0 0.000000
1.64267090055703E+018,Node3,1,0 0 0.000000
1.64267090075794E+018,Node3,1,0 0 0.000000
1.64267090096948E+018,Node3,1,160 0.096139 0.100093
1.64267090115919E+018,Node3,1,0 0 0.000000
1.64267090136234E+018,Node3,1,0 0 0.000000
1.64267090156029E+018,Node3,1,0 0 0.000000
1.64267090176378E+018,Node3,1,0 0 0.000000
1.6426709019788E+018,Node3,1,160 0.105764 0.109603
1.6426709021624E+018,Node3,1,0 0 0.000000
1.64267090236734E+018,Node3,1,0 0 0.000000
1.64267090256419E+018,Node3,1,0 0 0.000000
1.64267090276447E+018,Node3,1,0 0 0.000000
1.6426709029817E+018,Node3,1,160 0.107530 0.111986
1.64267090316639E+018,Node3,1,0 0 0.000000
1.64267090336638E+018,Node3,1,0 0 0.000000
1.64267090356664E+018,Node3,1,0 0 0.000000
1.64267090376939E+018,Node3,1,0 0 0.000000
1.64267090397851E+018,Node3,1,160 0.104350 0.109023
1.64267090416928E+018,Node3,1,0 0 0.000000
1.64267090437207E+018,Node3,1,0 0 0.000000
1.64267090457159E+018,Node3,1,0 0 0.000000
1.64267090477168E+018,Node3,1,0 0 0.000000
1.6426709049819E+018,Node3,1,160 0.108986 0.112891
1.64267090517672E+018,Node3,1,0 0 0.000000
1.64267090537321E+018,Node3,1,0 0 0.000000
1.64267090557543E+018,Node3,1,0 0 0.000000
1.64267090577447E+018,Node3,1,0 0 0.000000
1.64267090599116E+018,Node3,1,160 0.117811 0.121360
1.64267090617488E+018,Node3,1,0 0 0.000000
1.64267090637499E+018,Node3,1,0 0 0.000000
1.64267090657916E+018,Node3,1,0 0 0.000000
1.64267090677726E+018,Node3,1,0 0 0.000000
1.64267090699107E+018,Node3,1,160 0.117744 0.121455
1.64267090717869E+018,Node3,1,0 0 0.000000
1.64267090738074E+018,Node3,1,0 0 0.000000
1.64267090758072E+018,Node3,1,0 0 0.000000
1.6426709077831E+018,Node3,1,0 0 0.000000
1.64267090799784E+018,Node3,1,160 0.124399 0.128137
1.64267090818222E+018,Node3,1,0 0 0.000000
1.64267090838653E+018,Node3,1,0 0 0.000000
1.6426709085862E+018,Node3,1,0 0 0.000000
1.64267090878414E+018,Node3,1,0 0 0.000000
1.64267090900146E+018,Node3,1,160 0.128203 0.132149
1.64267090918824E+018,Node3,1,0 0 0.000000
1.64267090938618E+018,Node3,1,0 0 0.000000
1.64267090958989E+018,Node3,1,0 0 0.000000
1.64267090978681E+018,Node3,1,0 0 0.000000
1.642670909998E+018,Node3,1,160 0.124890 0.128666
1.64267091018799E+018,Node3,1,0 0 0.000000
1.64267091038893E+018,Node3,1,0 0 0.000000
1.64267091058936E+018,Node3,1,0 0 0.000000
1.64267091079037E+018,Node3,1,0 0 0.000000
1.64267091100207E+018,Node3,1,160 0.128497 0.132608
1.64267091119373E+018,Node3,1,0 0 0.000000
1.64267091139184E+018,Node3,1,0 0 0.000000
1.64267091159276E+018,Node3,1,0 0 0.000000
1.64267091179428E+018,Node3,1,0 0 0.000000
1.64267091200479E+018,Node3,1,160 0.131435 0.135174
1.64267091219542E+018,Node3,1,0 0 0.000000
1.64267091239595E+018,Node3,1,0 0 0.000000
1.64267091259681E+018,Node3,1,0 0 0.000000
1.64267091279921E+018,Node3,1,0 0 0.000000
1.64267091301843E+018,Node3,1,160 0.145160 0.149087
1.64267091319918E+018,Node3,1,0 0 0.000000
1.64267091339996E+018,Node3,1,0 0 0.000000
1.64267091360502E+018,Node3,1,0 0 0.000000
1.642670913802E+018,Node3,1,0 0 0.000000
1.64267091401709E+018,Node3,1,160 0.143843 0.147704
1.64267091420395E+018,Node3,1,0 0 0.000000
1.64267091440521E+018,Node3,1,0 0 0.000000
1.64267091460492E+018,Node3,1,0 0 0.000000
1.64267091480904E+018,Node3,1,0 0 0.000000
1.64267091502267E+018,Node3,1,160 0.149317 0.153175
1.64267091520982E+018,Node3,1,0 0 0.000000
1.64267091540801E+018,Node3,1,0 0 0.000000
1.6426709156099E+018,Node3,1,0 0 0.000000
1.64267091580924E+018,Node3,1,0 0 0.000000
1.6426709160235E+018,Node3,1,160 0.149597 0.154226
1.64267091620994E+018,Node3,1,0 0 0.000000
1.64267091641115E+018,Node3,1,0 0 0.000000
1.64267091661204E+018,Node3,1,0 0 0.000000
1.64267091681307E+018,Node3,1,0 0 0.000000
1.64267091703034E+018,Node3,1,160 0.156957 0.160953
1.64267091721398E+018,Node3,1,0 0 0.000000
1.64267091741525E+018,Node3,1,0 0 0.000000
1.64267091761608E+018,Node3,1,0 0 0.000000
1.64267091782123E+018,Node3,1,0 0 0.000000
1.64267091803186E+018,Node3,1,160 0.158122 0.162349
1.64267091822224E+018,Node3,1,0 0 0.000000
1.64267091841953E+018,Node3,1,0 0 0.000000
1.64267091861978E+018,Node3,1,0 0 0.000000
1.64267091882145E+018,Node3,1,0 0 0.000000
1.64267091913673E+018,Node3,1,160 0.263282 0.266715
1.64267091926451E+018,Node3,1,0 0 0.000000
1.64267091944364E+018,Node3,1,0 0 0.000000
1.64267091962444E+018,Node3,1,0 0 0.000000
1.64267091982663E+018,Node3,1,0 0 0.000000
1.64267092004216E+018,Node3,1,160 0.169283 0.172945
1.6426709202295E+018,Node3,1,0 0 0.000000
1.64267092042899E+018,Node3,1,0 0 0.000000
1.64267092062737E+018,Node3,1,0 0 0.000000
1.64267092082701E+018,Node3,1,0 0 0.000000
1.64267092104074E+018,Node3,1,160 0.167495 0.171344
1.64267092122738E+018,Node3,1,0 0 0.000000
1.64267092142772E+018,Node3,1,0 0 0.000000
1.64267092163124E+018,Node3,1,0 0 0.000000
1.6426709218295E+018,Node3,1,0 0 0.000000
1.6426709220411E+018,Node3,1,160 0.167254 0.171243
1.64267092223098E+018,Node3,1,0 0 0.000000
1.6426709224312E+018,Node3,1,0 0 0.000000
1.64267092263095E+018,Node3,1,0 0 0.000000
1.64267092283198E+018,Node3,1,0 0 0.000000
1.64267092304854E+018,Node3,1,160 0.175269 0.179329
1.64267092323325E+018,Node3,1,0 0 0.000000
1.64267092343829E+018,Node3,1,0 0 0.000000
1.6426709236353E+018,Node3,1,0 0 0.000000
1.64267092383907E+018,Node3,1,0 0 0.000000
1.64267092404889E+018,Node3,1,160 0.175704 0.179566
1.64267092424199E+018,Node3,1,0 0 0.000000
1.64267092443847E+018,Node3,1,0 0 0.000000
1.642670924639E+018,Node3,1,0 0 0.000000
1.64267092483881E+018,Node3,1,0 0 0.000000
1.64267092505532E+018,Node3,1,160 0.181672 0.186040
1.64267092524106E+018,Node3,1,0 0 0.000000
1.64267092544168E+018,Node3,1,0 0 0.000000
1.64267092564185E+018,Node3,1,0 0 0.000000
1.64267092584176E+018,Node3,1,0 0 0.000000
1.64267092605264E+018,Node3,1,160 0.179417 0.183273
1.64267092624274E+018,Node3,1,0 0 0.000000
1.6426709264429E+018,Node3,1,0 0 0.000000
1.64267092664413E+018,Node3,1,0 0 0.000000
1.64267092684797E+018,Node3,1,0 0 0.000000
1.64267092705557E+018,Node3,1,160 0.182102 0.186124
1.64267092724603E+018,Node3,1,0 0 0.000000
1.64267092745055E+018,Node3,1,0 0 0.000000
1.64267092764756E+018,Node3,1,0 0 0.000000
1.64267092784831E+018,Node3,1,0 0 0.000000
1.64267092806566E+018,Node3,1,160 0.192482 0.196248
1.64267092825045E+018,Node3,1,0 0 0.000000
1.6426709284508E+018,Node3,1,0 0 0.000000
1.64267092865385E+018,Node3,1,0 0 0.000000
1.64267092885196E+018,Node3,1,0 0 0.000000
1.64267092906841E+018,Node3,1,160 0.195149 0.199188
1.64267092925469E+018,Node3,1,0 0 0.000000
1.64267092945371E+018,Node3,1,0 0 0.000000
1.64267092965616E+018,Node3,1,0 0 0.000000
1.64267092985587E+018,Node3,1,0 0 0.000000
1.64267093014622E+018,Node3,1,160 0.273412 0.276970
1.64267093025677E+018,Node3,1,0 0 0.000000
1.64267093045754E+018,Node3,1,0 0 0.000000
1.64267093065816E+018,Node3,1,0 0 0.000000
1.64267093086072E+018,Node3,1,0 0 0.000000
1.64267093107617E+018,Node3,1,160 0.203187 0.206707
1.64267093126398E+018,Node3,1,0 0 0.000000
1.64267093146138E+018,Node3,1,0 0 0.000000
1.64267093166112E+018,Node3,1,0 0 0.000000
1.64267093186533E+018,Node3,1,0 0 0.000000
1.64267093207391E+018,Node3,1,160 0.200577 0.204157
1.64267093226404E+018,Node3,1,0 0 0.000000
1.64267093246796E+018,Node3,1,0 0 0.000000
1.64267093266484E+018,Node3,1,0 0 0.000000
1.64267093286555E+018,Node3,1,0 0 0.000000
1.64267093308254E+018,Node3,1,160 0.209788 0.213520
1.64267093326695E+018,Node3,1,0 0 0.000000
1.64267093346968E+018,Node3,1,0 0 0.000000
1.6426709336677E+018,Node3,1,0 0 0.000000
1.64267093386812E+018,Node3,1,0 0 0.000000
1.64267093408276E+018,Node3,1,160 0.209977 0.213735
1.64267093426981E+018,Node3,1,0 0 0.000000
1.64267093447059E+018,Node3,1,0 0 0.000000
1.64267093467284E+018,Node3,1,0 0 0.000000
1.64267093491318E+018,Node3,1,56 0.042800 0.044118
1.64267093508942E+018,Node3,1,104 0.215285 0.217935
1.6426709352743E+018,Node3,1,0 0 0.000000
1.64267093547881E+018,Node3,1,0 0 0.000000
1.64267093567586E+018,Node3,1,0 0 0.000000
1.64267093592126E+018,Node3,1,140 0.048581 0.051990
1.64267093608197E+018,Node3,1,20 0.206511 0.208561
1.64267093627786E+018,Node3,1,0 0 0.000000
1.64267093647806E+018,Node3,1,0 0 0.000000
1.64267093667819E+018,Node3,1,0 0 0.000000
1.64267093692386E+018,Node3,1,154 0.050839 0.054517
1.64267093708094E+018,Node3,1,6 0.205546 0.206201
1.64267093728405E+018,Node3,1,0 0 0.000000
1.64267093748281E+018,Node3,1,0 0 0.000000
1.64267093768991E+018,Node3,1,0 0 0.000000
1.64267093793472E+018,Node3,1,160 0.061556 0.065322
1.64267093808682E+018,Node3,1,0 0 0.000000
1.6426709382846E+018,Node3,1,0 0 0.000000
1.64267093848539E+018,Node3,1,0 0 0.000000
1.64267093868591E+018,Node3,1,0 0 0.000000
1.64267093892627E+018,Node3,1,160 0.053003 0.056979
1.642670939086E+018,Node3,1,0 0 0.000000
1.64267093928703E+018,Node3,1,0 0 0.000000
1.64267093948913E+018,Node3,1,0 0 0.000000
1.64267093968906E+018,Node3,1,0 0 0.000000
1.64267093994348E+018,Node3,1,219 0.877243 3.069973
1.642670940088E+018,Node3,1,0 0 0.000000
1.64267094029075E+018,Node3,1,0 0 0.000000
1.64267094049007E+018,Node3,1,0 0 0.000000
1.64267094069008E+018,Node3,1,0 0 0.000000
1.64267094092945E+018,Node3,1,160 0.056493 0.059938
1.64267094109096E+018,Node3,1,0 0 0.000000
1.64267094129076E+018,Node3,1,0 0 0.000000
1.64267094149208E+018,Node3,1,0 0 0.000000
1.64267094169535E+018,Node3,1,0 0 0.000000
1.64267094193402E+018,Node3,1,157 0.059885 0.064900
1.64267094209898E+018,Node3,1,3 0.212112 0.212682
1.64267094229515E+018,Node3,1,0 0 0.000000
1.64267094249649E+018,Node3,1,0 0 0.000000
1.64267094269703E+018,Node3,1,0 0 0.000000
1.64267094292714E+018,Node3,1,160 0.053557 0.057719
1.64267094309821E+018,Node3,1,0 0 0.000000
1.64267094329953E+018,Node3,1,0 0 0.000000
1.64267094349947E+018,Node3,1,0 0 0.000000
1.64267094370272E+018,Node3,1,0 0 0.000000
1.64267094393354E+018,Node3,1,160 0.060037 0.064244
1.64267094410183E+018,Node3,1,0 0 0.000000
1.64267094430186E+018,Node3,1,0 0 0.000000
1.64267094450306E+018,Node3,1,0 0 0.000000
1.64267094470736E+018,Node3,1,0 0 0.000000
1.64267094492673E+018,Node3,1,207 0.733559 3.052124
1.64267094510572E+018,Node3,1,0 0 0.000000
1.64267094530325E+018,Node3,1,0 0 0.000000
1.64267094550401E+018,Node3,1,0 0 0.000000
1.64267094570382E+018,Node3,1,0 0 0.000000
1.64267094592964E+018,Node3,1,160 0.056914 0.060418
1.64267094610904E+018,Node3,1,0 0 0.000000
1.64267094630572E+018,Node3,1,0 0 0.000000
1.64267094650975E+018,Node3,1,0 0 0.000000
1.64267094670677E+018,Node3,1,0 0 0.000000
1.6426709469272E+018,Node3,1,160 0.053415 0.057724
1.6426709471077E+018,Node3,1,0 0 0.000000
1.64267094730832E+018,Node3,1,0 0 0.000000
1.64267094750936E+018,Node3,1,0 0 0.000000
1.64267094771862E+018,Node3,1,0 0 0.000000
1.64267094793148E+018,Node3,1,160 0.058390 0.062351
1.64267094811066E+018,Node3,1,0 0 0.000000
1.64267094831172E+018,Node3,1,0 0 0.000000
1.64267094851587E+018,Node3,1,0 0 0.000000
1.64267094871293E+018,Node3,1,0 0 0.000000
1.64267094892537E+018,Node3,1,160 0.051915 0.056000
1.6426709491137E+018,Node3,1,0 0 0.000000
1.64267094931487E+018,Node3,1,0 0 0.000000
1.64267094951503E+018,Node3,1,0 0 0.000000
1.6426709497155E+018,Node3,1,0 0 0.000000
1.64267094992867E+018,Node3,1,160 0.055348 0.059338
1.64267095011728E+018,Node3,1,0 0 0.000000
1.64267095031785E+018,Node3,1,0 0 0.000000
1.6426709505182E+018,Node3,1,0 0 0.000000
1.64267095072193E+018,Node3,1,0 0 0.000000
1.64267095092952E+018,Node3,1,160 0.055640 0.059942
1.64267095112215E+018,Node3,1,0 0 0.000000
1.64267095132064E+018,Node3,1,0 0 0.000000
1.64267095152058E+018,Node3,1,0 0 0.000000
1.64267095172567E+018,Node3,1,0 0 0.000000
1.6426709519323E+018,Node3,1,160 0.058568 0.063150
1.64267095212209E+018,Node3,1,0 0 0.000000
1.64267095232187E+018,Node3,1,0 0 0.000000
1.64267095252314E+018,Node3,1,0 0 0.000000
1.64267095272368E+018,Node3,1,0 0 0.000000
1.64267095294018E+018,Node3,1,160 0.066296 0.070988
1.64267095312504E+018,Node3,1,0 0 0.000000
1.64267095332541E+018,Node3,1,0 0 0.000000
1.64267095352897E+018,Node3,1,0 0 0.000000
1.64267095372636E+018,Node3,1,0 0 0.000000
1.64267095393671E+018,Node3,1,160 0.062844 0.066887
1.64267095412695E+018,Node3,1,0 0 0.000000
1.64267095432976E+018,Node3,1,0 0 0.000000
1.64267095452769E+018,Node3,1,0 0 0.000000
1.642670954729E+018,Node3,1,0 0 0.000000
1.64267095494342E+018,Node3,1,160 0.069507 0.074025
1.64267095512919E+018,Node3,1,0 0 0.000000
1.64267095533072E+018,Node3,1,0 0 0.000000
1.64267095553083E+018,Node3,1,0 0 0.000000
1.64267095573162E+018,Node3,1,0 0 0.000000
1.64267095595795E+018,Node3,1,160 0.084489 0.088545
1.64267095613224E+018,Node3,1,0 0 0.000000
1.642670956336E+018,Node3,1,0 0 0.000000
1.64267095653448E+018,Node3,1,0 0 0.000000
1.64267095673482E+018,Node3,1,0 0 0.000000
1.64267095694977E+018,Node3,1,160 0.076487 0.080437
1.64267095714009E+018,Node3,1,14 0.263330 0.265256
1.642670957336E+018,Node3,1,0 0 0.000000
1.64267095753646E+018,Node3,1,0 0 0.000000
1.64267095773681E+018,Node3,1,0 0 0.000000
1.64267095794891E+018,Node3,1,160 0.075433 0.079594
1.64267095814194E+018,Node3,1,0 0 0.000000
1.64267095833838E+018,Node3,1,0 0 0.000000
1.64267095853912E+018,Node3,1,0 0 0.000000
1.64267095874377E+018,Node3,1,0 0 0.000000
1.64267095895538E+018,Node3,1,160 0.082383 0.086066
1.64267095914353E+018,Node3,1,0 0 0.000000
1.64267095934437E+018,Node3,1,0 0 0.000000
1.64267095954298E+018,Node3,1,0 0 0.000000
1.64267095974445E+018,Node3,1,0 0 0.000000
1.64267095996022E+018,Node3,1,160 0.086180 0.090877
1.64267096014441E+018,Node3,1,0 0 0.000000
1.64267096035075E+018,Node3,1,0 0 0.000000
1.64267096054619E+018,Node3,1,0 0 0.000000
1.64267096075318E+018,Node3,1,0 0 0.000000
1.64267096113831E+018,Node3,1,149 0.264251 0.268588
1.64267096123391E+018,Node3,1,11 0.353846 0.359542
1.64267096140424E+018,Node3,1,0 0 0.000000
1.64267096155341E+018,Node3,1,0 0 0.000000
1.64267096175361E+018,Node3,1,0 0 0.000000
1.6426709619646E+018,Node3,1,160 0.091023 0.095004
1.64267096215463E+018,Node3,1,0 0 0.000000
1.64267096235528E+018,Node3,1,0 0 0.000000
1.64267096255706E+018,Node3,1,0 0 0.000000
1.64267096275819E+018,Node3,1,0 0 0.000000
1.64267096297008E+018,Node3,1,160 0.095936 0.100470
1.64267096315817E+018,Node3,1,0 0 0.000000
1.64267096336168E+018,Node3,1,0 0 0.000000
1.64267096355857E+018,Node3,1,0 0 0.000000
1.64267096375897E+018,Node3,1,0 0 0.000000
1.6426709639708E+018,Node3,1,160 0.097490 0.101674
1.6426709641604E+018,Node3,1,0 0 0.000000
1.64267096436101E+018,Node3,1,0 0 0.000000
1.64267096456199E+018,Node3,1,0 0 0.000000
1.64267096476543E+018,Node3,1,0 0 0.000000
1.64267096497634E+018,Node3,1,160 0.102464 0.106952
1.64267096516394E+018,Node3,1,0 0 0.000000
1.64267096536473E+018,Node3,1,0 0 0.000000
1.64267096556944E+018,Node3,1,0 0 0.000000
1.64267096576618E+018,Node3,1,0 0 0.000000
1.64267096597782E+018,Node3,1,160 0.104195 0.108206
1.64267096616913E+018,Node3,1,0 0 0.000000
1.6426709663687E+018,Node3,1,0 0 0.000000
1.64267096657137E+018,Node3,1,0 0 0.000000
1.64267096678169E+018,Node3,1,0 0 0.000000
1.64267096698039E+018,Node3,1,160 0.106927 0.111363
1.64267096717115E+018,Node3,1,0 0 0.000000
1.64267096737238E+018,Node3,1,0 0 0.000000
1.64267096757239E+018,Node3,1,0 0 0.000000
1.64267096777625E+018,Node3,1,0 0 0.000000
1.64267096798917E+018,Node3,1,160 0.115985 0.119839
1.64267096817711E+018,Node3,1,0 0 0.000000
1.64267096837478E+018,Node3,1,0 0 0.000000
1.6426709685796E+018,Node3,1,0 0 0.000000
1.64267096877594E+018,Node3,1,0 0 0.000000
1.64267096899094E+018,Node3,1,160 0.118051 0.121823
1.64267096917783E+018,Node3,1,0 0 0.000000
1.64267096938099E+018,Node3,1,0 0 0.000000
1.6426709695795E+018,Node3,1,0 0 0.000000
1.64267096977986E+018,Node3,1,0 0 0.000000
1.64267096999621E+018,Node3,1,160 0.123068 0.126948
1.64267097018081E+018,Node3,1,0 0 0.000000
1.64267097038502E+018,Node3,1,0 0 0.000000
1.64267097058278E+018,Node3,1,0 0 0.000000
1.64267097078363E+018,Node3,1,0 0 0.000000
1.64267097099899E+018,Node3,1,160 0.125919 0.129976
1.6426709711851E+018,Node3,1,0 0 0.000000
1.64267097138621E+018,Node3,1,0 0 0.000000
1.64267097158731E+018,Node3,1,0 0 0.000000
1.64267097179137E+018,Node3,1,0 0 0.000000
1.6426709719999E+018,Node3,1,160 0.126598 0.130327
1.64267097218972E+018,Node3,1,0 0 0.000000
1.64267097239037E+018,Node3,1,0 0 0.000000
1.64267097259266E+018,Node3,1,0 0 0.000000
1.64267097279152E+018,Node3,1,0 0 0.000000
1.64267097319397E+018,Node3,1,160 0.317879 0.324708
1.642670973451E+018,Node3,1,0 0 0.000000
1.64267097359518E+018,Node3,1,0 0 0.000000
1.64267097379653E+018,Node3,1,0 0 0.000000
1.64267097401337E+018,Node3,1,160 0.139769 0.143990
1.64267097419708E+018,Node3,1,0 0 0.000000
1.64267097439953E+018,Node3,1,0 0 0.000000
1.64267097459904E+018,Node3,1,0 0 0.000000
1.64267097479956E+018,Node3,1,0 0 0.000000
1.64267097501621E+018,Node3,1,160 0.141905 0.146551
1.64267097519967E+018,Node3,1,0 0 0.000000
1.64267097540446E+018,Node3,1,0 0 0.000000
1.6426709756017E+018,Node3,1,0 0 0.000000
1.64267097580298E+018,Node3,1,0 0 0.000000
1.64267097601332E+018,Node3,1,160 0.139994 0.144102
1.64267097620328E+018,Node3,1,0 0 0.000000
1.64267097640457E+018,Node3,1,0 0 0.000000
1.64267097660906E+018,Node3,1,0 0 0.000000
1.64267097680608E+018,Node3,1,0 0 0.000000
1.64267097702325E+018,Node3,1,160 0.149883 0.153650
1.64267097721029E+018,Node3,1,0 0 0.000000
1.64267097740728E+018,Node3,1,0 0 0.000000
1.64267097760812E+018,Node3,1,0 0 0.000000
1.64267097781149E+018,Node3,1,0 0 0.000000
1.64267097802644E+018,Node3,1,160 0.152639 0.156552
1.64267097821079E+018,Node3,1,0 0 0.000000
1.64267097841436E+018,Node3,1,0 0 0.000000
1.64267097861243E+018,Node3,1,0 0 0.000000
1.64267097881714E+018,Node3,1,0 0 0.000000
1.64267097902473E+018,Node3,1,160 0.151086 0.155471
1.64267097921474E+018,Node3,1,0 0 0.000000
1.64267097941808E+018,Node3,1,0 0 0.000000
1.64267097961489E+018,Node3,1,0 0 0.000000
1.64267097981859E+018,Node3,1,0 0 0.000000
1.64267098003311E+018,Node3,1,160 0.159450 0.163770
1.64267098021662E+018,Node3,1,0 0 0.000000
1.64267098041789E+018,Node3,1,0 0 0.000000
1.6426709806199E+018,Node3,1,0 0 0.000000
1.64267098081893E+018,Node3,1,0 0 0.000000
1.64267098103582E+018,Node3,1,160 0.162747 0.166486
1.64267098122293E+018,Node3,1,0 0 0.000000
1.64267098142421E+018,Node3,1,0 0 0.000000
1.6426709816221E+018,Node3,1,0 0 0.000000
1.64267098182309E+018,Node3,1,0 0 0.000000
1.64267098203445E+018,Node3,1,160 0.161180 0.164973
1.64267098222528E+018,Node3,1,0 0 0.000000
1.64267098242523E+018,Node3,1,0 0 0.000000
1.64267098262787E+018,Node3,1,0 0 0.000000
1.64267098282657E+018,Node3,1,0 0 0.000000
1.6426709830486E+018,Node3,1,160 0.175230 0.178705
1.64267098322839E+018,Node3,1,0 0 0.000000
1.64267098342835E+018,Node3,1,0 0 0.000000
1.64267098363389E+018,Node3,1,0 0 0.000000
1.64267098382987E+018,Node3,1,0 0 0.000000
1.64267098404409E+018,Node3,1,160 0.171181 0.174916
1.64267098423152E+018,Node3,1,0 0 0.000000
1.64267098443143E+018,Node3,1,0 0 0.000000
1.64267098463128E+018,Node3,1,0 0 0.000000
1.64267098483239E+018,Node3,1,0 0 0.000000
1.64267098504436E+018,Node3,1,160 0.171205 0.174688
1.64267098523404E+018,Node3,1,0 0 0.000000
1.64267098543462E+018,Node3,1,0 0 0.000000
1.64267098563584E+018,Node3,1,0 0 0.000000
1.64267098583604E+018,Node3,1,0 0 0.000000
1.6426709860533E+018,Node3,1,160 0.180180 0.183935
1.6426709862433E+018,Node3,1,0 0 0.000000
1.64267098643907E+018,Node3,1,0 0 0.000000
1.64267098664036E+018,Node3,1,0 0 0.000000
1.64267098684047E+018,Node3,1,0 0 0.000000
1.64267098705815E+018,Node3,1,160 0.184642 0.188388
1.64267098724177E+018,Node3,1,0 0 0.000000
1.64267098744666E+018,Node3,1,0 0 0.000000
1.64267098764257E+018,Node3,1,0 0 0.000000
1.64267098784373E+018,Node3,1,0 0 0.000000
1.64267098805899E+018,Node3,1,160 0.185884 0.189783
1.6426709882448E+018,Node3,1,0 0 0.000000
1.64267098844479E+018,Node3,1,0 0 0.000000
1.64267098864917E+018,Node3,1,0 0 0.000000
1.64267098884637E+018,Node3,1,0 0 0.000000
1.64267098906233E+018,Node3,1,160 0.189037 0.192933
1.64267098924708E+018,Node3,1,0 0 0.000000
1.64267098944841E+018,Node3,1,0 0 0.000000
1.64267098965226E+018,Node3,1,0 0 0.000000
1.64267098984939E+018,Node3,1,0 0 0.000000
1.64267099006107E+018,Node3,1,160 0.187005 0.191316
1.64267099025551E+018,Node3,1,0 0 0.000000
1.64267099045154E+018,Node3,1,0 0 0.000000
1.64267099065642E+018,Node3,1,0 0 0.000000
1.64267099085526E+018,Node3,1,0 0 0.000000
1.64267099106505E+018,Node3,1,160 0.191657 0.195359
1.64267099125523E+018,Node3,1,0 0 0.000000
1.64267099145809E+018,Node3,1,0 0 0.000000
1.6426709916569E+018,Node3,1,0 0 0.000000
1.64267099185788E+018,Node3,1,0 0 0.000000
1.64267099207537E+018,Node3,1,160 0.202479 0.206143
1.64267099225997E+018,Node3,1,0 0 0.000000
1.64267099246111E+018,Node3,1,0 0 0.000000
1.64267099266132E+018,Node3,1,0 0 0.000000
1.64267099286276E+018,Node3,1,0 0 0.000000
1.64267099307355E+018,Node3,1,160 0.200356 0.204407
1.64267099326313E+018,Node3,1,0 0 0.000000
1.64267099346415E+018,Node3,1,0 0 0.000000
1.64267099366471E+018,Node3,1,0 0 0.000000
1.64267099386651E+018,Node3,1,0 0 0.000000
1.64267099407733E+018,Node3,1,160 0.203980 0.207695
1.64267099426939E+018,Node3,1,0 0 0.000000
1.64267099446777E+018,Node3,1,0 0 0.000000
1.64267099466851E+018,Node3,1,0 0 0.000000
1.6426709948746E+018,Node3,1,0 0 0.000000
1.64267099508365E+018,Node3,1,160 0.210615 0.214625
1.64267099527131E+018,Node3,1,0 0 0.000000
1.64267099547232E+018,Node3,1,0 0 0.000000
1.64267099567467E+018,Node3,1,0 0 0.000000
1.64267099591669E+018,Node3,1,144 0.044126 0.047623
1.64267099607508E+018,Node3,1,16 0.198573 0.199405
1.64267099627887E+018,Node3,1,0 0 0.000000
1.6426709964762E+018,Node3,1,0 0 0.000000
1.64267099667679E+018,Node3,1,0 0 0.000000
1.64267099692362E+018,Node3,1,145 0.051065 0.054401
1.64267099708175E+018,Node3,1,15 0.206798 0.208128
1.64267099727836E+018,Node3,1,0 0 0.000000
1.64267099748334E+018,Node3,1,0 0 0.000000
1.64267099768046E+018,Node3,1,0 0 0.000000
1.64267099792743E+018,Node3,1,153 0.053769 0.057598
1.64267099808622E+018,Node3,1,7 0.210440 0.210894
1.64267099828188E+018,Node3,1,0 0 0.000000
1.6426709984823E+018,Node3,1,0 0 0.000000
1.64267099868364E+018,Node3,1,0 0 0.000000
1.64267099892341E+018,Node3,1,160 0.050641 0.054295
1.64267099908894E+018,Node3,1,0 0 0.000000
1.64267099928456E+018,Node3,1,0 0 0.000000
1.64267099948517E+018,Node3,1,0 0 0.000000
1.64267099968614E+018,Node3,1,0 0 0.000000
1.64267100038988E+018,Node3,1,153 0.516323 0.520246
1.64267100049245E+018,Node3,1,7 0.605666 0.607113
1.64267100069141E+018,Node3,1,0 0 0.000000
1.64267100092881E+018,Node3,1,160 0.055413 0.059222
1.6426710010929E+018,Node3,1,0 0 0.000000
1.64267100129184E+018,Node3,1,0 0 0.000000
1.64267100149281E+018,Node3,1,0 0 0.000000
1.64267100169387E+018,Node3,1,0 0 0.000000
1.64267100193013E+018,Node3,1,160 0.057226 0.060747
1.64267100209429E+018,Node3,1,0 0 0.000000
1.64267100229476E+018,Node3,1,0 0 0.000000
1.64267100249448E+018,Node3,1,0 0 0.000000
1.64267100269556E+018,Node3,1,0 0 0.000000
1.64267100292535E+018,Node3,1,160 0.051304 0.055487
1.64267100309659E+018,Node3,1,0 0 0.000000
1.64267100329678E+018,Node3,1,0 0 0.000000
1.64267100349778E+018,Node3,1,0 0 0.000000
1.6426710036985E+018,Node3,1,0 0 0.000000
1.64267100392472E+018,Node3,1,160 0.051932 0.055723
1.64267100409945E+018,Node3,1,0 0 0.000000
1.64267100430061E+018,Node3,1,0 0 0.000000
1.64267100450253E+018,Node3,1,0 0 0.000000
1.6426710047013E+018,Node3,1,0 0 0.000000
1.64267100492937E+018,Node3,1,160 0.056078 0.059533
1.64267100510557E+018,Node3,1,0 0 0.000000
1.64267100530227E+018,Node3,1,0 0 0.000000
1.64267100550336E+018,Node3,1,0 0 0.000000
1.64267100570422E+018,Node3,1,0 0 0.000000
1.64267100592941E+018,Node3,1,160 0.055757 0.059775
1.64267100610491E+018,Node3,1,0 0 0.000000
1.64267100631036E+018,Node3,1,0 0 0.000000
1.64267100650601E+018,Node3,1,0 0 0.000000
1.64267100670678E+018,Node3,1,0 0 0.000000
1.64267100692377E+018,Node3,1,160 0.050781 0.054466
1.64267100710713E+018,Node3,1,0 0 0.000000
1.64267100730757E+018,Node3,1,0 0 0.000000
1.64267100751216E+018,Node3,1,0 0 0.000000
1.64267100770926E+018,Node3,1,0 0 0.000000
1.64267100792695E+018,Node3,1,160 0.053234 0.057021
1.64267100811311E+018,Node3,1,0 0 0.000000
1.64267100831035E+018,Node3,1,0 0 0.000000
1.64267100851404E+018,Node3,1,0 0 0.000000
1.64267100871162E+018,Node3,1,0 0 0.000000
1.64267100893011E+018,Node3,1,160 0.056842 0.060652
1.64267100911632E+018,Node3,1,0 0 0.000000
1.6426710093131E+018,Node3,1,0 0 0.000000
1.64267100951347E+018,Node3,1,0 0 0.000000
1.64267100971459E+018,Node3,1,0 0 0.000000
1.64267100992688E+018,Node3,1,160 0.054003 0.057626
1.64267101011582E+018,Node3,1,0 0 0.000000
1.64267101031656E+018,Node3,1,0 0 0.000000
1.64267101051704E+018,Node3,1,0 0 0.000000
1.64267101071803E+018,Node3,1,0 0 0.000000
1.64267101093408E+018,Node3,1,160 0.060915 0.064639
1.64267101112154E+018,Node3,1,0 0 0.000000
1.64267101131949E+018,Node3,1,0 0 0.000000
1.64267101152019E+018,Node3,1,0 0 0.000000
1.64267101172374E+018,Node3,1,0 0 0.000000
1.64267101193448E+018,Node3,1,160 0.061588 0.065242
1.6426710121225E+018,Node3,1,0 0 0.000000
1.64267101232317E+018,Node3,1,0 0 0.000000
1.64267101252373E+018,Node3,1,0 0 0.000000
1.64267101272625E+018,Node3,1,0 0 0.000000
1.64267101294144E+018,Node3,1,160 0.068414 0.071777
1.64267101312602E+018,Node3,1,0 0 0.000000
1.64267101332892E+018,Node3,1,0 0 0.000000
1.64267101352683E+018,Node3,1,0 0 0.000000
1.64267101372799E+018,Node3,1,0 0 0.000000
1.64267101394475E+018,Node3,1,160 0.071701 0.075497
1.6426710141292E+018,Node3,1,0 0 0.000000
1.64267101433031E+018,Node3,1,0 0 0.000000
1.64267101453314E+018,Node3,1,0 0 0.000000
1.6426710147319E+018,Node3,1,0 0 0.000000
1.64267101494315E+018,Node3,1,160 0.070288 0.073783
1.64267101513261E+018,Node3,1,0 0 0.000000
1.64267101533299E+018,Node3,1,0 0 0.000000
1.64267101553398E+018,Node3,1,0 0 0.000000
1.64267101573689E+018,Node3,1,0 0 0.000000
1.64267101595213E+018,Node3,1,160 0.079036 0.082635
1.64267101613554E+018,Node3,1,0 0 0.000000
1.64267101634034E+018,Node3,1,0 0 0.000000
1.64267101653745E+018,Node3,1,0 0 0.000000
1.64267101673798E+018,Node3,1,0 0 0.000000
1.64267101694948E+018,Node3,1,160 0.076259 0.080193
1.6426710171389E+018,Node3,1,0 0 0.000000
1.64267101734244E+018,Node3,1,0 0 0.000000
1.64267101754074E+018,Node3,1,0 0 0.000000
1.64267101774513E+018,Node3,1,0 0 0.000000
1.64267101795342E+018,Node3,1,160 0.080448 0.084215
1.64267101814291E+018,Node3,1,0 0 0.000000
1.64267101834355E+018,Node3,1,0 0 0.000000
1.64267101854453E+018,Node3,1,0 0 0.000000
1.64267101874538E+018,Node3,1,0 0 0.000000
1.64267101895914E+018,Node3,1,160 0.086254 0.089684
1.64267101914749E+018,Node3,1,0 0 0.000000
1.64267101934727E+018,Node3,1,0 0 0.000000
1.64267101955177E+018,Node3,1,0 0 0.000000
1.64267101974876E+018,Node3,1,0 0 0.000000
1.64267101996994E+018,Node3,1,160 0.096479 0.100424
1.6426710201494E+018,Node3,1,0 0 0.000000
1.64267102035323E+018,Node3,1,0 0 0.000000
1.64267102055115E+018,Node3,1,0 0 0.000000
1.64267102075223E+018,Node3,1,0 0 0.000000
1.64267102096692E+018,Node3,1,160 0.093772 0.097335
1.64267102115377E+018,Node3,1,0 0 0.000000
1.64267102135475E+018,Node3,1,0 0 0.000000
1.64267102155659E+018,Node3,1,0 0 0.000000
1.64267102175659E+018,Node3,1,0 0 0.000000
1.64267102196773E+018,Node3,1,160 0.094708 0.098557
1.6426710221596E+018,Node3,1,0 0 0.000000
1.64267102235842E+018,Node3,1,0 0 0.000000
1.64267102255995E+018,Node3,1,0 0 0.000000
1.64267102275976E+018,Node3,1,0 0 0.000000
1.64267102297432E+018,Node3,1,160 0.101405 0.105024
1.64267102316106E+018,Node3,1,0 0 0.000000
1.64267102336268E+018,Node3,1,0 0 0.000000
1.64267102356126E+018,Node3,1,0 0 0.000000
1.6426710237623E+018,Node3,1,0 0 0.000000
1.6426710239774E+018,Node3,1,160 0.104291 0.108228
1.64267102416331E+018,Node3,1,0 0 0.000000
1.64267102436692E+018,Node3,1,0 0 0.000000
1.64267102456411E+018,Node3,1,0 0 0.000000
1.64267102476377E+018,Node3,1,0 0 0.000000
1.6426710249751E+018,Node3,1,160 0.101951 0.105872
1.64267102516579E+018,Node3,1,0 0 0.000000
1.6426710253709E+018,Node3,1,0 0 0.000000
1.64267102556792E+018,Node3,1,0 0 0.000000
1.64267102576968E+018,Node3,1,0 0 0.000000
1.64267102598011E+018,Node3,1,160 0.107162 0.110952
1.6426710261705E+018,Node3,1,0 0 0.000000
1.64267102637362E+018,Node3,1,0 0 0.000000
1.6426710265712E+018,Node3,1,0 0 0.000000
1.64267102677412E+018,Node3,1,0 0 0.000000
1.64267102698829E+018,Node3,1,160 0.115053 0.118728
1.64267102717312E+018,Node3,1,0 0 0.000000
1.64267102737336E+018,Node3,1,0 0 0.000000
1.64267102757359E+018,Node3,1,0 0 0.000000
1.64267102777692E+018,Node3,1,0 0 0.000000
1.64267102798553E+018,Node3,1,160 0.112887 0.116357
1.64267102817642E+018,Node3,1,0 0 0.000000
1.64267102837706E+018,Node3,1,0 0 0.000000
1.64267102857792E+018,Node3,1,0 0 0.000000
1.64267102877926E+018,Node3,1,0 0 0.000000
1.64267102899389E+018,Node3,1,160 0.120865 0.124411
1.6426710291796E+018,Node3,1,0 0 0.000000
1.64267102938194E+018,Node3,1,0 0 0.000000
1.64267102958096E+018,Node3,1,0 0 0.000000
1.64267102978546E+018,Node3,1,0 0 0.000000
1.64267102999893E+018,Node3,1,160 0.125990 0.129581
1.64267103018218E+018,Node3,1,0 0 0.000000
1.64267103038354E+018,Node3,1,0 0 0.000000
1.64267103058446E+018,Node3,1,0 0 0.000000
1.64267103078792E+018,Node3,1,0 0 0.000000
1.64267103100224E+018,Node3,1,160 0.128774 0.132935
1.6426710311861E+018,Node3,1,0 0 0.000000
1.64267103138951E+018,Node3,1,0 0 0.000000
1.64267103158703E+018,Node3,1,0 0 0.000000
1.64267103178811E+018,Node3,1,0 0 0.000000
1.64267103200473E+018,Node3,1,160 0.131846 0.135438
1.64267103219034E+018,Node3,1,0 0 0.000000
1.64267103239133E+018,Node3,1,0 0 0.000000
1.64267103259452E+018,Node3,1,0 0 0.000000
1.64267103279249E+018,Node3,1,0 0 0.000000
1.64267103300233E+018,Node3,1,160 0.128689 0.132674
1.64267103329246E+018,Node3,1,0 0 0.000000
1.64267103345779E+018,Node3,1,0 0 0.000000
1.64267103359497E+018,Node3,1,0 0 0.000000
1.64267103379427E+018,Node3,1,0 0 0.000000
1.64267103401364E+018,Node3,1,160 0.140159 0.143797
1.64267103419621E+018,Node3,1,0 0 0.000000
1.64267103439832E+018,Node3,1,0 0 0.000000
1.6426710345978E+018,Node3,1,0 0 0.000000
1.64267103480022E+018,Node3,1,0 0 0.000000
1.64267103500989E+018,Node3,1,160 0.136829 0.140644
1.6426710351995E+018,Node3,1,0 0 0.000000
1.64267103540378E+018,Node3,1,0 0 0.000000
1.6426710355996E+018,Node3,1,0 0 0.000000
1.64267103580045E+018,Node3,1,0 0 0.000000
1.64267103601471E+018,Node3,1,160 0.141799 0.145424
1.64267103620243E+018,Node3,1,0 0 0.000000
1.6426710364066E+018,Node3,1,0 0 0.000000
1.64267103660367E+018,Node3,1,0 0 0.000000
1.64267103680442E+018,Node3,1,0 0 0.000000
1.64267103701723E+018,Node3,1,160 0.144066 0.147779
1.64267103720609E+018,Node3,1,0 0 0.000000
1.64267103740721E+018,Node3,1,0 0 0.000000
1.64267103761142E+018,Node3,1,0 0 0.000000
1.64267103780826E+018,Node3,1,0 0 0.000000
1.64267103801944E+018,Node3,1,160 0.146599 0.150271
1.6426710382102E+018,Node3,1,0 0 0.000000
1.64267103841134E+018,Node3,1,0 0 0.000000
1.64267103861225E+018,Node3,1,0 0 0.000000
1.64267103881317E+018,Node3,1,0 0 0.000000
1.64267103903004E+018,Node3,1,160 0.157048 0.160715
1.64267103921483E+018,Node3,1,0 0 0.000000
1.64267103941529E+018,Node3,1,0 0 0.000000
1.64267103961928E+018,Node3,1,0 0 0.000000
1.64267103981713E+018,Node3,1,0 0 0.000000
1.64267104003444E+018,Node3,1,160 0.161741 0.165302
1.64267104022348E+018,Node3,1,0 0 0.000000
1.64267104041978E+018,Node3,1,0 0 0.000000
1.64267104061969E+018,Node3,1,0 0 0.000000
1.6426710408236E+018,Node3,1,0 0 0.000000
1.64267104103337E+018,Node3,1,160 0.160875 0.164293
1.64267104122191E+018,Node3,1,0 0 0.000000
1.64267104142595E+018,Node3,1,0 0 0.000000
1.64267104162316E+018,Node3,1,0 0 0.000000
1.64267104182764E+018,Node3,1,0 0 0.000000
1.64267104204124E+018,Node3,1,160 0.168415 0.171984
1.64267104222559E+018,Node3,1,0 0 0.000000
1.64267104242674E+018,Node3,1,0 0 0.000000
1.64267104262699E+018,Node3,1,0 0 0.000000
1.64267104282766E+018,Node3,1,0 0 0.000000
1.64267104303798E+018,Node3,1,160 0.164546 0.168639
1.64267104322924E+018,Node3,1,0 0 0.000000
1.6426710434294E+018,Node3,1,0 0 0.000000
1.64267104363158E+018,Node3,1,0 0 0.000000
1.64267104382936E+018,Node3,1,0 0 0.000000
1.64267104404045E+018,Node3,1,160 0.167373 0.171151
1.64267104423354E+018,Node3,1,0 0 0.000000
1.64267104443011E+018,Node3,1,0 0 0.000000
1.64267104463131E+018,Node3,1,0 0 0.000000
1.64267104483451E+018,Node3,1,0 0 0.000000
1.64267104504909E+018,Node3,1,160 0.175569 0.179305
1.64267104523826E+018,Node3,1,0 0 0.000000
1.64267104543418E+018,Node3,1,0 0 0.000000
1.64267104563576E+018,Node3,1,0 0 0.000000
1.64267104583569E+018,Node3,1,0 0 0.000000
1.64267104604957E+018,Node3,1,160 0.176334 0.180193
1.64267104623755E+018,Node3,1,0 0 0.000000
1.64267104643762E+018,Node3,1,0 0 0.000000
1.64267104663802E+018,Node3,1,0 0 0.000000
1.64267104684318E+018,Node3,1,0 0 0.000000
1.64267104704992E+018,Node3,1,160 0.176489 0.180576
1.64267104724062E+018,Node3,1,0 0 0.000000
1.64267104744347E+018,Node3,1,0 0 0.000000
1.64267104764165E+018,Node3,1,0 0 0.000000
1.64267104784263E+018,Node3,1,0 0 0.000000
1.64267104805901E+018,Node3,1,160 0.185382 0.189171
1.64267104824387E+018,Node3,1,0 0 0.000000
1.64267104844787E+018,Node3,1,0 0 0.000000
1.64267104864494E+018,Node3,1,0 0 0.000000
1.64267104884628E+018,Node3,1,0 0 0.000000
1.642671049061E+018,Node3,1,160 0.187720 0.191347
1.64267104924668E+018,Node3,1,0 0 0.000000
1.64267104944652E+018,Node3,1,0 0 0.000000
1.64267104964767E+018,Node3,1,0 0 0.000000
1.64267104984851E+018,Node3,1,0 0 0.000000
1.64267105006602E+018,Node3,1,160 0.192342 0.196723
1.64267105025156E+018,Node3,1,0 0 0.000000
1.64267105045075E+018,Node3,1,0 0 0.000000
1.64267105065088E+018,Node3,1,0 0 0.000000
1.64267105085362E+018,Node3,1,0 0 0.000000
1.64267105106237E+018,Node3,1,160 0.188761 0.193136
1.64267105125268E+018,Node3,1,0 0 0.000000
1.64267105145721E+018,Node3,1,0 0 0.000000
1.64267105165368E+018,Node3,1,0 0 0.000000
1.64267105185737E+018,Node3,1,0 0 0.000000
1.64267105207151E+018,Node3,1,160 0.198026 0.201754
1.64267105225646E+018,Node3,1,0 0 0.000000
1.64267105245996E+018,Node3,1,0 0 0.000000
1.64267105265706E+018,Node3,1,0 0 0.000000
1.64267105285756E+018,Node3,1,0 0 0.000000
1.64267105307422E+018,Node3,1,160 0.201574 0.205233
1.64267105325901E+018,Node3,1,0 0 0.000000
1.64267105345952E+018,Node3,1,0 0 0.000000
1.64267105366057E+018,Node3,1,0 0 0.000000
1.64267105386133E+018,Node3,1,0 0 0.000000
1.64267105407833E+018,Node3,1,160 0.205186 0.209014
1.642671054263E+018,Node3,1,0 0 0.000000
1.64267105446368E+018,Node3,1,0 0 0.000000
1.64267105466841E+018,Node3,1,0 0 0.000000
1.6426710548652E+018,Node3,1,0 0 0.000000
1.6426710550766E+018,Node3,1,160 0.203531 0.207091
1.64267105526667E+018,Node3,1,0 0 0.000000
1.64267105546781E+018,Node3,1,0 0 0.000000
1.64267105566876E+018,Node3,1,0 0 0.000000
1.64267105587359E+018,Node3,1,0 0 0.000000
1.64267105608225E+018,Node3,1,160 0.209309 0.213273
1.64267105627024E+018,Node3,1,0 0 0.000000
1.6426710564727E+018,Node3,1,0 0 0.000000
1.64267105667635E+018,Node3,1,0 0 0.000000
1.64267105690921E+018,Node3,1,28 0.039641 0.040332
1.64267105708144E+018,Node3,1,132 0.208590 0.211232
1.64267105727344E+018,Node3,1,0 0 0.000000
1.64267105747683E+018,Node3,1,0 0 0.000000
1.64267105767422E+018,Node3,1,0 0 0.000000
1.64267105791975E+018,Node3,1,160 0.046880 0.050611
1.64267105807437E+018,Node3,1,0 0 0.000000
1.64267105827571E+018,Node3,1,0 0 0.000000
1.64267105847917E+018,Node3,1,0 0 0.000000
1.64267105867581E+018,Node3,1,0 0 0.000000
1.64267105892119E+018,Node3,1,160 0.047816 0.051689
1.64267105908095E+018,Node3,1,0 0 0.000000
1.64267105927728E+018,Node3,1,0 0 0.000000
1.64267105947698E+018,Node3,1,0 0 0.000000
1.64267105968216E+018,Node3,1,0 0 0.000000
1.64267105992138E+018,Node3,1,142 0.048039 0.051935
1.64267106008316E+018,Node3,1,18 0.208106 0.209647
1.64267106027784E+018,Node3,1,0 0 0.000000
1.6426710604789E+018,Node3,1,0 0 0.000000
1.64267106068018E+018,Node3,1,0 0 0.000000
1.6426710609228E+018,Node3,1,160 0.049878 0.053710
1.64267106108066E+018,Node3,1,0 0 0.000000
1.64267106128193E+018,Node3,1,0 0 0.000000
1.64267106148168E+018,Node3,1,0 0 0.000000
1.64267106168563E+018,Node3,1,0 0 0.000000
1.64267106192503E+018,Node3,1,160 0.051894 0.056039
1.64267106208765E+018,Node3,1,0 0 0.000000
1.6426710622847E+018,Node3,1,0 0 0.000000
1.64267106248545E+018,Node3,1,0 0 0.000000
1.64267106268914E+018,Node3,1,0 0 0.000000
1.64267106292482E+018,Node3,1,160 0.051663 0.055206
1.64267106308943E+018,Node3,1,0 0 0.000000
1.64267106328777E+018,Node3,1,0 0 0.000000
1.64267106348873E+018,Node3,1,0 0 0.000000
1.64267106368928E+018,Node3,1,0 0 0.000000
1.64267106392198E+018,Node3,1,160 0.048513 0.052303
1.64267106408949E+018,Node3,1,0 0 0.000000
1.64267106429046E+018,Node3,1,0 0 0.000000
1.64267106449132E+018,Node3,1,0 0 0.000000
1.6426710646921E+018,Node3,1,0 0 0.000000
1.64267106493014E+018,Node3,1,160 0.056889 0.060713
1.64267106509228E+018,Node3,1,0 0 0.000000
1.6426710652971E+018,Node3,1,0 0 0.000000
1.64267106549428E+018,Node3,1,0 0 0.000000
1.64267106569396E+018,Node3,1,0 0 0.000000
1.64267106592905E+018,Node3,1,160 0.055629 0.059775
1.64267106609515E+018,Node3,1,0 0 0.000000
1.64267106629471E+018,Node3,1,0 0 0.000000
1.64267106650005E+018,Node3,1,0 0 0.000000
1.64267106669724E+018,Node3,1,0 0 0.000000
1.64267106693265E+018,Node3,1,160 0.059392 0.062946
1.6426710670983E+018,Node3,1,0 0 0.000000
1.64267106730103E+018,Node3,1,0 0 0.000000
1.64267106749916E+018,Node3,1,0 0 0.000000
1.64267106770369E+018,Node3,1,0 0 0.000000
1.64267106793251E+018,Node3,1,160 0.059546 0.063442
1.64267106810145E+018,Node3,1,0 0 0.000000
1.64267106830209E+018,Node3,1,0 0 0.000000
1.64267106850563E+018,Node3,1,0 0 0.000000
1.64267106870372E+018,Node3,1,0 0 0.000000
1.64267106892464E+018,Node3,1,160 0.052069 0.055306
1.64267106910714E+018,Node3,1,0 0 0.000000
1.64267106930547E+018,Node3,1,0 0 0.000000
1.64267106950892E+018,Node3,1,0 0 0.000000
1.64267106970598E+018,Node3,1,0 0 0.000000
1.64267106992211E+018,Node3,1,160 0.048555 0.052652
1.64267107010705E+018,Node3,1,0 0 0.000000
1.64267107030764E+018,Node3,1,0 0 0.000000
1.64267107050806E+018,Node3,1,0 0 0.000000
1.64267107071224E+018,Node3,1,0 0 0.000000
1.64267107092502E+018,Node3,1,160 0.052080 0.055554
1.64267107111371E+018,Node3,1,0 0 0.000000
1.6426710713108E+018,Node3,1,0 0 0.000000
1.64267107151182E+018,Node3,1,0 0 0.000000
1.64267107171504E+018,Node3,1,0 0 0.000000
1.64267107192861E+018,Node3,1,160 0.055358 0.059151
1.64267107211587E+018,Node3,1,0 0 0.000000
1.64267107231333E+018,Node3,1,0 0 0.000000
1.6426710725147E+018,Node3,1,0 0 0.000000
1.64267107271842E+018,Node3,1,0 0 0.000000
1.64267107292604E+018,Node3,1,160 0.052652 0.056113
1.64267107311554E+018,Node3,1,0 0 0.000000
1.64267107331621E+018,Node3,1,0 0 0.000000
1.64267107351667E+018,Node3,1,0 0 0.000000
1.64267107372068E+018,Node3,1,0 0 0.000000
1.6426710739323E+018,Node3,1,160 0.058769 0.063181
1.64267107411911E+018,Node3,1,0 0 0.000000
1.6426710743224E+018,Node3,1,0 0 0.000000
1.64267107452017E+018,Node3,1,0 0 0.000000
1.64267107471973E+018,Node3,1,0 0 0.000000
1.64267107493091E+018,Node3,1,160 0.057866 0.061724
1.64267107512135E+018,Node3,1,0 0 0.000000
1.64267107532215E+018,Node3,1,0 0 0.000000
1.64267107552618E+018,Node3,1,0 0 0.000000
1.64267107572399E+018,Node3,1,0 0 0.000000
1.642671075938E+018,Node3,1,160 0.064443 0.068470
1.64267107696117E+018,Node3,1,299 0.552307 1.091458
1.64267107713019E+018,Node3,1,0 0 0.000000
1.64267107732996E+018,Node3,1,0 0 0.000000
1.64267107753093E+018,Node3,1,0 0 0.000000
1.6426710777318E+018,Node3,1,0 0 0.000000
1.64267107810437E+018,Node3,1,160 0.227414 0.231287
1.64267107823608E+018,Node3,1,0 0 0.000000
1.64267107847991E+018,Node3,1,0 0 0.000000
1.64267107853574E+018,Node3,1,0 0 0.000000
1.64267107874323E+018,Node3,1,0 0 0.000000
1.64267107895479E+018,Node3,1,160 0.081519 0.085490
1.64267107914051E+018,Node3,1,0 0 0.000000
1.64267107934021E+018,Node3,1,0 0 0.000000
1.64267107954142E+018,Node3,1,0 0 0.000000
1.64267107974002E+018,Node3,1,0 0 0.000000
1.64267107995226E+018,Node3,1,160 0.079336 0.082724
1.64267108014053E+018,Node3,1,0 0 0.000000
1.64267108034222E+018,Node3,1,0 0 0.000000
1.6426710805433E+018,Node3,1,0 0 0.000000
1.64267108074372E+018,Node3,1,0 0 0.000000
1.64267108095437E+018,Node3,1,160 0.081151 0.085006
1.64267108114459E+018,Node3,1,0 0 0.000000
1.64267108134626E+018,Node3,1,0 0 0.000000
1.64267108154641E+018,Node3,1,0 0 0.000000
1.64267108174707E+018,Node3,1,0 0 0.000000
1.64267108196181E+018,Node3,1,160 0.088283 0.092434
1.64267108214777E+018,Node3,1,0 0 0.000000
1.64267108235125E+018,Node3,1,0 0 0.000000
1.64267108254997E+018,Node3,1,0 0 0.000000
1.64267108275026E+018,Node3,1,0 0 0.000000
1.642671082972E+018,Node3,1,160 0.098313 0.102399
1.64267108315162E+018,Node3,1,0 0 0.000000
1.64267108335256E+018,Node3,1,0 0 0.000000
1.64267108355345E+018,Node3,1,0 0 0.000000
1.64267108375868E+018,Node3,1,0 0 0.000000
1.64267108396554E+018,Node3,1,160 0.091820 0.096141
1.64267108415507E+018,Node3,1,0 0 0.000000
1.64267108435998E+018,Node3,1,0 0 0.000000
1.64267108461528E+018,Node3,1,0 0 0.000000
1.64267108478775E+018,Node3,1,0 0 0.000000
1.64267108497687E+018,Node3,1,160 0.101109 0.107518
1.64267108515878E+018,Node3,1,0 0 0.000000
1.64267108536126E+018,Node3,1,0 0 0.000000
1.64267108556078E+018,Node3,1,0 0 0.000000
1.64267108576158E+018,Node3,1,0 0 0.000000
1.64267108597163E+018,Node3,1,160 0.097865 0.102232
1.64267108616171E+018,Node3,1,0 0 0.000000
1.64267108636194E+018,Node3,1,0 0 0.000000
1.64267108656618E+018,Node3,1,0 0 0.000000
1.64267108676325E+018,Node3,1,0 0 0.000000
1.64267108698914E+018,Node3,1,160 0.115816 0.119491
1.6426710871643E+018,Node3,1,0 0 0.000000
1.64267108736794E+018,Node3,1,0 0 0.000000
1.64267108756508E+018,Node3,1,0 0 0.000000
1.64267108776584E+018,Node3,1,0 0 0.000000
1.64267108798205E+018,Node3,1,160 0.108927 0.112847
1.64267108817067E+018,Node3,1,0 0 0.000000
1.64267108836816E+018,Node3,1,0 0 0.000000
1.6426710885733E+018,Node3,1,0 0 0.000000
1.64267108876941E+018,Node3,1,0 0 0.000000
1.6426710890611E+018,Node3,1,160 0.187534 0.191544
1.64267108925111E+018,Node3,1,0 0 0.000000
1.64267108945199E+018,Node3,1,0 0 0.000000
1.64267108965298E+018,Node3,1,0 0 0.000000
1.64267108985394E+018,Node3,1,0 0 0.000000
1.64267109006524E+018,Node3,1,160 0.192425 0.196081
1.64267109025559E+018,Node3,1,0 0 0.000000
1.64267109045579E+018,Node3,1,0 0 0.000000
1.64267109065674E+018,Node3,1,0 0 0.000000
1.64267109085989E+018,Node3,1,0 0 0.000000
1.64267109107327E+018,Node3,1,160 0.199933 0.204046
1.6426710912583E+018,Node3,1,0 0 0.000000
1.64267109146245E+018,Node3,1,0 0 0.000000
1.64267109165971E+018,Node3,1,0 0 0.000000
1.64267109186035E+018,Node3,1,0 0 0.000000
1.64267109207003E+018,Node3,1,160 0.197025 0.200902
1.64267109226136E+018,Node3,1,0 0 0.000000
1.642671092466E+018,Node3,1,0 0 0.000000
1.64267109266206E+018,Node3,1,0 0 0.000000
1.64267109286276E+018,Node3,1,0 0 0.000000
1.64267109307948E+018,Node3,1,160 0.206674 0.210271
1.64267109326443E+018,Node3,1,0 0 0.000000
1.64267109346414E+018,Node3,1,0 0 0.000000
1.64267109366522E+018,Node3,1,0 0 0.000000
1.6426710938658E+018,Node3,1,0 0 0.000000
1.64267109408103E+018,Node3,1,160 0.208455 0.211971
1.64267109426708E+018,Node3,1,0 0 0.000000
1.64267109446749E+018,Node3,1,0 0 0.000000
1.64267109467103E+018,Node3,1,0 0 0.000000
1.64267109486799E+018,Node3,1,0 0 0.000000
1.64267109508531E+018,Node3,1,160 0.212597 0.216202
1.64267109527019E+018,Node3,1,0 0 0.000000
1.64267109547365E+018,Node3,1,0 0 0.000000
1.64267109567067E+018,Node3,1,0 0 0.000000
1.64267109589529E+018,Node3,1,0 0 0.000000
1.64267109608199E+018,Node3,1,160 0.209107 0.212969
1.64267109627306E+018,Node3,1,0 0 0.000000
1.64267109647368E+018,Node3,1,0 0 0.000000
1.64267109667968E+018,Node3,1,0 0 0.000000
1.6426710969227E+018,Node3,1,160 0.049757 0.053640
1.64267109707444E+018,Node3,1,0 0 0.000000
1.64267109727608E+018,Node3,1,0 0 0.000000
1.64267109747957E+018,Node3,1,0 0 0.000000
1.64267109767719E+018,Node3,1,0 0 0.000000
1.6426710979222E+018,Node3,1,142 0.048921 0.052820
1.64267109808325E+018,Node3,1,18 0.206863 0.208796
1.64267109827903E+018,Node3,1,0 0 0.000000
1.64267109848015E+018,Node3,1,0 0 0.000000
1.64267109868018E+018,Node3,1,0 0 0.000000
1.64267109893016E+018,Node3,1,152 0.056799 0.060400
1.64267109908095E+018,Node3,1,8 0.203580 0.204418
1.64267109928534E+018,Node3,1,0 0 0.000000
1.64267109948227E+018,Node3,1,0 0 0.000000
1.64267109968248E+018,Node3,1,0 0 0.000000
1.64267109993452E+018,Node3,1,160 0.060972 0.065039
1.64267110008323E+018,Node3,1,0 0 0.000000
1.64267110028447E+018,Node3,1,0 0 0.000000
1.64267110048981E+018,Node3,1,0 0 0.000000
1.64267110068549E+018,Node3,1,0 0 0.000000
1.64267110092941E+018,Node3,1,160 0.055638 0.059424
1.64267110109102E+018,Node3,1,0 0 0.000000
1.64267110128692E+018,Node3,1,0 0 0.000000
1.64267110148758E+018,Node3,1,0 0 0.000000
1.64267110168811E+018,Node3,1,0 0 0.000000
1.64267110192692E+018,Node3,1,158 0.053579 0.057118
1.64267110209441E+018,Node3,1,2 0.216148 0.216276
1.6426711022899E+018,Node3,1,0 0 0.000000
1.64267110249063E+018,Node3,1,0 0 0.000000
1.64267110269088E+018,Node3,1,0 0 0.000000
1.64267110293202E+018,Node3,1,160 0.058533 0.062534
1.64267110309174E+018,Node3,1,0 0 0.000000
1.6426711032926E+018,Node3,1,0 0 0.000000
1.64267110349368E+018,Node3,1,0 0 0.000000
1.64267110369713E+018,Node3,1,0 0 0.000000
1.64267110392832E+018,Node3,1,160 0.054876 0.058930
1.64267110409566E+018,Node3,1,0 0 0.000000
1.64267110429829E+018,Node3,1,0 0 0.000000
1.64267110449593E+018,Node3,1,0 0 0.000000
1.64267110470153E+018,Node3,1,0 0 0.000000
1.64267110493059E+018,Node3,1,160 0.056547 0.061357
1.64267110509944E+018,Node3,1,0 0 0.000000
1.64267110530392E+018,Node3,1,0 0 0.000000
1.64267110550113E+018,Node3,1,0 0 0.000000
1.64267110570519E+018,Node3,1,0 0 0.000000
1.64267110593834E+018,Node3,1,160 0.063536 0.069219
1.6426711061065E+018,Node3,1,0 0 0.000000
1.64267110630201E+018,Node3,1,0 0 0.000000
1.64267110650361E+018,Node3,1,0 0 0.000000
1.6426711067068E+018,Node3,1,0 0 0.000000
1.64267110692695E+018,Node3,1,160 0.053670 0.057642
1.64267110711426E+018,Node3,1,0 0 0.000000
1.64267110730573E+018,Node3,1,0 0 0.000000
1.64267110750584E+018,Node3,1,0 0 0.000000
1.64267110771148E+018,Node3,1,0 0 0.000000
1.64267110793124E+018,Node3,1,264 1.014134 3.056176
1.64267110810619E+018,Node3,1,0 0 0.000000
1.6426711083105E+018,Node3,1,0 0 0.000000
1.64267110850844E+018,Node3,1,0 0 0.000000
1.64267110871711E+018,Node3,1,0 0 0.000000
1.64267110892725E+018,Node3,1,160 0.054316 0.057739
1.64267110911505E+018,Node3,1,0 0 0.000000
1.64267110931258E+018,Node3,1,0 0 0.000000
1.64267110951064E+018,Node3,1,0 0 0.000000
1.64267110971652E+018,Node3,1,0 0 0.000000
1.64267110993512E+018,Node3,1,160 0.062185 0.065864
1.64267111011218E+018,Node3,1,0 0 0.000000
1.64267111031246E+018,Node3,1,0 0 0.000000
1.64267111054835E+018,Node3,1,0 0 0.000000
1.64267111078585E+018,Node3,1,0 0 0.000000
1.64267111093127E+018,Node3,1,160 0.057364 0.061757
1.64267111111537E+018,Node3,1,0 0 0.000000
1.64267111132021E+018,Node3,1,0 0 0.000000
1.64267111151553E+018,Node3,1,0 0 0.000000
1.64267111171597E+018,Node3,1,0 0 0.000000
1.6426711119331E+018,Node3,1,160 0.059378 0.063614
1.64267111211686E+018,Node3,1,0 0 0.000000
1.64267111231788E+018,Node3,1,0 0 0.000000
1.64267111252278E+018,Node3,1,0 0 0.000000
1.6426711127192E+018,Node3,1,0 0 0.000000
1.64267111293751E+018,Node3,1,160 0.064493 0.068365
1.64267111312431E+018,Node3,1,0 0 0.000000
1.64267111332154E+018,Node3,1,0 0 0.000000
1.64267111352199E+018,Node3,1,0 0 0.000000
1.64267111372636E+018,Node3,1,0 0 0.000000
1.64267111393469E+018,Node3,1,160 0.061568 0.064960
1.64267111412345E+018,Node3,1,0 0 0.000000
1.64267111432405E+018,Node3,1,0 0 0.000000
1.64267111452476E+018,Node3,1,0 0 0.000000
1.64267111472577E+018,Node3,1,0 0 0.000000
1.64267111494123E+018,Node3,1,160 0.068099 0.071967
1.64267111512852E+018,Node3,1,0 0 0.000000
1.64267111532705E+018,Node3,1,0 0 0.000000
1.64267111552808E+018,Node3,1,0 0 0.000000
1.64267111572817E+018,Node3,1,0 0 0.000000
1.64267111593945E+018,Node3,1,160 0.066465 0.069716
1.64267111612918E+018,Node3,1,0 0 0.000000
1.64267111632947E+018,Node3,1,0 0 0.000000
1.64267111653535E+018,Node3,1,0 0 0.000000
1.6426711167308E+018,Node3,1,0 0 0.000000
1.64267111694309E+018,Node3,1,160 0.069731 0.073875
1.64267111713106E+018,Node3,1,0 0 0.000000
1.64267111733234E+018,Node3,1,0 0 0.000000
1.6426711175327E+018,Node3,1,0 0 0.000000
1.64267111773311E+018,Node3,1,0 0 0.000000
1.64267111795552E+018,Node3,1,160 0.082180 0.085868
1.64267111813404E+018,Node3,1,0 0 0.000000
1.6426711183355E+018,Node3,1,0 0 0.000000
1.64267111853667E+018,Node3,1,0 0 0.000000
1.64267111874058E+018,Node3,1,0 0 0.000000
1.6426711189541E+018,Node3,1,160 0.080365 0.084077
1.64267111913752E+018,Node3,1,0 0 0.000000
1.64267111934355E+018,Node3,1,0 0 0.000000
1.64267111953885E+018,Node3,1,0 0 0.000000
1.64267111973928E+018,Node3,1,0 0 0.000000
1.64267111995006E+018,Node3,1,160 0.076515 0.080231
1.64267112013976E+018,Node3,1,0 0 0.000000
1.64267112034102E+018,Node3,1,0 0 0.000000
1.64267112069021E+018,Node3,1,0 0 0.000000
1.64267112089627E+018,Node3,1,0 0 0.000000
1.64267112127812E+018,Node3,1,160 0.403254 0.409050
1.64267112135049E+018,Node3,1,0 0 0.000000
1.64267112155071E+018,Node3,1,0 0 0.000000
1.64267112175149E+018,Node3,1,0 0 0.000000
1.64267112196241E+018,Node3,1,160 0.088566 0.092634
1.6426711221516E+018,Node3,1,0 0 0.000000
1.64267112235265E+018,Node3,1,0 0 0.000000
1.64267112255908E+018,Node3,1,0 0 0.000000
1.64267112275458E+018,Node3,1,0 0 0.000000
1.64267112297109E+018,Node3,1,160 0.097627 0.101884
1.64267112315544E+018,Node3,1,0 0 0.000000
1.64267112336109E+018,Node3,1,0 0 0.000000
1.64267112355764E+018,Node3,1,0 0 0.000000
1.64267112375878E+018,Node3,1,0 0 0.000000
1.6426711239756E+018,Node3,1,160 0.102234 0.106329
1.64267112415983E+018,Node3,1,0 0 0.000000
1.64267112436046E+018,Node3,1,0 0 0.000000
1.64267112456101E+018,Node3,1,0 0 0.000000
1.64267112476171E+018,Node3,1,0 0 0.000000
1.64267112497268E+018,Node3,1,160 0.099617 0.103576
1.64267112516264E+018,Node3,1,0 0 0.000000
1.64267112536337E+018,Node3,1,0 0 0.000000
1.64267112556343E+018,Node3,1,0 0 0.000000
1.64267112576416E+018,Node3,1,0 0 0.000000
1.64267112598255E+018,Node3,1,160 0.108918 0.113048
1.64267112616869E+018,Node3,1,0 0 0.000000
1.64267112637063E+018,Node3,1,0 0 0.000000
1.64267112656693E+018,Node3,1,0 0 0.000000
1.64267112676741E+018,Node3,1,0 0 0.000000
1.64267112698588E+018,Node3,1,149 0.112590 0.116626
1.64267112717151E+018,Node3,1,11 0.207637 0.295460
1.64267112736934E+018,Node3,1,0 0 0.000000
1.64267112757008E+018,Node3,1,0 0 0.000000
1.64267112777292E+018,Node3,1,0 0 0.000000
1.64267112798154E+018,Node3,1,160 0.108357 0.112254
1.64267112817153E+018,Node3,1,0 0 0.000000
1.64267112837691E+018,Node3,1,0 0 0.000000
1.64267112857758E+018,Node3,1,0 0 0.000000
1.64267112877684E+018,Node3,1,0 0 0.000000
1.64267112899079E+018,Node3,1,160 0.117893 0.121734
1.64267112918263E+018,Node3,1,0 0 0.000000
1.64267112937562E+018,Node3,1,0 0 0.000000
1.6426711295755E+018,Node3,1,0 0 0.000000
1.64267112977823E+018,Node3,1,0 0 0.000000
1.64267112998779E+018,Node3,1,160 0.114126 0.118156
1.6426711301833E+018,Node3,1,0 0 0.000000
1.64267113037923E+018,Node3,1,0 0 0.000000
1.64267113058441E+018,Node3,1,0 0 0.000000
1.64267113077963E+018,Node3,1,0 0 0.000000
1.64267113099662E+018,Node3,1,249 1.552361 4.124715
1.64267113117887E+018,Node3,1,0 0 0.000000
1.64267113138974E+018,Node3,1,0 0 0.000000
1.64267113158031E+018,Node3,1,0 0 0.000000
1.64267113178121E+018,Node3,1,0 0 0.000000
1.64267113200237E+018,Node3,1,160 0.128921 0.133097
1.64267113218261E+018,Node3,1,0 0 0.000000
1.64267113238361E+018,Node3,1,0 0 0.000000
1.64267113258702E+018,Node3,1,0 0 0.000000
1.64267113278477E+018,Node3,1,0 0 0.000000
1.64267113300072E+018,Node3,1,160 0.127366 0.131265
1.64267113318532E+018,Node3,1,0 0 0.000000
1.64267113338546E+018,Node3,1,0 0 0.000000
1.64267113358673E+018,Node3,1,0 0 0.000000
1.64267113378743E+018,Node3,1,0 0 0.000000
1.64267113399787E+018,Node3,1,160 0.124348 0.128204
1.64267113418788E+018,Node3,1,0 0 0.000000
1.64267113438902E+018,Node3,1,0 0 0.000000
1.64267113459443E+018,Node3,1,0 0 0.000000
1.6426711347898E+018,Node3,1,0 0 0.000000
1.64267113500662E+018,Node3,1,160 0.133399 0.137411
1.64267113519423E+018,Node3,1,0 0 0.000000
1.64267113539196E+018,Node3,1,0 0 0.000000
1.64267113559247E+018,Node3,1,0 0 0.000000
1.6426711357934E+018,Node3,1,0 0 0.000000
1.64267113600987E+018,Node3,1,160 0.136227 0.140305
1.64267113619451E+018,Node3,1,0 0 0.000000
1.64267113640104E+018,Node3,1,0 0 0.000000
1.64267113659666E+018,Node3,1,0 0 0.000000
1.64267113679715E+018,Node3,1,0 0 0.000000
1.64267113718059E+018,Node3,1,155 0.306686 0.311033
1.64267113736657E+018,Node3,1,5 0.463728 0.481377
1.64267113743403E+018,Node3,1,0 0 0.000000
1.64267113760077E+018,Node3,1,0 0 0.000000
1.64267113780147E+018,Node3,1,0 0 0.000000
1.6426711380178E+018,Node3,1,160 0.144522 0.148137
1.64267113820335E+018,Node3,1,0 0 0.000000
1.64267113840195E+018,Node3,1,0 0 0.000000
1.64267113860303E+018,Node3,1,0 0 0.000000
1.6426711388042E+018,Node3,1,0 0 0.000000
1.64267113902016E+018,Node3,1,160 0.146737 0.150602
1.64267113920616E+018,Node3,1,0 0 0.000000
1.64267113940661E+018,Node3,1,0 0 0.000000
1.64267113960869E+018,Node3,1,0 0 0.000000
1.64267113980709E+018,Node3,1,0 0 0.000000
1.64267114001728E+018,Node3,1,160 0.144536 0.148113
1.64267114020854E+018,Node3,1,0 0 0.000000
1.64267114041335E+018,Node3,1,0 0 0.000000
1.64267114061026E+018,Node3,1,0 0 0.000000
1.64267114081061E+018,Node3,1,0 0 0.000000
1.64267114102706E+018,Node3,1,160 0.153993 0.157690
1.6426711412117E+018,Node3,1,0 0 0.000000
1.64267114141316E+018,Node3,1,0 0 0.000000
1.64267114161854E+018,Node3,1,0 0 0.000000
1.64267114181497E+018,Node3,1,0 0 0.000000
1.64267114202697E+018,Node3,1,160 0.153880 0.157711
1.64267114221584E+018,Node3,1,0 0 0.000000
1.64267114241609E+018,Node3,1,0 0 0.000000
1.64267114261624E+018,Node3,1,0 0 0.000000
1.64267114282577E+018,Node3,1,0 0 0.000000
1.64267114302767E+018,Node3,1,160 0.154684 0.158570
1.64267114321764E+018,Node3,1,0 0 0.000000
1.64267114341844E+018,Node3,1,0 0 0.000000
1.64267114362218E+018,Node3,1,0 0 0.000000
1.64267114381971E+018,Node3,1,0 0 0.000000
1.64267114403809E+018,Node3,1,160 0.165110 0.168897
1.64267114422142E+018,Node3,1,0 0 0.000000
1.64267114442213E+018,Node3,1,0 0 0.000000
1.64267114462263E+018,Node3,1,0 0 0.000000
1.64267114482506E+018,Node3,1,0 0 0.000000
1.64267114503337E+018,Node3,1,160 0.160132 0.164108
1.64267114522365E+018,Node3,1,0 0 0.000000
1.64267114542415E+018,Node3,1,0 0 0.000000
1.64267114562457E+018,Node3,1,0 0 0.000000
1.64267114582548E+018,Node3,1,0 0 0.000000
1.64267114603678E+018,Node3,1,160 0.163012 0.166955
1.64267114622766E+018,Node3,1,0 0 0.000000
1.64267114643292E+018,Node3,1,0 0 0.000000
1.64267114662874E+018,Node3,1,0 0 0.000000
1.64267114682978E+018,Node3,1,0 0 0.000000
1.64267114704731E+018,Node3,1,160 0.174305 0.178109
1.64267114723748E+018,Node3,1,0 0 0.000000
1.64267114743361E+018,Node3,1,0 0 0.000000
1.64267114763384E+018,Node3,1,0 0 0.000000
1.64267114783423E+018,Node3,1,0 0 0.000000
1.64267114804444E+018,Node3,1,160 0.171601 0.175018
1.64267114823544E+018,Node3,1,0 0 0.000000
1.64267114843574E+018,Node3,1,0 0 0.000000
1.64267114863968E+018,Node3,1,0 0 0.000000
1.64267114883678E+018,Node3,1,0 0 0.000000
1.64267114904752E+018,Node3,1,160 0.174335 0.178305
1.64267114923718E+018,Node3,1,0 0 0.000000
1.64267114943744E+018,Node3,1,0 0 0.000000
1.64267114963704E+018,Node3,1,0 0 0.000000
1.64267114983792E+018,Node3,1,0 0 0.000000
1.64267115005416E+018,Node3,1,160 0.180513 0.184276
1.64267115024006E+018,Node3,1,0 0 0.000000
1.64267115044349E+018,Node3,1,0 0 0.000000
1.64267115064088E+018,Node3,1,0 0 0.000000
1.64267115084121E+018,Node3,1,0 0 0.000000
1.64267115105571E+018,Node3,1,160 0.182656 0.186255
1.64267115124147E+018,Node3,1,0 0 0.000000
1.64267115144265E+018,Node3,1,0 0 0.000000
1.64267115164731E+018,Node3,1,0 0 0.000000
1.64267115184368E+018,Node3,1,0 0 0.000000
1.64267115205865E+018,Node3,1,160 0.185260 0.188848
1.64267115224477E+018,Node3,1,0 0 0.000000
1.64267115244501E+018,Node3,1,0 0 0.000000
1.64267115264502E+018,Node3,1,0 0 0.000000
1.64267115284648E+018,Node3,1,0 0 0.000000
1.64267115305809E+018,Node3,1,160 0.184905 0.188703
1.64267115325115E+018,Node3,1,0 0 0.000000
1.64267115344904E+018,Node3,1,0 0 0.000000
1.64267115365291E+018,Node3,1,0 0 0.000000
1.64267115385463E+018,Node3,1,0 0 0.000000
1.64267115406048E+018,Node3,1,160 0.187578 0.191070
1.64267115425051E+018,Node3,1,0 0 0.000000
1.64267115445393E+018,Node3,1,0 0 0.000000
1.6426711546525E+018,Node3,1,0 0 0.000000
1.64267115485712E+018,Node3,1,0 0 0.000000
1.64267115506526E+018,Node3,1,160 0.191805 0.196039
1.64267115525465E+018,Node3,1,0 0 0.000000
1.64267115545958E+018,Node3,1,0 0 0.000000
1.64267115566631E+018,Node3,1,0 0 0.000000
1.6426711558568E+018,Node3,1,0 0 0.000000
1.64267115607042E+018,Node3,1,160 0.197371 0.201005
1.64267115625809E+018,Node3,1,0 0 0.000000
1.64267115645956E+018,Node3,1,0 0 0.000000
1.64267115666287E+018,Node3,1,0 0 0.000000
1.64267115686095E+018,Node3,1,0 0 0.000000
1.6426711570743E+018,Node3,1,160 0.201319 0.204906
1.64267115726644E+018,Node3,1,0 0 0.000000
1.64267115746281E+018,Node3,1,0 0 0.000000
1.64267115766444E+018,Node3,1,0 0 0.000000
1.64267115786862E+018,Node3,1,0 0 0.000000
1.64267115807778E+018,Node3,1,160 0.204667 0.208663
1.64267115826623E+018,Node3,1,0 0 0.000000
1.64267115847143E+018,Node3,1,0 0 0.000000
1.64267115866813E+018,Node3,1,0 0 0.000000
1.64267115886772E+018,Node3,1,0 0 0.000000
1.64267115908483E+018,Node3,1,160 0.211362 0.215745
1.64267115926986E+018,Node3,1,0 0 0.000000
1.64267115947462E+018,Node3,1,0 0 0.000000
1.64267115967049E+018,Node3,1,0 0 0.000000
1.64267115988742E+018,Node3,1,0 0 0.000000
1.64267116009136E+018,Node3,1,160 0.215875 0.222361
1.6426711602761E+018,Node3,1,0 0 0.000000
1.64267116047293E+018,Node3,1,0 0 0.000000
1.6426711606734E+018,Node3,1,0 0 0.000000
1.64267116091273E+018,Node3,1,33 0.042092 0.042939
1.64267116108807E+018,Node3,1,127 0.213177 0.216677
1.64267116127663E+018,Node3,1,0 0 0.000000
1.64267116148147E+018,Node3,1,0 0 0.000000
1.6426711616759E+018,Node3,1,0 0 0.000000
1.64267116191902E+018,Node3,1,127 0.046021 0.049663
1.64267116208605E+018,Node3,1,33 0.208333 0.213448
1.64267116227708E+018,Node3,1,0 0 0.000000
1.64267116247738E+018,Node3,1,0 0 0.000000
1.6426711626836E+018,Node3,1,0 0 0.000000
1.64267116307159E+018,Node3,1,152 0.195358 0.202291
1.64267116311007E+018,Node3,1,8 0.203652 0.221344
1.64267116327754E+018,Node3,1,0 0 0.000000
1.64267116347887E+018,Node3,1,0 0 0.000000
1.64267116368183E+018,Node3,1,0 0 0.000000
1.64267116392563E+018,Node3,1,159 0.052555 0.056299
1.64267116408091E+018,Node3,1,1 0.204080 0.204080
1.64267116428201E+018,Node3,1,0 0 0.000000
1.64267116448251E+018,Node3,1,0 0 0.000000
1.64267116468744E+018,Node3,1,0 0 0.000000
1.64267116492555E+018,Node3,1,160 0.052135 0.055730
1.64267116508576E+018,Node3,1,0 0 0.000000
1.6426711652859E+018,Node3,1,0 0 0.000000
1.64267116548974E+018,Node3,1,0 0 0.000000
1.64267116568614E+018,Node3,1,0 0 0.000000
1.64267116592424E+018,Node3,1,160 0.050538 0.054752
1.64267116609112E+018,Node3,1,0 0 0.000000
1.64267116628713E+018,Node3,1,0 0 0.000000
1.64267116648824E+018,Node3,1,0 0 0.000000
1.64267116669307E+018,Node3,1,0 0 0.000000
1.64267116693413E+018,Node3,1,160 0.060992 0.064764
1.64267116708878E+018,Node3,1,0 0 0.000000
1.64267116728984E+018,Node3,1,0 0 0.000000
1.64267116749103E+018,Node3,1,0 0 0.000000
1.64267116769275E+018,Node3,1,0 0 0.000000
1.64267116792448E+018,Node3,1,160 0.050947 0.054968
1.64267116809639E+018,Node3,1,0 0 0.000000
1.64267116830508E+018,Node3,1,0 0 0.000000
1.64267116849331E+018,Node3,1,0 0 0.000000
1.64267116869351E+018,Node3,1,0 0 0.000000
1.6426711689332E+018,Node3,1,160 0.060198 0.063964
1.64267116909432E+018,Node3,1,0 0 0.000000
1.64267116929557E+018,Node3,1,0 0 0.000000
1.64267116950013E+018,Node3,1,0 0 0.000000
1.64267116969663E+018,Node3,1,0 0 0.000000
1.64267116992564E+018,Node3,1,160 0.052604 0.056399
1.64267117010366E+018,Node3,1,0 0 0.000000
1.64267117029806E+018,Node3,1,0 0 0.000000
1.64267117049824E+018,Node3,1,0 0 0.000000
1.64267117070213E+018,Node3,1,0 0 0.000000
1.64267117093596E+018,Node3,1,160 0.062790 0.066782
1.64267117109835E+018,Node3,1,0 0 0.000000
1.64267117130272E+018,Node3,1,0 0 0.000000
1.64267117150092E+018,Node3,1,0 0 0.000000
1.64267117170109E+018,Node3,1,0 0 0.000000
1.64267117192625E+018,Node3,1,160 0.053507 0.056948
1.64267117210126E+018,Node3,1,0 0 0.000000
1.64267117230291E+018,Node3,1,0 0 0.000000
1.64267117250324E+018,Node3,1,0 0 0.000000
1.64267117270829E+018,Node3,1,0 0 0.000000
1.6426711729308E+018,Node3,1,160 0.057611 0.061808
1.64267117310775E+018,Node3,1,0 0 0.000000
1.64267117330561E+018,Node3,1,0 0 0.000000
1.64267117350615E+018,Node3,1,0 0 0.000000
1.64267117370606E+018,Node3,1,0 0 0.000000
1.64267117393366E+018,Node3,1,160 0.060360 0.064336
1.64267117410736E+018,Node3,1,0 0 0.000000
1.64267117430789E+018,Node3,1,0 0 0.000000
1.64267117450946E+018,Node3,1,0 0 0.000000
1.64267117471322E+018,Node3,1,0 0 0.000000
1.64267117493467E+018,Node3,1,160 0.061214 0.065023
1.6426711751157E+018,Node3,1,0 0 0.000000
1.64267117531784E+018,Node3,1,0 0 0.000000
1.64267117551245E+018,Node3,1,0 0 0.000000
1.64267117571287E+018,Node3,1,0 0 0.000000
1.64267117593023E+018,Node3,1,160 0.056981 0.060750
1.64267117611558E+018,Node3,1,0 0 0.000000
1.64267117631475E+018,Node3,1,0 0 0.000000
1.64267117651741E+018,Node3,1,0 0 0.000000
1.64267117671554E+018,Node3,1,0 0 0.000000
1.64267117692929E+018,Node3,1,160 0.056580 0.060215
1.64267117712019E+018,Node3,1,0 0 0.000000
1.642671177318E+018,Node3,1,0 0 0.000000
1.64267117752261E+018,Node3,1,0 0 0.000000
1.64267117771895E+018,Node3,1,0 0 0.000000
1.64267117794078E+018,Node3,1,160 0.067343 0.071205
1.64267117812361E+018,Node3,1,0 0 0.000000
1.64267117832178E+018,Node3,1,0 0 0.000000
1.6426711785224E+018,Node3,1,0 0 0.000000
1.64267117872573E+018,Node3,1,0 0 0.000000
1.64267117893815E+018,Node3,1,160 0.064837 0.068994
1.6426711791246E+018,Node3,1,0 0 0.000000
1.6426711793306E+018,Node3,1,0 0 0.000000
1.64267117952525E+018,Node3,1,0 0 0.000000
1.64267117972561E+018,Node3,1,0 0 0.000000
1.64267117994896E+018,Node3,1,160 0.075328 0.079776
1.64267118012645E+018,Node3,1,0 0 0.000000
1.6426711803273E+018,Node3,1,0 0 0.000000
1.64267118052842E+018,Node3,1,0 0 0.000000
1.64267118073075E+018,Node3,1,0 0 0.000000
1.6426711809524E+018,Node3,1,160 0.078943 0.083250
1.64267118113255E+018,Node3,1,0 0 0.000000
1.64267118132976E+018,Node3,1,0 0 0.000000
1.64267118153649E+018,Node3,1,0 0 0.000000
1.64267118173352E+018,Node3,1,0 0 0.000000
1.6426711819569E+018,Node3,1,349 9.592320 18.085262
1.64267118213011E+018,Node3,1,0 0 0.000000
1.64267118233122E+018,Node3,1,0 0 0.000000
1.6426711825362E+018,Node3,1,0 0 0.000000
1.64267118273319E+018,Node3,1,0 0 0.000000
1.64267118294937E+018,Node3,1,160 0.075358 0.079623
1.64267118313665E+018,Node3,1,6 0.259126 0.259647
1.64267118333649E+018,Node3,1,0 0 0.000000
1.64267118353939E+018,Node3,1,0 0 0.000000
1.64267118373654E+018,Node3,1,0 0 0.000000
1.64267118395495E+018,Node3,1,160 0.081557 0.085812
1.64267118414533E+018,Node3,1,0 0 0.000000
1.64267118434356E+018,Node3,1,0 0 0.000000
1.64267118453934E+018,Node3,1,0 0 0.000000
1.64267118474073E+018,Node3,1,0 0 0.000000
1.64267118495964E+018,Node3,1,160 0.085111 0.090247
1.64267118514086E+018,Node3,1,0 0 0.000000
1.64267118534516E+018,Node3,1,0 0 0.000000
1.64267118554226E+018,Node3,1,0 0 0.000000
1.64267118574685E+018,Node3,1,0 0 0.000000
1.64267118595901E+018,Node3,1,160 0.085911 0.089298
1.64267118614891E+018,Node3,1,0 0 0.000000
1.64267118634516E+018,Node3,1,0 0 0.000000
1.64267118654697E+018,Node3,1,0 0 0.000000
1.64267118674713E+018,Node3,1,0 0 0.000000
1.64267118696799E+018,Node3,1,160 0.094591 0.098337
1.6426711871471E+018,Node3,1,0 0 0.000000
1.64267118734849E+018,Node3,1,0 0 0.000000
1.64267118755308E+018,Node3,1,0 0 0.000000
1.64267118774882E+018,Node3,1,0 0 0.000000
1.64267118795947E+018,Node3,1,160 0.085722 0.090127
1.64267118814927E+018,Node3,1,0 0 0.000000
1.64267118835087E+018,Node3,1,0 0 0.000000
1.64267118855406E+018,Node3,1,0 0 0.000000
1.64267118875244E+018,Node3,1,0 0 0.000000
1.64267118896498E+018,Node3,1,160 0.092007 0.095913
1.64267118915375E+018,Node3,1,0 0 0.000000
1.64267118936194E+018,Node3,1,0 0 0.000000
1.64267118955571E+018,Node3,1,0 0 0.000000
1.64267118975651E+018,Node3,1,0 0 0.000000
1.64267118996806E+018,Node3,1,160 0.094972 0.098914
1.64267119016054E+018,Node3,1,0 0 0.000000
1.64267119035768E+018,Node3,1,0 0 0.000000
1.6426711905609E+018,Node3,1,0 0 0.000000
1.64267119076414E+018,Node3,1,0 0 0.000000
1.64267119111727E+018,Node3,1,322 3.531100 7.245073
1.64267119127724E+018,Node3,1,0 0 0.000000
1.6426711914342E+018,Node3,1,0 0 0.000000
1.64267119156512E+018,Node3,1,0 0 0.000000
1.64267119176041E+018,Node3,1,0 0 0.000000
1.64267119197082E+018,Node3,1,160 0.098023 0.101789
1.64267119216434E+018,Node3,1,0 0 0.000000
1.64267119236197E+018,Node3,1,0 0 0.000000
1.642671192563E+018,Node3,1,0 0 0.000000
1.64267119276359E+018,Node3,1,0 0 0.000000
1.64267119297433E+018,Node3,1,160 0.101466 0.105124
1.64267119317207E+018,Node3,1,0 0 0.000000
1.64267119336787E+018,Node3,1,0 0 0.000000
1.64267119356678E+018,Node3,1,0 0 0.000000
1.64267119377127E+018,Node3,1,0 0 0.000000
1.64267119397951E+018,Node3,1,160 0.105898 0.109806
1.64267119416817E+018,Node3,1,0 0 0.000000
1.64267119436954E+018,Node3,1,0 0 0.000000
1.64267119457363E+018,Node3,1,0 0 0.000000
1.64267119477105E+018,Node3,1,0 0 0.000000
1.6426711949917E+018,Node3,1,160 0.118544 0.122265
1.64267119517204E+018,Node3,1,0 0 0.000000
1.64267119537245E+018,Node3,1,0 0 0.000000
1.64267119557295E+018,Node3,1,0 0 0.000000
1.64267119577869E+018,Node3,1,0 0 0.000000
1.64267119598428E+018,Node3,1,160 0.111145 0.115026
1.64267119617496E+018,Node3,1,0 0 0.000000
1.642671196379E+018,Node3,1,0 0 0.000000
1.64267119657638E+018,Node3,1,0 0 0.000000
1.64267119677687E+018,Node3,1,0 0 0.000000
1.64267119698729E+018,Node3,1,160 0.114179 0.117762
1.64267119718155E+018,Node3,1,0 0 0.000000
1.64267119737886E+018,Node3,1,0 0 0.000000
1.64267119758255E+018,Node3,1,0 0 0.000000
1.64267119778457E+018,Node3,1,0 0 0.000000
1.6426711979965E+018,Node3,1,160 0.123355 0.127284
1.64267119818146E+018,Node3,1,0 0 0.000000
1.64267119838703E+018,Node3,1,0 0 0.000000
1.64267119860043E+018,Node3,1,0 0 0.000000
1.64267119884665E+018,Node3,1,0 0 0.000000
1.64267119916183E+018,Node3,1,159 0.287379 0.292489
1.64267119918357E+018,Node3,1,1 0.310481 0.310481
1.64267119938361E+018,Node3,1,0 0 0.000000
1.6426711995847E+018,Node3,1,0 0 0.000000
1.64267119978797E+018,Node3,1,0 0 0.000000
1.6426711999957E+018,Node3,1,160 0.122070 0.126017
1.64267120018605E+018,Node3,1,0 0 0.000000
1.64267120038712E+018,Node3,1,0 0 0.000000
1.64267120059472E+018,Node3,1,0 0 0.000000
1.64267120078928E+018,Node3,1,0 0 0.000000
1.64267120099965E+018,Node3,1,160 0.126025 0.129977
1.64267120118939E+018,Node3,1,0 0 0.000000
1.64267120139126E+018,Node3,1,0 0 0.000000
1.64267120159618E+018,Node3,1,0 0 0.000000
1.64267120179245E+018,Node3,1,0 0 0.000000
1.64267120200316E+018,Node3,1,160 0.129990 0.133443
1.64267120219314E+018,Node3,1,0 0 0.000000
1.64267120239646E+018,Node3,1,0 0 0.000000
1.64267120259427E+018,Node3,1,0 0 0.000000
1.64267120279483E+018,Node3,1,0 0 0.000000
1.64267120300498E+018,Node3,1,160 0.131815 0.135683
1.64267120320114E+018,Node3,1,0 0 0.000000
1.64267120339531E+018,Node3,1,0 0 0.000000
1.64267120359563E+018,Node3,1,0 0 0.000000
1.64267120379671E+018,Node3,1,0 0 0.000000
1.64267120401473E+018,Node3,1,160 0.141682 0.145744
1.64267120419763E+018,Node3,1,0 0 0.000000
1.64267120440452E+018,Node3,1,0 0 0.000000
1.64267120459902E+018,Node3,1,0 0 0.000000
1.64267120479912E+018,Node3,1,0 0 0.000000
1.64267120501134E+018,Node3,1,160 0.137828 0.141718
1.64267120520473E+018,Node3,1,0 0 0.000000
1.64267120540117E+018,Node3,1,0 0 0.000000
1.64267120560176E+018,Node3,1,0 0 0.000000
1.64267120580548E+018,Node3,1,0 0 0.000000
1.64267120602326E+018,Node3,1,160 0.150256 0.153794
1.64267120620337E+018,Node3,1,0 0 0.000000
1.64267120640458E+018,Node3,1,0 0 0.000000
1.64267120660521E+018,Node3,1,0 0 0.000000
1.64267120680607E+018,Node3,1,0 0 0.000000
1.64267120701727E+018,Node3,1,160 0.143121 0.147845
1.64267120720666E+018,Node3,1,0 0 0.000000
1.64267120741122E+018,Node3,1,0 0 0.000000
1.64267120760753E+018,Node3,1,0 0 0.000000
1.64267120780789E+018,Node3,1,0 0 0.000000
1.64267120801886E+018,Node3,1,160 0.145197 0.149458
1.64267120820939E+018,Node3,1,0 0 0.000000
1.64267120840942E+018,Node3,1,0 0 0.000000
1.64267120860947E+018,Node3,1,0 0 0.000000
1.64267120881398E+018,Node3,1,0 0 0.000000
1.64267120902312E+018,Node3,1,160 0.149684 0.153590
1.64267120921131E+018,Node3,1,0 0 0.000000
1.64267120941631E+018,Node3,1,0 0 0.000000
1.64267120961269E+018,Node3,1,0 0 0.000000
1.64267120981568E+018,Node3,1,0 0 0.000000
1.64267121002922E+018,Node3,1,160 0.156434 0.160104
1.64267121021406E+018,Node3,1,0 0 0.000000
1.64267121041438E+018,Node3,1,0 0 0.000000
1.64267121061414E+018,Node3,1,0 0 0.000000
1.64267121081923E+018,Node3,1,0 0 0.000000
1.64267121102568E+018,Node3,1,160 0.152445 0.156398
1.64267121121561E+018,Node3,1,0 0 0.000000
1.6426712114206E+018,Node3,1,0 0 0.000000
1.64267121161726E+018,Node3,1,0 0 0.000000
1.64267121181748E+018,Node3,1,0 0 0.000000
1.64267121203445E+018,Node3,1,160 0.161086 0.165252
1.64267121221973E+018,Node3,1,0 0 0.000000
1.64267121242034E+018,Node3,1,0 0 0.000000
1.64267121262078E+018,Node3,1,0 0 0.000000
1.64267121282741E+018,Node3,1,0 0 0.000000
1.64267121303827E+018,Node3,1,160 0.165713 0.169266
1.64267121322318E+018,Node3,1,0 0 0.000000
1.64267121343034E+018,Node3,1,0 0 0.000000
1.64267121362485E+018,Node3,1,0 0 0.000000
1.64267121382523E+018,Node3,1,0 0 0.000000
1.64267121404178E+018,Node3,1,160 0.168421 0.172501
1.64267121422681E+018,Node3,1,0 0 0.000000
1.64267121442679E+018,Node3,1,0 0 0.000000
1.64267121462873E+018,Node3,1,0 0 0.000000
1.64267121483069E+018,Node3,1,0 0 0.000000
1.64267121504137E+018,Node3,1,160 0.168310 0.172145
1.64267121523042E+018,Node3,1,0 0 0.000000
1.64267121543502E+018,Node3,1,0 0 0.000000
1.64267121563153E+018,Node3,1,0 0 0.000000
1.64267121583201E+018,Node3,1,0 0 0.000000
1.64267121604723E+018,Node3,1,160 0.173728 0.177872
1.64267121623331E+018,Node3,1,0 0 0.000000
1.64267121643352E+018,Node3,1,0 0 0.000000
1.6426712166335E+018,Node3,1,0 0 0.000000
1.64267121683511E+018,Node3,1,0 0 0.000000
1.64267121711345E+018,Node3,1,160 0.240276 0.244012
1.64267121729995E+018,Node3,1,0 0 0.000000
1.6426712174873E+018,Node3,1,0 0 0.000000
1.64267121763752E+018,Node3,1,0 0 0.000000
1.64267121783888E+018,Node3,1,0 0 0.000000
1.64267121805077E+018,Node3,1,160 0.177948 0.181616
1.64267121824515E+018,Node3,1,0 0 0.000000
1.64267121844223E+018,Node3,1,0 0 0.000000
1.64267121864154E+018,Node3,1,0 0 0.000000
1.64267121884205E+018,Node3,1,0 0 0.000000
1.64267121906478E+018,Node3,1,160 0.190844 0.195440
1.64267121924279E+018,Node3,1,0 0 0.000000
1.64267121944397E+018,Node3,1,0 0 0.000000
1.64267121964777E+018,Node3,1,0 0 0.000000
1.6426712198452E+018,Node3,1,0 0 0.000000
1.6426712200555E+018,Node3,1,160 0.181608 0.185977
1.64267122024907E+018,Node3,1,0 0 0.000000
1.64267122045139E+018,Node3,1,0 0 0.000000
1.6426712206532E+018,Node3,1,0 0 0.000000
1.64267122084901E+018,Node3,1,0 0 0.000000
1.64267122106E+018,Node3,1,160 0.184878 0.190681
1.64267122125369E+018,Node3,1,0 0 0.000000
1.64267122145495E+018,Node3,1,0 0 0.000000
1.64267122165214E+018,Node3,1,0 0 0.000000
1.6426712218526E+018,Node3,1,0 0 0.000000
1.64267122207185E+018,Node3,1,160 0.196764 0.202443
1.64267122225638E+018,Node3,1,0 0 0.000000
1.64267122245518E+018,Node3,1,0 0 0.000000
1.64267122265624E+018,Node3,1,0 0 0.000000
1.64267122285833E+018,Node3,1,0 0 0.000000
1.64267122307299E+018,Node3,1,160 0.199380 0.203418
1.64267122326277E+018,Node3,1,0 0 0.000000
1.64267122345755E+018,Node3,1,0 0 0.000000
1.6426712236661E+018,Node3,1,0 0 0.000000
1.64267122385909E+018,Node3,1,0 0 0.000000
1.64267122407054E+018,Node3,1,160 0.196696 0.201184
1.6426712242674E+018,Node3,1,0 0 0.000000
1.64267122446165E+018,Node3,1,0 0 0.000000
1.64267122466341E+018,Node3,1,0 0 0.000000
1.64267122486763E+018,Node3,1,0 0 0.000000
1.64267122508123E+018,Node3,1,160 0.207479 0.212181
1.642671225283E+018,Node3,1,0 0 0.000000
1.64267122546628E+018,Node3,1,0 0 0.000000
1.64267122566686E+018,Node3,1,0 0 0.000000
1.64267122586715E+018,Node3,1,0 0 0.000000
1.64267122607973E+018,Node3,1,160 0.206153 0.210654
1.64267122627006E+018,Node3,1,0 0 0.000000
1.64267122647449E+018,Node3,1,0 0 0.000000
1.64267122667057E+018,Node3,1,0 0 0.000000
1.6426712268895E+018,Node3,1,0 0 0.000000
1.64267122708828E+018,Node3,1,160 0.214184 0.219262
1.64267122727252E+018,Node3,1,0 0 0.000000
1.64267122747281E+018,Node3,1,0 0 0.000000
1.64267122768019E+018,Node3,1,0 0 0.000000
1.6426712279227E+018,Node3,1,93 0.049714 0.053604
1.64267122807992E+018,Node3,1,67 0.203767 0.210599
1.64267122827832E+018,Node3,1,0 0 0.000000
1.64267122847672E+018,Node3,1,0 0 0.000000
1.64267122867656E+018,Node3,1,0 0 0.000000
1.64267122892818E+018,Node3,1,132 0.055302 0.059002
1.64267122908488E+018,Node3,1,28 0.211324 0.213643
1.64267122928078E+018,Node3,1,0 0 0.000000
1.64267122947878E+018,Node3,1,0 0 0.000000
1.64267122967864E+018,Node3,1,0 0 0.000000
1.64267122992472E+018,Node3,1,145 0.051475 0.055419
1.64267123007985E+018,Node3,1,15 0.205365 0.206753
1.6426712302808E+018,Node3,1,0 0 0.000000
1.64267123048452E+018,Node3,1,0 0 0.000000
1.64267123068205E+018,Node3,1,0 0 0.000000
1.64267123092578E+018,Node3,1,208 0.744274 3.053065
1.64267123108649E+018,Node3,1,0 0 0.000000
1.64267123128145E+018,Node3,1,0 0 0.000000
1.64267123148186E+018,Node3,1,0 0 0.000000
1.64267123168847E+018,Node3,1,0 0 0.000000
1.64267123192481E+018,Node3,1,158 0.051548 0.055327
1.64267123208254E+018,Node3,1,2 0.204869 0.204965
1.64267123228336E+018,Node3,1,0 0 0.000000
1.64267123248384E+018,Node3,1,0 0 0.000000
1.64267123268438E+018,Node3,1,0 0 0.000000
1.64267123292876E+018,Node3,1,160 0.055698 0.059578
1.64267123308523E+018,Node3,1,0 0 0.000000
1.64267123329227E+018,Node3,1,0 0 0.000000
1.64267123348666E+018,Node3,1,0 0 0.000000
1.64267123368723E+018,Node3,1,0 0 0.000000
1.64267123393326E+018,Node3,1,160 0.059835 0.063729
1.64267123408755E+018,Node3,1,0 0 0.000000
1.64267123428864E+018,Node3,1,0 0 0.000000
1.64267123448947E+018,Node3,1,0 0 0.000000
1.64267123468969E+018,Node3,1,0 0 0.000000
1.64267123493089E+018,Node3,1,160 0.057781 0.061765
1.64267123508996E+018,Node3,1,0 0 0.000000
1.64267123529039E+018,Node3,1,0 0 0.000000
1.64267123549171E+018,Node3,1,0 0 0.000000
1.6426712356982E+018,Node3,1,0 0 0.000000
1.64267123592677E+018,Node3,1,160 0.053539 0.057146
1.6426712360923E+018,Node3,1,0 0 0.000000
1.6426712362926E+018,Node3,1,0 0 0.000000
1.64267123649248E+018,Node3,1,0 0 0.000000
1.6426712366937E+018,Node3,1,0 0 0.000000
1.64267123692716E+018,Node3,1,160 0.053910 0.057860
1.64267123709524E+018,Node3,1,0 0 0.000000
1.64267123729588E+018,Node3,1,0 0 0.000000
1.64267123750342E+018,Node3,1,0 0 0.000000
1.64267123769699E+018,Node3,1,0 0 0.000000
1.64267123792707E+018,Node3,1,160 0.053906 0.057591
1.64267123809758E+018,Node3,1,0 0 0.000000
1.64267123829835E+018,Node3,1,0 0 0.000000
1.64267123850544E+018,Node3,1,0 0 0.000000
1.64267123869924E+018,Node3,1,0 0 0.000000
1.64267123892883E+018,Node3,1,160 0.055214 0.059453
1.64267123909976E+018,Node3,1,0 0 0.000000
1.64267123930584E+018,Node3,1,0 0 0.000000
1.64267123950286E+018,Node3,1,0 0 0.000000
1.64267123970223E+018,Node3,1,0 0 0.000000
1.64267123993236E+018,Node3,1,160 0.057925 0.062589
1.64267124010382E+018,Node3,1,0 0 0.000000
1.64267124030506E+018,Node3,1,0 0 0.000000
1.6426712405081E+018,Node3,1,0 0 0.000000
1.64267124070715E+018,Node3,1,0 0 0.000000
1.64267124093779E+018,Node3,1,160 0.064056 0.067841
1.64267124110913E+018,Node3,1,0 0 0.000000
1.64267124132473E+018,Node3,1,112 1.448999 1.452880
1.64267124154649E+018,Node3,1,0 0 0.000000
1.64267124183729E+018,Node3,1,0 0 0.000000
1.64267124201577E+018,Node3,1,160 0.140578 0.146659
1.64267124211296E+018,Node3,1,0 0 0.000000
1.64267124231379E+018,Node3,1,0 0 0.000000
1.64267124251765E+018,Node3,1,0 0 0.000000
1.64267124271556E+018,Node3,1,0 0 0.000000
1.64267124292573E+018,Node3,1,160 0.052847 0.056721
1.64267124311397E+018,Node3,1,0 0 0.000000
1.64267124332143E+018,Node3,1,0 0 0.000000
1.64267124351961E+018,Node3,1,0 0 0.000000
1.64267124371984E+018,Node3,1,0 0 0.000000
1.64267124393271E+018,Node3,1,160 0.058827 0.063427
1.64267124411839E+018,Node3,1,16 0.242526 0.244133
1.64267124532403E+018,Node3,1,0 0 0.000000
1.64267124553839E+018,Node3,1,160 0.663075 0.669053
1.64267124572232E+018,Node3,1,0 0 0.000000
1.64267124593921E+018,Node3,1,160 0.065454 0.069915
1.64267124612277E+018,Node3,1,0 0 0.000000
1.64267124632433E+018,Node3,1,0 0 0.000000
1.6426712465309E+018,Node3,1,0 0 0.000000
1.64267124672544E+018,Node3,1,0 0 0.000000
1.64267124700685E+018,Node3,1,160 0.132436 0.137121
1.64267124724698E+018,Node3,1,0 0 0.000000
1.64267124737542E+018,Node3,1,0 0 0.000000
1.64267124753184E+018,Node3,1,0 0 0.000000
1.64267124772749E+018,Node3,1,0 0 0.000000
1.64267124794415E+018,Node3,1,160 0.071038 0.074825
1.64267124812865E+018,Node3,1,0 0 0.000000
1.64267124833309E+018,Node3,1,0 0 0.000000
1.64267124853361E+018,Node3,1,0 0 0.000000
1.64267124873175E+018,Node3,1,0 0 0.000000
1.64267124894763E+018,Node3,1,160 0.074715 0.078526
1.64267124913267E+018,Node3,1,0 0 0.000000
1.64267124933377E+018,Node3,1,0 0 0.000000
1.64267124953755E+018,Node3,1,0 0 0.000000
1.64267124973557E+018,Node3,1,0 0 0.000000
1.64267124995222E+018,Node3,1,160 0.078773 0.082720
1.64267125013633E+018,Node3,1,0 0 0.000000
1.64267125033755E+018,Node3,1,0 0 0.000000
1.64267125053767E+018,Node3,1,0 0 0.000000
1.64267125073828E+018,Node3,1,0 0 0.000000
1.64267125094929E+018,Node3,1,160 0.076594 0.079940
1.64267125113972E+018,Node3,1,0 0 0.000000
1.642671251341E+018,Node3,1,0 0 0.000000
1.64267125154107E+018,Node3,1,0 0 0.000000
1.64267125174137E+018,Node3,1,0 0 0.000000
1.64267125195823E+018,Node3,1,160 0.084931 0.088834
1.64267125214271E+018,Node3,1,0 0 0.000000
1.64267125235027E+018,Node3,1,0 0 0.000000
1.64267125254495E+018,Node3,1,0 0 0.000000
1.64267125274507E+018,Node3,1,0 0 0.000000
1.64267125295574E+018,Node3,1,160 0.082261 0.086188
1.64267125314643E+018,Node3,1,0 0 0.000000
1.64267125334746E+018,Node3,1,0 0 0.000000
1.64267125354869E+018,Node3,1,0 0 0.000000
1.64267125375162E+018,Node3,1,0 0 0.000000
1.64267125396641E+018,Node3,1,160 0.093397 0.096984
1.64267125415088E+018,Node3,1,0 0 0.000000
1.64267125435216E+018,Node3,1,0 0 0.000000
1.64267125455304E+018,Node3,1,0 0 0.000000
1.64267125475302E+018,Node3,1,0 0 0.000000
1.64267125496647E+018,Node3,1,160 0.093258 0.097002
1.64267125515423E+018,Node3,1,0 0 0.000000
1.64267125535549E+018,Node3,1,0 0 0.000000
1.64267125555943E+018,Node3,1,0 0 0.000000
1.64267125575709E+018,Node3,1,0 0 0.000000
1.64267125596967E+018,Node3,1,160 0.096257 0.100417
1.64267125615829E+018,Node3,1,0 0 0.000000
1.64267125636149E+018,Node3,1,0 0 0.000000
1.64267125656511E+018,Node3,1,0 0 0.000000
1.64267125676117E+018,Node3,1,0 0 0.000000
1.64267125697872E+018,Node3,1,160 0.105590 0.109348
1.64267125716413E+018,Node3,1,0 0 0.000000
1.64267125736788E+018,Node3,1,0 0 0.000000
1.64267125756496E+018,Node3,1,0 0 0.000000
1.64267125776577E+018,Node3,1,0 0 0.000000
1.64267125797841E+018,Node3,1,160 0.105247 0.109058
1.64267125816998E+018,Node3,1,0 0 0.000000
1.64267125836742E+018,Node3,1,0 0 0.000000
1.64267125856767E+018,Node3,1,0 0 0.000000
1.64267125876806E+018,Node3,1,0 0 0.000000
1.64267125898256E+018,Node3,1,160 0.108962 0.113235
1.64267125916783E+018,Node3,1,0 0 0.000000
1.64267125936931E+018,Node3,1,0 0 0.000000
1.6426712595701E+018,Node3,1,0 0 0.000000
1.6426712597702E+018,Node3,1,0 0 0.000000
1.64267125998223E+018,Node3,1,160 0.109404 0.112720
1.64267126017192E+018,Node3,1,0 0 0.000000
1.64267126037727E+018,Node3,1,0 0 0.000000
1.64267126057577E+018,Node3,1,0 0 0.000000
1.64267126077287E+018,Node3,1,0 0 0.000000
1.64267126098382E+018,Node3,1,160 0.110843 0.114380
1.64267126117305E+018,Node3,1,0 0 0.000000
1.64267126137405E+018,Node3,1,0 0 0.000000
1.64267126157452E+018,Node3,1,0 0 0.000000
1.64267126177625E+018,Node3,1,0 0 0.000000
1.64267126199275E+018,Node3,1,160 0.119555 0.123123
1.64267126217699E+018,Node3,1,0 0 0.000000
1.64267126237833E+018,Node3,1,0 0 0.000000
1.64267126258256E+018,Node3,1,0 0 0.000000
1.64267126277901E+018,Node3,1,0 0 0.000000
1.64267126299269E+018,Node3,1,160 0.119619 0.123402
1.64267126317961E+018,Node3,1,0 0 0.000000
1.64267126337973E+018,Node3,1,0 0 0.000000
1.64267126357951E+018,Node3,1,0 0 0.000000
1.64267126378764E+018,Node3,1,0 0 0.000000
1.64267126399702E+018,Node3,1,160 0.123569 0.127738
1.64267126418475E+018,Node3,1,0 0 0.000000
1.6426712643821E+018,Node3,1,0 0 0.000000
1.64267126458345E+018,Node3,1,0 0 0.000000
1.64267126478323E+018,Node3,1,0 0 0.000000
1.64267126500063E+018,Node3,1,160 0.127431 0.131165
1.6426712651856E+018,Node3,1,0 0 0.000000
1.64267126538674E+018,Node3,1,0 0 0.000000
1.64267126558755E+018,Node3,1,0 0 0.000000
1.64267126579175E+018,Node3,1,0 0 0.000000
1.64267126700054E+018,Node3,1,160 1.127519 1.131370
1.64267126720734E+018,Node3,1,160 0.334390 0.338147
1.64267126739186E+018,Node3,1,0 0 0.000000
1.64267126759284E+018,Node3,1,0 0 0.000000
1.64267126779436E+018,Node3,1,0 0 0.000000
1.64267126801142E+018,Node3,1,160 0.138295 0.142296
1.64267126820131E+018,Node3,1,0 0 0.000000
1.64267126839743E+018,Node3,1,0 0 0.000000
1.64267126859762E+018,Node3,1,0 0 0.000000
1.64267126880281E+018,Node3,1,0 0 0.000000
1.64267126900965E+018,Node3,1,160 0.136322 0.140231
1.64267126919974E+018,Node3,1,0 0 0.000000
1.64267126940016E+018,Node3,1,0 0 0.000000
1.64267126960062E+018,Node3,1,0 0 0.000000
1.64267126980077E+018,Node3,1,0 0 0.000000
1.64267127001315E+018,Node3,1,160 0.140009 0.143909
1.64267127020169E+018,Node3,1,0 0 0.000000
1.64267127040245E+018,Node3,1,0 0 0.000000
1.64267127060273E+018,Node3,1,0 0 0.000000
1.64267127080393E+018,Node3,1,0 0 0.000000
1.64267127102033E+018,Node3,1,160 0.147133 0.151077
1.64267127120498E+018,Node3,1,0 0 0.000000
1.64267127140658E+018,Node3,1,0 0 0.000000
1.64267127161024E+018,Node3,1,0 0 0.000000
1.64267127180819E+018,Node3,1,0 0 0.000000
1.64267127202028E+018,Node3,1,160 0.146606 0.150763
1.64267127221311E+018,Node3,1,0 0 0.000000
1.64267127240953E+018,Node3,1,0 0 0.000000
1.64267127261325E+018,Node3,1,0 0 0.000000
1.64267127281069E+018,Node3,1,0 0 0.000000
1.64267127308005E+018,Node3,1,160 0.206223 0.210213
1.64267127325742E+018,Node3,1,0 0 0.000000
1.64267127347664E+018,Node3,1,0 0 0.000000
1.6426712736197E+018,Node3,1,0 0 0.000000
1.64267127381445E+018,Node3,1,0 0 0.000000
1.64267127403311E+018,Node3,1,160 0.159256 0.163486
1.64267127421783E+018,Node3,1,0 0 0.000000
1.64267127441634E+018,Node3,1,0 0 0.000000
1.64267127461777E+018,Node3,1,0 0 0.000000
1.64267127481882E+018,Node3,1,0 0 0.000000
1.64267127502904E+018,Node3,1,160 0.156332 0.159866
1.64267127522031E+018,Node3,1,0 0 0.000000
1.64267127542073E+018,Node3,1,0 0 0.000000
1.64267127562126E+018,Node3,1,0 0 0.000000
1.64267127582589E+018,Node3,1,0 0 0.000000
1.64267127603272E+018,Node3,1,160 0.159591 0.163174
1.64267127622242E+018,Node3,1,0 0 0.000000
1.64267127642719E+018,Node3,1,0 0 0.000000
1.64267127662465E+018,Node3,1,0 0 0.000000
1.6426712768248E+018,Node3,1,0 0 0.000000
1.64267127704148E+018,Node3,1,160 0.168959 0.172318
1.64267127722588E+018,Node3,1,0 0 0.000000
1.64267127742732E+018,Node3,1,0 0 0.000000
1.64267127763192E+018,Node3,1,0 0 0.000000
1.6426712778337E+018,Node3,1,0 0 0.000000
1.64267127804033E+018,Node3,1,160 0.166723 0.170755
1.64267127823306E+018,Node3,1,0 0 0.000000
1.64267127843181E+018,Node3,1,0 0 0.000000
1.64267127863203E+018,Node3,1,0 0 0.000000
1.64267127883517E+018,Node3,1,0 0 0.000000
1.64267127904312E+018,Node3,1,160 0.169934 0.173764
1.64267127923296E+018,Node3,1,0 0 0.000000
1.64267127943299E+018,Node3,1,0 0 0.000000
1.64267127963828E+018,Node3,1,0 0 0.000000
1.64267127983399E+018,Node3,1,0 0 0.000000
1.64267128004494E+018,Node3,1,160 0.171621 0.175469
1.64267128023528E+018,Node3,1,0 0 0.000000
1.64267128044214E+018,Node3,1,0 0 0.000000
1.64267128063631E+018,Node3,1,0 0 0.000000
1.64267128083778E+018,Node3,1,0 0 0.000000
1.64267128105369E+018,Node3,1,160 0.181112 0.184680
1.64267128123862E+018,Node3,1,0 0 0.000000
1.64267128143904E+018,Node3,1,0 0 0.000000
1.64267128164278E+018,Node3,1,0 0 0.000000
1.64267128184007E+018,Node3,1,0 0 0.000000
1.64267128205063E+018,Node3,1,160 0.177615 0.181180
1.64267128224306E+018,Node3,1,0 0 0.000000
1.64267128244157E+018,Node3,1,0 0 0.000000
1.64267128264219E+018,Node3,1,0 0 0.000000
1.6426712828482E+018,Node3,1,0 0 0.000000
1.64267128305269E+018,Node3,1,160 0.178993 0.183185
1.64267128324378E+018,Node3,1,0 0 0.000000
1.64267128344432E+018,Node3,1,0 0 0.000000
1.64267128364874E+018,Node3,1,0 0 0.000000
1.6426712838453E+018,Node3,1,0 0 0.000000
1.64267128405707E+018,Node3,1,160 0.183828 0.187684
1.64267128425296E+018,Node3,1,0 0 0.000000
1.6426712844508E+018,Node3,1,0 0 0.000000
1.64267128464852E+018,Node3,1,0 0 0.000000
1.64267128485199E+018,Node3,1,0 0 0.000000
1.64267128506216E+018,Node3,1,160 0.188028 0.192999
1.64267128625466E+018,Node3,1,0 0 0.000000
1.64267128646561E+018,Node3,1,160 0.592280 0.596285
1.64267128665675E+018,Node3,1,0 0 0.000000
1.64267128686289E+018,Node3,1,0 0 0.000000
1.64267128707324E+018,Node3,1,160 0.198213 0.204020
1.64267128725763E+018,Node3,1,0 0 0.000000
1.64267128745819E+018,Node3,1,0 0 0.000000
1.64267128766256E+018,Node3,1,0 0 0.000000
1.64267128786147E+018,Node3,1,0 0 0.000000
1.64267128807597E+018,Node3,1,160 0.202876 0.206973
1.64267128826456E+018,Node3,1,0 0 0.000000
1.64267128846265E+018,Node3,1,0 0 0.000000
1.64267128967765E+018,Node3,1,0 0 0.000000
1.64267128991325E+018,Node3,1,160 1.037746 1.043659
1.64267129007759E+018,Node3,1,160 0.203207 0.207931
1.64267129027036E+018,Node3,1,0 0 0.000000
1.64267129047131E+018,Node3,1,0 0 0.000000
1.64267129067243E+018,Node3,1,0 0 0.000000
1.64267129086878E+018,Node3,1,0 0 0.000000
1.64267129108495E+018,Node3,1,160 0.211163 0.215894
1.642671291274E+018,Node3,1,0 0 0.000000
1.64267129147055E+018,Node3,1,0 0 0.000000
1.64267129167142E+018,Node3,1,0 0 0.000000
1.64267129189734E+018,Node3,1,1 0.028433 0.028433
1.6426712920892E+018,Node3,1,159 0.216450 0.220027
1.64267129227371E+018,Node3,1,0 0 0.000000
1.64267129247474E+018,Node3,1,0 0 0.000000
1.6426712926838E+018,Node3,1,0 0 0.000000
1.64267129292173E+018,Node3,1,160 0.047004 0.052542
1.642671293077E+018,Node3,1,0 0 0.000000
1.64267129328091E+018,Node3,1,0 0 0.000000
1.64267129348422E+018,Node3,1,0 0 0.000000
1.64267129367944E+018,Node3,1,0 0 0.000000
1.64267129391924E+018,Node3,1,142 0.046013 0.049890
1.64267129408658E+018,Node3,1,18 0.208643 0.211411
1.64267129428068E+018,Node3,1,0 0 0.000000
1.64267129448125E+018,Node3,1,0 0 0.000000
1.64267129468783E+018,Node3,1,0 0 0.000000
1.64267129493152E+018,Node3,1,160 0.058131 0.062370
1.64267129508271E+018,Node3,1,0 0 0.000000
1.64267129528678E+018,Node3,1,0 0 0.000000
1.64267129548391E+018,Node3,1,0 0 0.000000
1.64267129568477E+018,Node3,1,0 0 0.000000
1.64267129593107E+018,Node3,1,160 0.057229 0.061761
1.64267129608358E+018,Node3,1,0 0 0.000000
1.64267129628352E+018,Node3,1,0 0 0.000000
1.64267129648526E+018,Node3,1,0 0 0.000000
1.64267129668982E+018,Node3,1,0 0 0.000000
1.64267129693277E+018,Node3,1,148 0.058859 0.063488
1.64267129708657E+018,Node3,1,12 0.193163 0.197347
1.64267129729009E+018,Node3,1,0 0 0.000000
1.64267129748824E+018,Node3,1,0 0 0.000000
1.64267129768843E+018,Node3,1,0 0 0.000000
1.64267129793289E+018,Node3,1,160 0.059568 0.063363
1.64267129808921E+018,Node3,1,0 0 0.000000
1.64267129828973E+018,Node3,1,0 0 0.000000
1.64267129849368E+018,Node3,1,0 0 0.000000
1.64267129869068E+018,Node3,1,0 0 0.000000
1.64267129892927E+018,Node3,1,160 0.055476 0.060027
1.64267129909548E+018,Node3,1,0 0 0.000000
1.6426712992922E+018,Node3,1,0 0 0.000000
1.64267129949208E+018,Node3,1,0 0 0.000000
1.64267129969387E+018,Node3,1,0 0 0.000000
1.64267129993883E+018,Node3,1,160 0.065857 0.069371
1.64267130010065E+018,Node3,1,5 0.223872 0.224242
1.6426713002963E+018,Node3,1,0 0 0.000000
1.64267130049667E+018,Node3,1,0 0 0.000000
1.64267130070027E+018,Node3,1,0 0 0.000000
1.64267130093396E+018,Node3,1,160 0.059531 0.064261
1.64267130110597E+018,Node3,1,106 0.230262 0.233883
1.64267130130142E+018,Node3,1,0 0 0.000000
1.64267130150758E+018,Node3,1,0 0 0.000000
1.64267130170183E+018,Node3,1,0 0 0.000000
1.64267130193816E+018,Node3,1,160 0.062797 0.068420
1.64267130210866E+018,Node3,1,112 0.231622 0.237044
1.64267130230729E+018,Node3,1,0 0 0.000000
1.64267130250304E+018,Node3,1,0 0 0.000000
1.64267130270768E+018,Node3,1,0 0 0.000000
1.64267130294342E+018,Node3,1,160 0.070074 0.074156
1.64267130311047E+018,Node3,1,110 0.236069 0.239208
1.64267130331119E+018,Node3,1,0 0 0.000000
1.64267130350662E+018,Node3,1,0 0 0.000000
1.64267130370907E+018,Node3,1,0 0 0.000000
1.64267130393919E+018,Node3,1,160 0.065575 0.069533
1.64267130411591E+018,Node3,1,86 0.240798 0.243320
1.64267130431522E+018,Node3,1,0 0 0.000000
1.64267130450946E+018,Node3,1,0 0 0.000000
1.64267130471407E+018,Node3,1,0 0 0.000000
1.64267130493825E+018,Node3,1,160 0.062746 0.068713
1.64267130516854E+018,Node3,1,54 0.289080 0.294589
1.64267130540075E+018,Node3,1,0 0 0.000000
1.64267130551711E+018,Node3,1,0 0 0.000000
1.64267130571256E+018,Node3,1,0 0 0.000000
1.6426713059338E+018,Node3,1,160 0.060339 0.064509
1.64267130619316E+018,Node3,1,0 0 0.000000
1.6426713063946E+018,Node3,1,0 0 0.000000
1.64267130659508E+018,Node3,1,0 0 0.000000
1.64267130679899E+018,Node3,1,0 0 0.000000
1.64267130700753E+018,Node3,1,160 0.133933 0.138146
1.64267130720587E+018,Node3,1,0 0 0.000000
1.64267130739856E+018,Node3,1,0 0 0.000000
1.64267130760428E+018,Node3,1,0 0 0.000000
1.64267130780036E+018,Node3,1,0 0 0.000000
1.64267130801671E+018,Node3,1,160 0.142839 0.146748
1.64267130820361E+018,Node3,1,0 0 0.000000
1.64267130840201E+018,Node3,1,0 0 0.000000
1.64267130860342E+018,Node3,1,0 0 0.000000
1.64267130880518E+018,Node3,1,0 0 0.000000
1.6426713090198E+018,Node3,1,160 0.146657 0.150298
1.6426713092035E+018,Node3,1,0 0 0.000000
1.64267130940457E+018,Node3,1,0 0 0.000000
1.64267130961135E+018,Node3,1,0 0 0.000000
1.64267130980688E+018,Node3,1,0 0 0.000000
1.64267131002061E+018,Node3,1,160 0.147654 0.151437
1.64267131020713E+018,Node3,1,0 0 0.000000
1.64267131040721E+018,Node3,1,0 0 0.000000
1.64267131061133E+018,Node3,1,0 0 0.000000
1.64267131081169E+018,Node3,1,0 0 0.000000
1.64267131102399E+018,Node3,1,160 0.151159 0.154805
1.64267131120951E+018,Node3,1,0 0 0.000000
1.64267131141371E+018,Node3,1,0 0 0.000000
1.64267131161042E+018,Node3,1,0 0 0.000000
1.64267131181596E+018,Node3,1,0 0 0.000000
1.64267131202063E+018,Node3,1,160 0.147320 0.151017
1.64267131221155E+018,Node3,1,0 0 0.000000
1.64267131242249E+018,Node3,1,0 0 0.000000
1.64267131261306E+018,Node3,1,0 0 0.000000
1.64267131281338E+018,Node3,1,0 0 0.000000
1.64267131302376E+018,Node3,1,160 0.150494 0.154437
1.64267131322294E+018,Node3,1,0 0 0.000000
1.64267131341556E+018,Node3,1,0 0 0.000000
1.64267131361936E+018,Node3,1,0 0 0.000000
1.64267131381651E+018,Node3,1,0 0 0.000000
1.64267131403237E+018,Node3,1,160 0.159614 0.163153
1.64267131422226E+018,Node3,1,0 0 0.000000
1.64267131441855E+018,Node3,1,0 0 0.000000
1.6426713146194E+018,Node3,1,0 0 0.000000
1.64267131482284E+018,Node3,1,0 0 0.000000
1.64267131503745E+018,Node3,1,160 0.164423 0.167979
1.64267131522117E+018,Node3,1,0 0 0.000000
1.6426713154219E+018,Node3,1,0 0 0.000000
1.64267131562249E+018,Node3,1,0 0 0.000000
1.64267131582519E+018,Node3,1,0 0 0.000000
1.64267131604316E+018,Node3,1,160 0.169660 0.173291
1.64267131622453E+018,Node3,1,0 0 0.000000
1.64267131642492E+018,Node3,1,0 0 0.000000
1.64267131663112E+018,Node3,1,0 0 0.000000
1.64267131682597E+018,Node3,1,0 0 0.000000
1.64267131703595E+018,Node3,1,160 0.162915 0.166795
1.64267131722923E+018,Node3,1,0 0 0.000000
1.64267131742719E+018,Node3,1,0 0 0.000000
1.64267131763667E+018,Node3,1,0 0 0.000000
1.64267131782867E+018,Node3,1,0 0 0.000000
1.64267131803919E+018,Node3,1,160 0.166318 0.170110
1.64267131823474E+018,Node3,1,0 0 0.000000
1.64267131843777E+018,Node3,1,0 0 0.000000
1.64267131862969E+018,Node3,1,0 0 0.000000
1.6426713188303E+018,Node3,1,0 0 0.000000
1.64267131904798E+018,Node3,1,160 0.174809 0.178745
1.64267131926919E+018,Node3,1,0 0 0.000000
1.64267131949335E+018,Node3,1,376 24.777330 26.621665
1.64267131972348E+018,Node3,1,0 0 0.000000
1.64267131983585E+018,Node3,1,0 0 0.000000
1.64267132005025E+018,Node3,1,160 0.177427 0.181158
1.64267132023455E+018,Node3,1,0 0 0.000000
1.64267132043516E+018,Node3,1,0 0 0.000000
1.64267132063581E+018,Node3,1,0 0 0.000000
1.64267132083653E+018,Node3,1,0 0 0.000000
1.64267132105391E+018,Node3,1,160 0.181355 0.184898
1.64267132123881E+018,Node3,1,0 0 0.000000
1.64267132143921E+018,Node3,1,0 0 0.000000
1.64267132163922E+018,Node3,1,0 0 0.000000
1.64267132184718E+018,Node3,1,0 0 0.000000
1.64267132205047E+018,Node3,1,160 0.177624 0.181211
1.64267132224143E+018,Node3,1,0 0 0.000000
1.64267132244308E+018,Node3,1,0 0 0.000000
1.64267132264302E+018,Node3,1,0 0 0.000000
1.64267132284401E+018,Node3,1,0 0 0.000000
1.6426713230544E+018,Node3,1,160 0.170392 0.184942
1.64267132324968E+018,Node3,1,0 0 0.000000
1.64267132344583E+018,Node3,1,0 0 0.000000
1.64267132364669E+018,Node3,1,0 0 0.000000
1.6426713238467E+018,Node3,1,0 0 0.000000
1.64267132406392E+018,Node3,1,160 0.191224 0.194940
1.6426713242504E+018,Node3,1,0 0 0.000000
1.64267132445E+018,Node3,1,0 0 0.000000
1.6426713246502E+018,Node3,1,0 0 0.000000
1.64267132485083E+018,Node3,1,0 0 0.000000
1.64267132506719E+018,Node3,1,160 0.194189 0.197860
1.64267132525238E+018,Node3,1,0 0 0.000000
1.64267132545813E+018,Node3,1,0 0 0.000000
1.64267132565351E+018,Node3,1,0 0 0.000000
1.64267132585399E+018,Node3,1,0 0 0.000000
1.64267132607055E+018,Node3,1,160 0.197592 0.201233
1.64267132625869E+018,Node3,1,0 0 0.000000
1.64267132645601E+018,Node3,1,0 0 0.000000
1.64267132665637E+018,Node3,1,0 0 0.000000
1.6426713268566E+018,Node3,1,0 0 0.000000
1.64267132706752E+018,Node3,1,160 0.194210 0.198095
1.64267132725789E+018,Node3,1,0 0 0.000000
1.64267132745891E+018,Node3,1,0 0 0.000000
1.64267132765919E+018,Node3,1,0 0 0.000000
1.6426713278626E+018,Node3,1,0 0 0.000000
1.64267132807663E+018,Node3,1,160 0.203125 0.207088
1.64267132826043E+018,Node3,1,0 0 0.000000
1.64267132846118E+018,Node3,1,0 0 0.000000
1.6426713286618E+018,Node3,1,0 0 0.000000
1.64267132886223E+018,Node3,1,0 0 0.000000
1.64267132907311E+018,Node3,1,160 0.199588 0.203408
1.64267132927002E+018,Node3,1,0 0 0.000000
1.64267132946446E+018,Node3,1,0 0 0.000000
1.64267132966717E+018,Node3,1,0 0 0.000000
1.6426713298688E+018,Node3,1,0 0 0.000000
1.6426713300766E+018,Node3,1,160 0.203882 0.207606
1.64267133026665E+018,Node3,1,0 0 0.000000
1.64267133046701E+018,Node3,1,0 0 0.000000
1.642671330667E+018,Node3,1,0 0 0.000000
1.64267133086764E+018,Node3,1,0 0 0.000000
1.64267133120591E+018,Node3,1,160 0.333106 0.336867
1.64267133137829E+018,Node3,1,0 0 0.000000
1.64267133148693E+018,Node3,1,0 0 0.000000
1.64267133167216E+018,Node3,1,0 0 0.000000
1.64267133191446E+018,Node3,1,21 0.045041 0.045607
1.6426713320817E+018,Node3,1,139 0.208729 0.211614
1.64267133227771E+018,Node3,1,0 0 0.000000
1.64267133247733E+018,Node3,1,0 0 0.000000
1.64267133267411E+018,Node3,1,0 0 0.000000
1.64267133291721E+018,Node3,1,160 0.044145 0.047791
1.64267133307381E+018,Node3,1,0 0 0.000000
1.64267133327502E+018,Node3,1,0 0 0.000000
1.6426713334755E+018,Node3,1,0 0 0.000000
1.64267133367631E+018,Node3,1,0 0 0.000000
1.64267133392391E+018,Node3,1,135 0.050867 0.054507
1.6426713340784E+018,Node3,1,25 0.203275 0.206006
1.64267133427862E+018,Node3,1,0 0 0.000000
1.64267133447897E+018,Node3,1,0 0 0.000000
1.64267133467935E+018,Node3,1,0 0 0.000000
1.64267133492458E+018,Node3,1,160 0.050801 0.054737
1.6426713350792E+018,Node3,1,0 0 0.000000
1.6426713352857E+018,Node3,1,0 0 0.000000
1.64267133548125E+018,Node3,1,0 0 0.000000
1.64267133568231E+018,Node3,1,0 0 0.000000
1.6426713359298E+018,Node3,1,160 0.056223 0.060341
1.64267133608266E+018,Node3,1,9 0.205046 0.205851
1.64267133628397E+018,Node3,1,0 0 0.000000
1.64267133648494E+018,Node3,1,0 0 0.000000
1.64267133668949E+018,Node3,1,0 0 0.000000
1.64267133693151E+018,Node3,1,160 0.058432 0.062405
1.64267133708599E+018,Node3,1,0 0 0.000000
1.64267133729371E+018,Node3,1,0 0 0.000000
1.64267133748741E+018,Node3,1,0 0 0.000000
1.64267133768733E+018,Node3,1,0 0 0.000000
1.64267133792811E+018,Node3,1,160 0.054341 0.058701
1.64267133808885E+018,Node3,1,0 0 0.000000
1.64267133828958E+018,Node3,1,0 0 0.000000
1.64267133849072E+018,Node3,1,0 0 0.000000
1.64267133869089E+018,Node3,1,0 0 0.000000
1.64267133893345E+018,Node3,1,157 0.060550 0.064204
1.6426713390913E+018,Node3,1,3 0.212106 0.212365
1.64267133929263E+018,Node3,1,0 0 0.000000
1.64267133949327E+018,Node3,1,0 0 0.000000
1.64267133969276E+018,Node3,1,0 0 0.000000
1.64267133992509E+018,Node3,1,160 0.052321 0.055819
1.64267134009343E+018,Node3,1,0 0 0.000000
1.64267134029843E+018,Node3,1,0 0 0.000000
1.64267134049384E+018,Node3,1,0 0 0.000000
1.64267134069398E+018,Node3,1,0 0 0.000000
1.6426713409262E+018,Node3,1,160 0.053343 0.056897
1.64267134109491E+018,Node3,1,0 0 0.000000
1.64267134129561E+018,Node3,1,0 0 0.000000
1.64267134149606E+018,Node3,1,0 0 0.000000
1.64267134169596E+018,Node3,1,0 0 0.000000
1.64267134193191E+018,Node3,1,160 0.058757 0.062658
1.64267134209729E+018,Node3,1,0 0 0.000000
1.64267134229797E+018,Node3,1,0 0 0.000000
1.64267134250025E+018,Node3,1,0 0 0.000000
1.64267134269949E+018,Node3,1,0 0 0.000000
1.64267134293572E+018,Node3,1,160 0.062024 0.066664
1.6426713430996E+018,Node3,1,0 0 0.000000
1.64267134329997E+018,Node3,1,0 0 0.000000
1.64267134350061E+018,Node3,1,0 0 0.000000
1.64267134370138E+018,Node3,1,0 0 0.000000
1.64267134393095E+018,Node3,1,160 0.057359 0.061428
1.64267134410135E+018,Node3,1,0 0 0.000000
1.64267134430157E+018,Node3,1,0 0 0.000000
1.64267134450866E+018,Node3,1,0 0 0.000000
1.64267134470307E+018,Node3,1,0 0 0.000000
1.64267134592609E+018,Node3,1,160 1.053018 1.056802
1.64267134611721E+018,Node3,1,160 0.243706 0.247967
1.64267134630706E+018,Node3,1,0 0 0.000000
1.64267134650857E+018,Node3,1,0 0 0.000000
1.64267134671404E+018,Node3,1,0 0 0.000000
1.64267134692474E+018,Node3,1,160 0.050866 0.055169
1.64267134710867E+018,Node3,1,0 0 0.000000
1.64267134731065E+018,Node3,1,0 0 0.000000
1.64267134751871E+018,Node3,1,0 0 0.000000
1.64267134771229E+018,Node3,1,0 0 0.000000
1.6426713479407E+018,Node3,1,160 0.067023 0.071551
1.64267134811236E+018,Node3,1,0 0 0.000000
1.6426713483127E+018,Node3,1,0 0 0.000000
1.64267134851327E+018,Node3,1,0 0 0.000000
1.64267134871582E+018,Node3,1,0 0 0.000000
1.64267134893851E+018,Node3,1,160 0.065251 0.069289
1.64267134911508E+018,Node3,1,0 0 0.000000
1.64267134931565E+018,Node3,1,0 0 0.000000
1.64267134952382E+018,Node3,1,0 0 0.000000
1.64267134971744E+018,Node3,1,0 0 0.000000
1.64267134992954E+018,Node3,1,160 0.056358 0.060353
1.64267135011779E+018,Node3,1,0 0 0.000000
1.64267135031915E+018,Node3,1,0 0 0.000000
1.64267135052053E+018,Node3,1,0 0 0.000000
1.64267135072116E+018,Node3,1,0 0 0.000000
1.64267135093144E+018,Node3,1,160 0.058083 0.061903
1.64267135112517E+018,Node3,1,0 0 0.000000
1.64267135132285E+018,Node3,1,0 0 0.000000
1.64267135152575E+018,Node3,1,0 0 0.000000
1.64267135172786E+018,Node3,1,0 0 0.000000
1.6426713519403E+018,Node3,1,160 0.067563 0.070973
1.64267135212481E+018,Node3,1,0 0 0.000000
1.64267135232635E+018,Node3,1,0 0 0.000000
1.64267135252712E+018,Node3,1,0 0 0.000000
1.6426713527272E+018,Node3,1,0 0 0.000000
1.64267135294628E+018,Node3,1,160 0.072308 0.076974
1.64267135313124E+018,Node3,1,0 0 0.000000
1.64267135332923E+018,Node3,1,0 0 0.000000
1.64267135353951E+018,Node3,1,0 0 0.000000
1.64267135373097E+018,Node3,1,0 0 0.000000
1.64267135394677E+018,Node3,1,160 0.071956 0.077502
1.6426713541344E+018,Node3,1,0 0 0.000000
1.64267135433817E+018,Node3,1,0 0 0.000000
1.64267135453775E+018,Node3,1,0 0 0.000000
1.64267135473581E+018,Node3,1,0 0 0.000000
1.64267135495299E+018,Node3,1,160 0.079809 0.083516
1.64267135513751E+018,Node3,1,0 0 0.000000
1.64267135534002E+018,Node3,1,0 0 0.000000
1.64267135554646E+018,Node3,1,0 0 0.000000
1.64267135573994E+018,Node3,1,0 0 0.000000
1.64267135595525E+018,Node3,1,160 0.081243 0.085562
1.64267135614723E+018,Node3,1,0 0 0.000000
1.64267135634321E+018,Node3,1,0 0 0.000000
1.64267135655756E+018,Node3,1,0 0 0.000000
1.6426713567468E+018,Node3,1,0 0 0.000000
1.64267135696134E+018,Node3,1,160 0.086246 0.092059
1.64267135714364E+018,Node3,1,0 0 0.000000
1.64267135735072E+018,Node3,1,0 0 0.000000
1.64267135754446E+018,Node3,1,0 0 0.000000
1.64267135774475E+018,Node3,1,0 0 0.000000
1.64267135795939E+018,Node3,1,160 0.085043 0.089887
1.64267135815064E+018,Node3,1,0 0 0.000000
1.64267135834588E+018,Node3,1,0 0 0.000000
1.6426713585472E+018,Node3,1,0 0 0.000000
1.64267135874964E+018,Node3,1,0 0 0.000000
1.64267135896643E+018,Node3,1,160 0.092014 0.096991
1.64267135915234E+018,Node3,1,0 0 0.000000
1.64267135935687E+018,Node3,1,0 0 0.000000
1.64267135955121E+018,Node3,1,0 0 0.000000
1.64267135975261E+018,Node3,1,0 0 0.000000
1.64267135996966E+018,Node3,1,160 0.095999 0.100286
1.64267136015193E+018,Node3,1,0 0 0.000000
1.64267136036004E+018,Node3,1,0 0 0.000000
1.64267136055395E+018,Node3,1,0 0 0.000000
1.64267136075485E+018,Node3,1,0 0 0.000000
1.64267136097035E+018,Node3,1,160 0.096331 0.100819
1.64267136115497E+018,Node3,1,0 0 0.000000
1.64267136135858E+018,Node3,1,0 0 0.000000
1.6426713615567E+018,Node3,1,0 0 0.000000
1.64267136175716E+018,Node3,1,0 0 0.000000
1.64267136199205E+018,Node3,1,160 0.118546 0.122041
1.64267136232073E+018,Node3,1,135 7.836154 8.448584
1.64267136255716E+018,Node3,1,0 0 0.000000
1.64267136275905E+018,Node3,1,0 0 0.000000
1.64267136297558E+018,Node3,1,160 0.102108 0.106069
1.64267136315964E+018,Node3,1,0 0 0.000000
1.6426713633631E+018,Node3,1,0 0 0.000000
1.64267136355982E+018,Node3,1,0 0 0.000000
1.64267136376187E+018,Node3,1,0 0 0.000000
1.64267136397288E+018,Node3,1,160 0.099626 0.103550
1.64267136416283E+018,Node3,1,0 0 0.000000
1.64267136436328E+018,Node3,1,0 0 0.000000
1.6426713646072E+018,Node3,1,0 0 0.000000
1.64267136485486E+018,Node3,1,0 0 0.000000
1.64267136499594E+018,Node3,1,160 0.121399 0.126816
1.64267136516704E+018,Node3,1,0 0 0.000000
1.642671365383E+018,Node3,1,0 0 0.000000
1.64267136557039E+018,Node3,1,0 0 0.000000
1.64267136576963E+018,Node3,1,0 0 0.000000
1.642671365987E+018,Node3,1,160 0.113514 0.117755
1.64267136617169E+018,Node3,1,0 0 0.000000
1.64267136637264E+018,Node3,1,0 0 0.000000
1.6426713665794E+018,Node3,1,0 0 0.000000
1.64267136677654E+018,Node3,1,0 0 0.000000
1.64267136699118E+018,Node3,1,160 0.118031 0.121983
1.64267136717475E+018,Node3,1,0 0 0.000000
1.64267136737546E+018,Node3,1,0 0 0.000000
1.64267136758118E+018,Node3,1,0 0 0.000000
1.64267136777787E+018,Node3,1,0 0 0.000000
1.64267136798947E+018,Node3,1,160 0.115302 0.120113
1.64267136818399E+018,Node3,1,0 0 0.000000
1.64267136837938E+018,Node3,1,0 0 0.000000
1.64267136858158E+018,Node3,1,0 0 0.000000
1.64267136878024E+018,Node3,1,0 0 0.000000
1.64267136899697E+018,Node3,1,160 0.122967 0.127495
1.64267136918062E+018,Node3,1,0 0 0.000000
1.64267136938429E+018,Node3,1,0 0 0.000000
1.64267136958851E+018,Node3,1,0 0 0.000000
1.64267136978359E+018,Node3,1,0 0 0.000000
1.64267136999618E+018,Node3,1,160 0.122868 0.126924
1.64267137018795E+018,Node3,1,0 0 0.000000
1.64267137038636E+018,Node3,1,0 0 0.000000
1.64267137058727E+018,Node3,1,0 0 0.000000
1.64267137079442E+018,Node3,1,0 0 0.000000
1.64267137101186E+018,Node3,1,160 0.138057 0.142259
1.64267137118878E+018,Node3,1,0 0 0.000000
1.64267137138972E+018,Node3,1,0 0 0.000000
1.64267137159123E+018,Node3,1,0 0 0.000000
1.64267137179774E+018,Node3,1,0 0 0.000000
1.64267137200241E+018,Node3,1,160 0.128809 0.133265
1.6426713721985E+018,Node3,1,0 0 0.000000
1.64267137239622E+018,Node3,1,0 0 0.000000
1.64267137259416E+018,Node3,1,0 0 0.000000
1.64267137279525E+018,Node3,1,0 0 0.000000
1.64267137301799E+018,Node3,1,160 0.143951 0.147988
1.64267137319998E+018,Node3,1,0 0 0.000000
1.64267137340335E+018,Node3,1,0 0 0.000000
1.64267137359829E+018,Node3,1,0 0 0.000000
1.64267137379923E+018,Node3,1,0 0 0.000000
1.6426713740191E+018,Node3,1,160 0.144815 0.149435
1.6426713742021E+018,Node3,1,0 0 0.000000
1.64267137440079E+018,Node3,1,0 0 0.000000
1.64267137460178E+018,Node3,1,0 0 0.000000
1.6426713748086E+018,Node3,1,0 0 0.000000
1.64267137502047E+018,Node3,1,160 0.146508 0.151348
1.64267137520423E+018,Node3,1,0 0 0.000000
1.64267137540506E+018,Node3,1,0 0 0.000000
1.6426713756105E+018,Node3,1,0 0 0.000000
1.64267137580804E+018,Node3,1,0 0 0.000000
1.642671376024E+018,Node3,1,160 0.149687 0.154326
1.64267137621266E+018,Node3,1,0 0 0.000000
1.64267137640839E+018,Node3,1,0 0 0.000000
1.64267137660893E+018,Node3,1,0 0 0.000000
1.64267137681023E+018,Node3,1,0 0 0.000000
1.64267137702768E+018,Node3,1,160 0.153032 0.158476
1.64267137721289E+018,Node3,1,0 0 0.000000
1.64267137741156E+018,Node3,1,0 0 0.000000
1.64267137761694E+018,Node3,1,0 0 0.000000
1.64267137781327E+018,Node3,1,0 0 0.000000
1.6426713780266E+018,Node3,1,160 0.151285 0.156964
1.64267137921939E+018,Node3,1,0 0 0.000000
1.64267137943006E+018,Node3,1,160 0.556237 0.560325
1.64267137961954E+018,Node3,1,0 0 0.000000
1.64267137982012E+018,Node3,1,0 0 0.000000
1.64267138003971E+018,Node3,1,160 0.165350 0.170424
1.64267138022184E+018,Node3,1,0 0 0.000000
1.64267138042288E+018,Node3,1,0 0 0.000000
1.64267138063161E+018,Node3,1,0 0 0.000000
1.64267138084056E+018,Node3,1,0 0 0.000000
1.64267138104136E+018,Node3,1,160 0.166585 0.171966
1.64267138122529E+018,Node3,1,0 0 0.000000
1.64267138143182E+018,Node3,1,0 0 0.000000
1.64267138162814E+018,Node3,1,0 0 0.000000
1.64267138183212E+018,Node3,1,0 0 0.000000
1.6426713820449E+018,Node3,1,160 0.170978 0.175231
1.64267138222985E+018,Node3,1,0 0 0.000000
1.64267138243067E+018,Node3,1,0 0 0.000000
1.64267138263063E+018,Node3,1,0 0 0.000000
1.64267138283236E+018,Node3,1,0 0 0.000000
1.64267138304237E+018,Node3,1,160 0.167487 0.172882
1.64267138323281E+018,Node3,1,0 0 0.000000
1.6426713834388E+018,Node3,1,0 0 0.000000
1.6426713836339E+018,Node3,1,0 0 0.000000
1.64267138384108E+018,Node3,1,0 0 0.000000
1.64267138405367E+018,Node3,1,160 0.180486 0.184401
1.6426713842346E+018,Node3,1,0 0 0.000000
1.64267138443582E+018,Node3,1,0 0 0.000000
1.64267138463684E+018,Node3,1,0 0 0.000000
1.64267138483763E+018,Node3,1,0 0 0.000000
1.64267138504881E+018,Node3,1,160 0.174903 0.179598
1.64267138523904E+018,Node3,1,0 0 0.000000
1.64267138544037E+018,Node3,1,0 0 0.000000
1.64267138564713E+018,Node3,1,0 0 0.000000
1.64267138584222E+018,Node3,1,0 0 0.000000
1.64267138605296E+018,Node3,1,160 0.178682 0.183642
1.64267138624797E+018,Node3,1,0 0 0.000000
1.64267138644358E+018,Node3,1,0 0 0.000000
1.64267138664357E+018,Node3,1,0 0 0.000000
1.64267138684338E+018,Node3,1,0 0 0.000000
1.64267138705566E+018,Node3,1,160 0.182367 0.186471
1.64267138724458E+018,Node3,1,0 0 0.000000
1.64267138744502E+018,Node3,1,0 0 0.000000
1.64267138765032E+018,Node3,1,0 0 0.000000
1.64267138784818E+018,Node3,1,0 0 0.000000
1.6426713880624E+018,Node3,1,160 0.186685 0.192822
1.64267138824711E+018,Node3,1,0 0 0.000000
1.64267138844784E+018,Node3,1,0 0 0.000000
1.64267138865319E+018,Node3,1,0 0 0.000000
1.64267138884911E+018,Node3,1,0 0 0.000000
1.64267138906158E+018,Node3,1,160 0.188100 0.192249
1.64267138925077E+018,Node3,1,0 0 0.000000
1.64267138945701E+018,Node3,1,0 0 0.000000
1.64267138965223E+018,Node3,1,0 0 0.000000
1.64267138985296E+018,Node3,1,0 0 0.000000
1.64267139006397E+018,Node3,1,160 0.190763 0.194676
1.64267139025891E+018,Node3,1,0 0 0.000000
1.64267139045444E+018,Node3,1,0 0 0.000000
1.64267139065531E+018,Node3,1,0 0 0.000000
1.64267139085583E+018,Node3,1,0 0 0.000000
1.6426713910701E+018,Node3,1,160 0.197058 0.200949
1.64267139125718E+018,Node3,1,0 0 0.000000
1.64267139145835E+018,Node3,1,0 0 0.000000
1.64267139166401E+018,Node3,1,0 0 0.000000
1.64267139185969E+018,Node3,1,0 0 0.000000
1.64267139207694E+018,Node3,1,160 0.203484 0.207587
1.64267139236153E+018,Node3,1,0 0 0.000000
1.64267139253935E+018,Node3,1,0 0 0.000000
1.6426713927499E+018,Node3,1,0 0 0.000000
1.64267139286463E+018,Node3,1,0 0 0.000000
1.64267139308013E+018,Node3,1,160 0.206786 0.210912
1.64267139326593E+018,Node3,1,0 0 0.000000
1.64267139347055E+018,Node3,1,0 0 0.000000
1.64267139366667E+018,Node3,1,0 0 0.000000
1.6426713938676E+018,Node3,1,0 0 0.000000
1.64267139408397E+018,Node3,1,160 0.211132 0.214992
1.64267139426947E+018,Node3,1,0 0 0.000000
1.64267139446985E+018,Node3,1,0 0 0.000000
1.6426713946778E+018,Node3,1,0 0 0.000000
1.64267139491755E+018,Node3,1,0 0 0.000000
1.64267139508244E+018,Node3,1,160 0.209939 0.213341
1.64267139527798E+018,Node3,1,0 0 0.000000
1.64267139547346E+018,Node3,1,0 0 0.000000
1.64267139567888E+018,Node3,1,0 0 0.000000
1.64267139591641E+018,Node3,1,160 0.043146 0.046988
1.642671396075E+018,Node3,1,0 0 0.000000
1.6426713962754E+018,Node3,1,0 0 0.000000
1.64267139647573E+018,Node3,1,0 0 0.000000
1.6426713966816E+018,Node3,1,0 0 0.000000
1.64267139691804E+018,Node3,1,160 0.044698 0.048982
1.64267139707742E+018,Node3,1,0 0 0.000000
1.64267139728364E+018,Node3,1,0 0 0.000000
1.64267139747977E+018,Node3,1,0 0 0.000000
1.64267139768113E+018,Node3,1,0 0 0.000000
1.64267139792564E+018,Node3,1,145 0.052388 0.056531
1.64267139808327E+018,Node3,1,15 0.208285 0.209602
1.64267139828289E+018,Node3,1,0 0 0.000000
1.64267139848856E+018,Node3,1,0 0 0.000000
1.64267139868436E+018,Node3,1,0 0 0.000000
1.64267139893006E+018,Node3,1,160 0.056628 0.061096
1.64267139908417E+018,Node3,1,0 0 0.000000
1.64267139929017E+018,Node3,1,0 0 0.000000
1.64267139948606E+018,Node3,1,0 0 0.000000
1.64267139968788E+018,Node3,1,0 0 0.000000
1.64267139993584E+018,Node3,1,160 0.062832 0.066648
1.64267140008769E+018,Node3,1,0 0 0.000000
1.64267140028915E+018,Node3,1,0 0 0.000000
1.64267140049003E+018,Node3,1,0 0 0.000000
1.6426714006909E+018,Node3,1,0 0 0.000000
1.64267140093483E+018,Node3,1,160 0.060859 0.065476
1.64267140109629E+018,Node3,1,0 0 0.000000
1.64267140129222E+018,Node3,1,0 0 0.000000
1.64267140149299E+018,Node3,1,0 0 0.000000
1.64267140169332E+018,Node3,1,0 0 0.000000
1.64267140193183E+018,Node3,1,160 0.058936 0.062575
1.64267140209419E+018,Node3,1,0 0 0.000000
1.64267140230062E+018,Node3,1,0 0 0.000000
1.64267140249508E+018,Node3,1,0 0 0.000000
1.64267140269607E+018,Node3,1,0 0 0.000000
1.64267140292638E+018,Node3,1,160 0.053562 0.057076
1.64267140309673E+018,Node3,1,0 0 0.000000
1.64267140329798E+018,Node3,1,0 0 0.000000
1.64267140350334E+018,Node3,1,0 0 0.000000
1.64267140369877E+018,Node3,1,0 0 0.000000
1.64267140393292E+018,Node3,1,160 0.059422 0.063441
1.64267140409965E+018,Node3,1,0 0 0.000000
1.6426714043017E+018,Node3,1,0 0 0.000000
1.64267140450595E+018,Node3,1,0 0 0.000000
1.64267140470239E+018,Node3,1,0 0 0.000000
1.64267140493189E+018,Node3,1,160 0.058195 0.062203
1.64267140510851E+018,Node3,1,0 0 0.000000
1.6426714053036E+018,Node3,1,0 0 0.000000
1.64267140550447E+018,Node3,1,0 0 0.000000
1.64267140570524E+018,Node3,1,0 0 0.000000
1.64267140693511E+018,Node3,1,160 1.061606 1.065689
1.64267140712375E+018,Node3,1,160 0.250254 0.254188
1.64267140730824E+018,Node3,1,0 0 0.000000
1.64267140751444E+018,Node3,1,0 0 0.000000
1.64267140770945E+018,Node3,1,0 0 0.000000
1.64267140793072E+018,Node3,1,160 0.057276 0.061498
1.64267140812143E+018,Node3,1,0 0 0.000000
1.64267140831095E+018,Node3,1,0 0 0.000000
1.64267140851163E+018,Node3,1,0 0 0.000000
1.64267140871223E+018,Node3,1,0 0 0.000000
1.64267140892657E+018,Node3,1,160 0.052786 0.056758
1.64267140911237E+018,Node3,1,0 0 0.000000
1.6426714093133E+018,Node3,1,0 0 0.000000
1.64267140951397E+018,Node3,1,0 0 0.000000
1.64267140972014E+018,Node3,1,0 0 0.000000
1.64267140993735E+018,Node3,1,160 0.064183 0.067969
1.64267141011449E+018,Node3,1,0 0 0.000000
1.64267141031491E+018,Node3,1,0 0 0.000000
1.64267141051499E+018,Node3,1,0 0 0.000000
1.64267141071522E+018,Node3,1,0 0 0.000000
1.64267141093407E+018,Node3,1,160 0.060663 0.064689
1.64267141111587E+018,Node3,1,0 0 0.000000
1.64267141131665E+018,Node3,1,0 0 0.000000
1.64267141151805E+018,Node3,1,0 0 0.000000
1.64267141171764E+018,Node3,1,0 0 0.000000
1.64267141193409E+018,Node3,1,160 0.060150 0.064799
1.64267141211845E+018,Node3,1,0 0 0.000000
1.64267141231867E+018,Node3,1,0 0 0.000000
1.6426714125184E+018,Node3,1,0 0 0.000000
1.64267141271879E+018,Node3,1,0 0 0.000000
1.64267141293547E+018,Node3,1,160 0.062619 0.066252
1.64267141312069E+018,Node3,1,0 0 0.000000
1.64267141332668E+018,Node3,1,0 0 0.000000
1.64267141352108E+018,Node3,1,0 0 0.000000
1.64267141372273E+018,Node3,1,0 0 0.000000
1.64267141393329E+018,Node3,1,160 0.059970 0.063833
1.64267141412336E+018,Node3,1,0 0 0.000000
1.64267141432383E+018,Node3,1,0 0 0.000000
1.64267141452448E+018,Node3,1,0 0 0.000000
1.64267141472993E+018,Node3,1,0 0 0.000000
1.64267141493741E+018,Node3,1,160 0.064010 0.067859
1.64267141512566E+018,Node3,1,0 0 0.000000
1.64267141533278E+018,Node3,1,0 0 0.000000
1.64267141552668E+018,Node3,1,0 0 0.000000
1.64267141572676E+018,Node3,1,0 0 0.000000
1.64267141595049E+018,Node3,1,160 0.077428 0.081279
1.64267141612688E+018,Node3,1,0 0 0.000000
1.64267141632748E+018,Node3,1,0 0 0.000000
1.64267141652816E+018,Node3,1,0 0 0.000000
1.64267141672845E+018,Node3,1,0 0 0.000000
1.64267141694237E+018,Node3,1,160 0.069551 0.073166
1.64267141713586E+018,Node3,1,0 0 0.000000
1.64267141733027E+018,Node3,1,0 0 0.000000
1.64267141753477E+018,Node3,1,0 0 0.000000
1.64267141773127E+018,Node3,1,0 0 0.000000
1.64267141794217E+018,Node3,1,160 0.068980 0.072509
1.64267141813847E+018,Node3,1,0 0 0.000000
1.64267141833293E+018,Node3,1,0 0 0.000000
1.64267141853349E+018,Node3,1,0 0 0.000000
1.64267141873792E+018,Node3,1,0 0 0.000000
1.64267141894491E+018,Node3,1,160 0.071500 0.075588
1.64267141913498E+018,Node3,1,0 0 0.000000
1.64267141934192E+018,Node3,1,0 0 0.000000
1.64267141953627E+018,Node3,1,0 0 0.000000
1.64267141973643E+018,Node3,1,0 0 0.000000
1.64267141994769E+018,Node3,1,160 0.074844 0.078699
1.64267142014335E+018,Node3,1,0 0 0.000000
1.64267142033877E+018,Node3,1,0 0 0.000000
1.64267142054003E+018,Node3,1,0 0 0.000000
1.64267142074044E+018,Node3,1,0 0 0.000000
1.64267142095672E+018,Node3,1,160 0.083219 0.087593
1.64267142114155E+018,Node3,1,0 0 0.000000
1.64267142134213E+018,Node3,1,0 0 0.000000
1.64267142154727E+018,Node3,1,0 0 0.000000
1.64267142174362E+018,Node3,1,0 0 0.000000
1.64267142195605E+018,Node3,1,160 0.082659 0.086997
1.64267142215219E+018,Node3,1,0 0 0.000000
1.64267142234637E+018,Node3,1,0 0 0.000000
1.64267142254644E+018,Node3,1,0 0 0.000000
1.64267142274772E+018,Node3,1,0 0 0.000000
1.64267142296291E+018,Node3,1,160 0.089611 0.093725
1.64267142314783E+018,Node3,1,0 0 0.000000
1.64267142334904E+018,Node3,1,0 0 0.000000
1.64267142354994E+018,Node3,1,0 0 0.000000
1.64267142375685E+018,Node3,1,0 0 0.000000
1.64267142396898E+018,Node3,1,160 0.094317 0.099516
1.64267142415179E+018,Node3,1,0 0 0.000000
1.64267142436182E+018,Node3,1,0 0 0.000000
1.642671424553E+018,Node3,1,0 0 0.000000
1.64267142475312E+018,Node3,1,0 0 0.000000
1.64267142497223E+018,Node3,1,160 0.098542 0.102614
1.64267142515324E+018,Node3,1,0 0 0.000000
1.64267142535448E+018,Node3,1,0 0 0.000000
1.6426714256407E+018,Node3,1,0 0 0.000000
1.64267142584853E+018,Node3,1,0 0 0.000000
1.64267142600126E+018,Node3,1,159 0.126186 0.132270
1.64267142615707E+018,Node3,1,1 0.277027 0.277027
1.64267142635826E+018,Node3,1,0 0 0.000000
1.64267142655943E+018,Node3,1,0 0 0.000000
1.6426714267601E+018,Node3,1,0 0 0.000000
1.64267142697652E+018,Node3,1,160 0.103327 0.107001
1.64267142716078E+018,Node3,1,0 0 0.000000
1.6426714273632E+018,Node3,1,0 0 0.000000
1.64267142756731E+018,Node3,1,0 0 0.000000
1.64267142776407E+018,Node3,1,0 0 0.000000
1.64267142797629E+018,Node3,1,160 0.102890 0.107086
1.64267142817235E+018,Node3,1,0 0 0.000000
1.64267142836639E+018,Node3,1,0 0 0.000000
1.64267142856662E+018,Node3,1,0 0 0.000000
1.64267142877236E+018,Node3,1,0 0 0.000000
1.64267142897846E+018,Node3,1,160 0.104078 0.108654
1.64267142916829E+018,Node3,1,0 0 0.000000
1.64267142936857E+018,Node3,1,0 0 0.000000
1.64267142956977E+018,Node3,1,0 0 0.000000
1.64267142976977E+018,Node3,1,0 0 0.000000
1.64267142998728E+018,Node3,1,160 0.113875 0.118001
1.6426714301718E+018,Node3,1,0 0 0.000000
1.64267143037318E+018,Node3,1,0 0 0.000000
1.64267143057366E+018,Node3,1,0 0 0.000000
1.64267143077965E+018,Node3,1,0 0 0.000000
1.64267143099186E+018,Node3,1,160 0.117861 0.122272
1.64267143117623E+018,Node3,1,0 0 0.000000
1.64267143138382E+018,Node3,1,0 0 0.000000
1.64267143157738E+018,Node3,1,0 0 0.000000
1.64267143177747E+018,Node3,1,0 0 0.000000
1.64267143199391E+018,Node3,1,160 0.120875 0.124751
1.64267143217822E+018,Node3,1,0 0 0.000000
1.64267143237815E+018,Node3,1,0 0 0.000000
1.64267143257836E+018,Node3,1,0 0 0.000000
1.64267143278494E+018,Node3,1,0 0 0.000000
1.64267143299083E+018,Node3,1,160 0.117641 0.121533
1.64267143318173E+018,Node3,1,0 0 0.000000
1.6426714333824E+018,Node3,1,0 0 0.000000
1.64267143358342E+018,Node3,1,0 0 0.000000
1.64267143378375E+018,Node3,1,0 0 0.000000
1.64267143399946E+018,Node3,1,160 0.126127 0.130263
1.64267143418474E+018,Node3,1,0 0 0.000000
1.64267143438561E+018,Node3,1,0 0 0.000000
1.64267143458618E+018,Node3,1,0 0 0.000000
1.64267143478714E+018,Node3,1,0 0 0.000000
1.64267143499731E+018,Node3,1,160 0.123721 0.127824
1.6426714351883E+018,Node3,1,0 0 0.000000
1.64267143539374E+018,Node3,1,0 0 0.000000
1.64267143558949E+018,Node3,1,0 0 0.000000
1.6426714357909E+018,Node3,1,0 0 0.000000
1.64267143600697E+018,Node3,1,160 0.133722 0.137813
1.64267143619219E+018,Node3,1,0 0 0.000000
1.64267143639301E+018,Node3,1,0 0 0.000000
1.64267143659899E+018,Node3,1,0 0 0.000000
1.642671436795E+018,Node3,1,0 0 0.000000
1.64267143701216E+018,Node3,1,160 0.137486 0.143123
1.64267143720402E+018,Node3,1,0 0 0.000000
1.64267143739731E+018,Node3,1,0 0 0.000000
1.6426714375985E+018,Node3,1,0 0 0.000000
1.64267143779831E+018,Node3,1,0 0 0.000000
1.64267143801555E+018,Node3,1,160 0.141122 0.146320
1.64267143820026E+018,Node3,1,0 0 0.000000
1.64267143840541E+018,Node3,1,0 0 0.000000
1.64267143860125E+018,Node3,1,0 0 0.000000
1.64267143880598E+018,Node3,1,0 0 0.000000
1.64267143901398E+018,Node3,1,160 0.139182 0.144556
1.64267143920396E+018,Node3,1,0 0 0.000000
1.64267143940405E+018,Node3,1,0 0 0.000000
1.64267143960406E+018,Node3,1,0 0 0.000000
1.64267143980492E+018,Node3,1,0 0 0.000000
1.64267144029903E+018,Node3,1,160 0.421402 0.429519
1.6426714404715E+018,Node3,1,0 0 0.000000
1.64267144061124E+018,Node3,1,0 0 0.000000
1.64267144081223E+018,Node3,1,0 0 0.000000
1.64267144102417E+018,Node3,1,160 0.150610 0.154954
1.6426714412121E+018,Node3,1,0 0 0.000000
1.64267144141237E+018,Node3,1,0 0 0.000000
1.6426714416181E+018,Node3,1,0 0 0.000000
1.64267144181453E+018,Node3,1,0 0 0.000000
1.6426714420253E+018,Node3,1,160 0.151394 0.155642
1.64267144222118E+018,Node3,1,0 0 0.000000
1.64267144241594E+018,Node3,1,0 0 0.000000
1.64267144261686E+018,Node3,1,0 0 0.000000
1.64267144282252E+018,Node3,1,0 0 0.000000
1.64267144303009E+018,Node3,1,160 0.156759 0.160744
1.6426714432191E+018,Node3,1,0 0 0.000000
1.64267144342541E+018,Node3,1,0 0 0.000000
1.64267144362016E+018,Node3,1,0 0 0.000000
1.6426714438208E+018,Node3,1,0 0 0.000000
1.64267144403225E+018,Node3,1,160 0.157165 0.162677
1.64267144523091E+018,Node3,1,0 0 0.000000
1.64267144543696E+018,Node3,1,160 0.562808 0.567182
1.64267144562696E+018,Node3,1,0 0 0.000000
1.64267144582749E+018,Node3,1,0 0 0.000000
1.64267144603921E+018,Node3,1,160 0.165064 0.169777
1.64267144622813E+018,Node3,1,0 0 0.000000
1.64267144643054E+018,Node3,1,0 0 0.000000
1.64267144663636E+018,Node3,1,0 0 0.000000
1.6426714468306E+018,Node3,1,0 0 0.000000
1.64267144704752E+018,Node3,1,160 0.172383 0.177812
1.64267144723121E+018,Node3,1,0 0 0.000000
1.64267144743297E+018,Node3,1,0 0 0.000000
1.64267144763471E+018,Node3,1,0 0 0.000000
1.64267144783415E+018,Node3,1,0 0 0.000000
1.64267144805548E+018,Node3,1,160 0.181193 0.186239
1.64267144823587E+018,Node3,1,0 0 0.000000
1.6426714484359E+018,Node3,1,0 0 0.000000
1.64267144863724E+018,Node3,1,0 0 0.000000
1.64267144884639E+018,Node3,1,0 0 0.000000
1.64267144904785E+018,Node3,1,160 0.172840 0.178515
1.64267144923803E+018,Node3,1,0 0 0.000000
1.64267144943871E+018,Node3,1,0 0 0.000000
1.64267144963966E+018,Node3,1,0 0 0.000000
1.6426714498393E+018,Node3,1,0 0 0.000000
1.64267145005133E+018,Node3,1,160 0.178362 0.182152
1.64267145024166E+018,Node3,1,0 0 0.000000
1.64267145044799E+018,Node3,1,0 0 0.000000
1.64267145064376E+018,Node3,1,0 0 0.000000
1.64267145084413E+018,Node3,1,0 0 0.000000
1.64267145106108E+018,Node3,1,160 0.188067 0.191652
1.64267145124511E+018,Node3,1,0 0 0.000000
1.64267145144539E+018,Node3,1,0 0 0.000000
1.64267145164624E+018,Node3,1,0 0 0.000000
1.64267145185251E+018,Node3,1,0 0 0.000000
1.64267145205881E+018,Node3,1,160 0.185660 0.189416
1.64267145224732E+018,Node3,1,0 0 0.000000
1.64267145244843E+018,Node3,1,0 0 0.000000
1.64267145264901E+018,Node3,1,0 0 0.000000
1.64267145284947E+018,Node3,1,0 0 0.000000
1.64267145306055E+018,Node3,1,160 0.186399 0.190627
1.64267145325472E+018,Node3,1,0 0 0.000000
1.64267145345195E+018,Node3,1,0 0 0.000000
1.6426714536523E+018,Node3,1,0 0 0.000000
1.64267145385757E+018,Node3,1,0 0 0.000000
1.64267145419183E+018,Node3,1,160 0.317030 0.322585
1.64267145440621E+018,Node3,1,0 0 0.000000
1.64267145446062E+018,Node3,1,0 0 0.000000
1.64267145465672E+018,Node3,1,0 0 0.000000
1.6426714548573E+018,Node3,1,0 0 0.000000
1.64267145507366E+018,Node3,1,160 0.200730 0.204344
1.64267145525802E+018,Node3,1,0 0 0.000000
1.6426714554615E+018,Node3,1,0 0 0.000000
1.64267145565908E+018,Node3,1,0 0 0.000000
1.642671455859E+018,Node3,1,0 0 0.000000
1.64267145607572E+018,Node3,1,160 0.202692 0.206386
1.64267145625953E+018,Node3,1,0 0 0.000000
1.64267145646011E+018,Node3,1,0 0 0.000000
1.64267145666564E+018,Node3,1,0 0 0.000000
1.64267145686112E+018,Node3,1,0 0 0.000000
1.64267145707779E+018,Node3,1,160 0.204380 0.208279
1.642671457262E+018,Node3,1,0 0 0.000000
1.64267145746239E+018,Node3,1,0 0 0.000000
1.64267145766288E+018,Node3,1,0 0 0.000000
1.64267145787124E+018,Node3,1,0 0 0.000000
1.64267145807419E+018,Node3,1,160 0.201042 0.205149
1.64267145826519E+018,Node3,1,0 0 0.000000
1.64267145846506E+018,Node3,1,0 0 0.000000
1.64267145866655E+018,Node3,1,0 0 0.000000
1.64267145886664E+018,Node3,1,0 0 0.000000
1.64267145907894E+018,Node3,1,160 0.206005 0.209902
1.64267145926784E+018,Node3,1,0 0 0.000000
1.64267145946797E+018,Node3,1,0 0 0.000000
1.64267145966873E+018,Node3,1,0 0 0.000000
1.6426714598694E+018,Node3,1,0 0 0.000000
1.6426714600869E+018,Node3,1,160 0.213755 0.217919
1.64267146027075E+018,Node3,1,0 0 0.000000
1.64267146047877E+018,Node3,1,0 0 0.000000
1.64267146067237E+018,Node3,1,0 0 0.000000
1.64267146091895E+018,Node3,1,23 0.049444 0.050057
1.64267146108215E+018,Node3,1,137 0.208209 0.212125
1.64267146127841E+018,Node3,1,0 0 0.000000
1.64267146147403E+018,Node3,1,0 0 0.000000
1.6426714616745E+018,Node3,1,0 0 0.000000
1.64267146192207E+018,Node3,1,123 0.048672 0.052713
1.64267146208007E+018,Node3,1,37 0.206481 0.209831
1.64267146227626E+018,Node3,1,0 0 0.000000
1.64267146248216E+018,Node3,1,0 0 0.000000
1.64267146267891E+018,Node3,1,0 0 0.000000
1.64267146293193E+018,Node3,1,160 0.058022 0.062555
1.64267146307827E+018,Node3,1,0 0 0.000000
1.64267146327994E+018,Node3,1,0 0 0.000000
1.64267146348064E+018,Node3,1,0 0 0.000000
1.64267146368635E+018,Node3,1,0 0 0.000000
1.64267146392629E+018,Node3,1,149 0.052826 0.056917
1.64267146409588E+018,Node3,1,11 0.216957 0.218498
1.6426714642826E+018,Node3,1,0 0 0.000000
1.64267146448805E+018,Node3,1,0 0 0.000000
1.64267146468345E+018,Node3,1,0 0 0.000000
1.6426714649285E+018,Node3,1,160 0.055372 0.059370
1.64267146508335E+018,Node3,1,0 0 0.000000
1.64267146528972E+018,Node3,1,0 0 0.000000
1.64267146548588E+018,Node3,1,0 0 0.000000
1.64267146568582E+018,Node3,1,0 0 0.000000
1.64267146593786E+018,Node3,1,160 0.064654 0.068656
1.64267146608685E+018,Node3,1,0 0 0.000000
1.64267146628722E+018,Node3,1,0 0 0.000000
1.6426714664911E+018,Node3,1,0 0 0.000000
1.64267146668935E+018,Node3,1,0 0 0.000000
1.64267146693058E+018,Node3,1,160 0.057139 0.061498
1.64267146709E+018,Node3,1,0 0 0.000000
1.64267146729138E+018,Node3,1,0 0 0.000000
1.64267146749096E+018,Node3,1,0 0 0.000000
1.64267146769203E+018,Node3,1,0 0 0.000000
1.64267146792803E+018,Node3,1,160 0.054656 0.058601
1.6426714680979E+018,Node3,1,0 0 0.000000
1.64267146829346E+018,Node3,1,0 0 0.000000
1.64267146849462E+018,Node3,1,0 0 0.000000
1.64267146869521E+018,Node3,1,0 0 0.000000
1.64267146893629E+018,Node3,1,160 0.062992 0.066463
1.64267146909513E+018,Node3,1,0 0 0.000000
1.64267146930143E+018,Node3,1,0 0 0.000000
1.64267146949659E+018,Node3,1,0 0 0.000000
1.64267146969826E+018,Node3,1,0 0 0.000000
1.64267146994168E+018,Node3,1,160 0.067217 0.072073
1.64267147009868E+018,Node3,1,0 0 0.000000
1.64267147029997E+018,Node3,1,0 0 0.000000
1.64267147050057E+018,Node3,1,0 0 0.000000
1.64267147070121E+018,Node3,1,0 0 0.000000
1.64267147094207E+018,Node3,1,160 0.068380 0.072604
1.64267147110112E+018,Node3,1,0 0 0.000000
1.64267147130324E+018,Node3,1,0 0 0.000000
1.6426714715035E+018,Node3,1,0 0 0.000000
1.64267147170406E+018,Node3,1,0 0 0.000000
1.64267147193042E+018,Node3,1,160 0.057221 0.060886
1.64267147210429E+018,Node3,1,0 0 0.000000
1.64267147230461E+018,Node3,1,0 0 0.000000
1.64267147250514E+018,Node3,1,0 0 0.000000
1.64267147270592E+018,Node3,1,0 0 0.000000
1.64267147293306E+018,Node3,1,160 0.059265 0.063413
1.64267147310664E+018,Node3,1,0 0 0.000000
1.64267147330678E+018,Node3,1,0 0 0.000000
1.64267147350783E+018,Node3,1,0 0 0.000000
1.64267147371435E+018,Node3,1,0 0 0.000000
1.64267147392829E+018,Node3,1,160 0.055007 0.058550
1.64267147412015E+018,Node3,1,0 0 0.000000
1.64267147430972E+018,Node3,1,0 0 0.000000
1.64267147450926E+018,Node3,1,0 0 0.000000
1.64267147471024E+018,Node3,1,0 0 0.000000
1.64267147493261E+018,Node3,1,160 0.059226 0.062766
1.64267147511087E+018,Node3,1,0 0 0.000000
1.64267147531191E+018,Node3,1,0 0 0.000000
1.64267147551274E+018,Node3,1,0 0 0.000000
1.64267147572209E+018,Node3,1,0 0 0.000000
1.64267147593085E+018,Node3,1,160 0.057755 0.061385
1.64267147611403E+018,Node3,1,0 0 0.000000
1.64267147631467E+018,Node3,1,0 0 0.000000
1.64267147652266E+018,Node3,1,0 0 0.000000
1.64267147671646E+018,Node3,1,0 0 0.000000
1.64267147693576E+018,Node3,1,160 0.062508 0.066709
1.6426714771173E+018,Node3,1,0 0 0.000000
1.64267147732465E+018,Node3,1,0 0 0.000000
1.64267147751797E+018,Node3,1,0 0 0.000000
1.64267147771894E+018,Node3,1,0 0 0.000000
1.64267147792928E+018,Node3,1,160 0.055644 0.059864
1.64267147811934E+018,Node3,1,0 0 0.000000
1.64267147832602E+018,Node3,1,0 0 0.000000
1.64267147852044E+018,Node3,1,0 0 0.000000
1.64267147872115E+018,Node3,1,0 0 0.000000
1.64267147893763E+018,Node3,1,160 0.063721 0.068113
1.64267147912776E+018,Node3,1,0 0 0.000000
1.64267147932291E+018,Node3,1,0 0 0.000000
1.64267147952315E+018,Node3,1,0 0 0.000000
1.64267147972425E+018,Node3,1,0 0 0.000000
1.64267147994282E+018,Node3,1,160 0.069968 0.073536
1.64267148012586E+018,Node3,1,0 0 0.000000
1.64267148032633E+018,Node3,1,0 0 0.000000
1.64267148053391E+018,Node3,1,0 0 0.000000
1.64267148072699E+018,Node3,1,0 0 0.000000
1.64267148093882E+018,Node3,1,160 0.065825 0.069362
1.64267148112818E+018,Node3,1,0 0 0.000000
1.64267148132899E+018,Node3,1,0 0 0.000000
1.64267148152955E+018,Node3,1,0 0 0.000000
1.64267148173907E+018,Node3,1,0 0 0.000000
1.64267148194137E+018,Node3,1,160 0.067823 0.071613
1.64267148213161E+018,Node3,1,0 0 0.000000
1.64267148234033E+018,Node3,1,0 0 0.000000
1.64267148253276E+018,Node3,1,0 0 0.000000
1.64267148281396E+018,Node3,1,0 0 0.000000
1.64267148344398E+018,Node3,1,160 0.564579 0.573871
1.64267148354058E+018,Node3,1,0 0 0.000000
1.64267148374038E+018,Node3,1,0 0 0.000000
1.64267148395115E+018,Node3,1,160 0.078047 0.081957
1.64267148414689E+018,Node3,1,0 0 0.000000
1.64267148434553E+018,Node3,1,0 0 0.000000
1.64267148454327E+018,Node3,1,0 0 0.000000
1.64267148474394E+018,Node3,1,0 0 0.000000
1.64267148496358E+018,Node3,1,160 0.090343 0.094206
1.6426714851451E+018,Node3,1,0 0 0.000000
1.64267148534538E+018,Node3,1,0 0 0.000000
1.64267148554625E+018,Node3,1,0 0 0.000000
1.64267148575177E+018,Node3,1,0 0 0.000000
1.64267148595727E+018,Node3,1,160 0.084046 0.087933
1.64267148614797E+018,Node3,1,0 0 0.000000
1.64267148634987E+018,Node3,1,0 0 0.000000
1.64267148655825E+018,Node3,1,0 0 0.000000
1.64267148675089E+018,Node3,1,0 0 0.000000
1.64267148696854E+018,Node3,1,160 0.094710 0.099180
1.64267148715147E+018,Node3,1,0 0 0.000000
1.64267148735791E+018,Node3,1,0 0 0.000000
1.64267148755201E+018,Node3,1,0 0 0.000000
1.64267148775187E+018,Node3,1,0 0 0.000000
1.64267148796822E+018,Node3,1,160 0.094961 0.098880
1.64267148815406E+018,Node3,1,0 0 0.000000
1.64267148835561E+018,Node3,1,0 0 0.000000
1.64267148865961E+018,Node3,1,0 0 0.000000
1.64267148882932E+018,Node3,1,0 0 0.000000
1.64267148909447E+018,Node3,1,160 0.215377 0.225192
1.64267148916074E+018,Node3,1,0 0 0.000000
1.64267148935774E+018,Node3,1,0 0 0.000000
1.6426714895641E+018,Node3,1,0 0 0.000000
1.64267148975977E+018,Node3,1,0 0 0.000000
1.64267148997659E+018,Node3,1,160 0.103001 0.107179
1.64267149015998E+018,Node3,1,0 0 0.000000
1.64267149036151E+018,Node3,1,0 0 0.000000
1.64267149056177E+018,Node3,1,0 0 0.000000
1.64267149076275E+018,Node3,1,0 0 0.000000
1.6426714909788E+018,Node3,1,160 0.105702 0.109702
1.64267149116376E+018,Node3,1,0 0 0.000000
1.64267149136918E+018,Node3,1,0 0 0.000000
1.64267149156416E+018,Node3,1,0 0 0.000000
1.64267149176492E+018,Node3,1,0 0 0.000000
1.64267149197527E+018,Node3,1,160 0.101990 0.105885
1.64267149216485E+018,Node3,1,0 0 0.000000
1.64267149236646E+018,Node3,1,0 0 0.000000
1.64267149256668E+018,Node3,1,0 0 0.000000
1.6426714927689E+018,Node3,1,0 0 0.000000
1.64267149298455E+018,Node3,1,160 0.111079 0.115304
1.64267149316918E+018,Node3,1,0 0 0.000000
1.64267149337065E+018,Node3,1,0 0 0.000000
1.64267149357193E+018,Node3,1,0 0 0.000000
1.64267149377177E+018,Node3,1,0 0 0.000000
1.64267149398352E+018,Node3,1,160 0.110068 0.114397
1.64267149417234E+018,Node3,1,0 0 0.000000
1.64267149437863E+018,Node3,1,0 0 0.000000
1.64267149457398E+018,Node3,1,0 0 0.000000
1.64267149477424E+018,Node3,1,0 0 0.000000
1.64267149499244E+018,Node3,1,160 0.118892 0.122790
1.64267149517539E+018,Node3,1,0 0 0.000000
1.64267149537591E+018,Node3,1,0 0 0.000000
1.64267149557675E+018,Node3,1,0 0 0.000000
1.64267149577669E+018,Node3,1,0 0 0.000000
1.64267149598861E+018,Node3,1,160 0.115014 0.119328
1.64267149618173E+018,Node3,1,0 0 0.000000
1.6426714963799E+018,Node3,1,0 0 0.000000
1.64267149658511E+018,Node3,1,0 0 0.000000
1.64267149678016E+018,Node3,1,0 0 0.000000
1.64267149699616E+018,Node3,1,160 0.122487 0.126646
1.64267149718039E+018,Node3,1,0 0 0.000000
1.64267149738216E+018,Node3,1,0 0 0.000000
1.64267149758255E+018,Node3,1,0 0 0.000000
1.64267149778351E+018,Node3,1,0 0 0.000000
1.64267149799456E+018,Node3,1,160 0.119739 0.124703
1.64267149819101E+018,Node3,1,0 0 0.000000
1.64267149838601E+018,Node3,1,0 0 0.000000
1.64267149858763E+018,Node3,1,0 0 0.000000
1.64267149879219E+018,Node3,1,0 0 0.000000
1.64267149900364E+018,Node3,1,160 0.128975 0.134258
1.64267149918801E+018,Node3,1,0 0 0.000000
1.64267149938991E+018,Node3,1,0 0 0.000000
1.64267149959029E+018,Node3,1,0 0 0.000000
1.64267149979296E+018,Node3,1,0 0 0.000000
1.6426715000074E+018,Node3,1,160 0.133748 0.137945
1.64267150019103E+018,Node3,1,0 0 0.000000
1.64267150039838E+018,Node3,1,0 0 0.000000
1.64267150059282E+018,Node3,1,0 0 0.000000
1.64267150079266E+018,Node3,1,0 0 0.000000
1.64267150100934E+018,Node3,1,160 0.135963 0.140135
1.64267150119438E+018,Node3,1,0 0 0.000000
1.64267150139504E+018,Node3,1,0 0 0.000000
1.64267150159589E+018,Node3,1,0 0 0.000000
1.64267150179693E+018,Node3,1,0 0 0.000000
1.64267150201785E+018,Node3,1,160 0.144364 0.148622
1.64267150219712E+018,Node3,1,0 0 0.000000
1.64267150239755E+018,Node3,1,0 0 0.000000
1.64267150259824E+018,Node3,1,0 0 0.000000
1.64267150280307E+018,Node3,1,0 0 0.000000
1.6426715030155E+018,Node3,1,160 0.141614 0.146033
1.64267150420582E+018,Node3,1,0 0 0.000000
1.64267150441604E+018,Node3,1,160 0.542545 0.546421
1.64267150460409E+018,Node3,1,0 0 0.000000
1.64267150480482E+018,Node3,1,0 0 0.000000
1.6426715050157E+018,Node3,1,160 0.142440 0.146413
1.64267150520588E+018,Node3,1,0 0 0.000000
1.64267150540626E+018,Node3,1,0 0 0.000000
1.64267150560712E+018,Node3,1,0 0 0.000000
1.64267150581429E+018,Node3,1,0 0 0.000000
1.64267150601981E+018,Node3,1,160 0.146127 0.150374
1.64267150620933E+018,Node3,1,0 0 0.000000
1.64267150641324E+018,Node3,1,0 0 0.000000
1.64267150661165E+018,Node3,1,0 0 0.000000
1.64267150681208E+018,Node3,1,0 0 0.000000
1.64267150702771E+018,Node3,1,160 0.154261 0.158294
1.6426715072121E+018,Node3,1,0 0 0.000000
1.6426715074141E+018,Node3,1,0 0 0.000000
1.64267150761455E+018,Node3,1,0 0 0.000000
1.64267150782252E+018,Node3,1,0 0 0.000000
1.64267150802525E+018,Node3,1,160 0.151439 0.155180
1.64267150821592E+018,Node3,1,0 0 0.000000
1.6426715084166E+018,Node3,1,0 0 0.000000
1.6426715086233E+018,Node3,1,0 0 0.000000
1.64267150881667E+018,Node3,1,0 0 0.000000
1.64267150902718E+018,Node3,1,160 0.153658 0.158128
1.64267150922429E+018,Node3,1,0 0 0.000000
1.64267150941704E+018,Node3,1,0 0 0.000000
1.6426715096186E+018,Node3,1,0 0 0.000000
1.64267150981947E+018,Node3,1,0 0 0.000000
1.64267151003607E+018,Node3,1,160 0.162863 0.166244
1.64267151022045E+018,Node3,1,0 0 0.000000
1.64267151042068E+018,Node3,1,0 0 0.000000
1.64267151062202E+018,Node3,1,0 0 0.000000
1.64267151082275E+018,Node3,1,0 0 0.000000
1.64267151103312E+018,Node3,1,160 0.160161 0.164115
1.6426715112236E+018,Node3,1,0 0 0.000000
1.64267151142941E+018,Node3,1,0 0 0.000000
1.64267151162477E+018,Node3,1,0 0 0.000000
1.64267151182633E+018,Node3,1,0 0 0.000000
1.64267151204275E+018,Node3,1,160 0.169539 0.173131
1.64267151222764E+018,Node3,1,0 0 0.000000
1.64267151242829E+018,Node3,1,0 0 0.000000
1.64267151263634E+018,Node3,1,0 0 0.000000
1.64267151283009E+018,Node3,1,0 0 0.000000
1.6426715130414E+018,Node3,1,160 0.168108 0.172106
1.64267151323182E+018,Node3,1,0 0 0.000000
1.6426715134374E+018,Node3,1,0 0 0.000000
1.64267151363247E+018,Node3,1,0 0 0.000000
1.64267151383286E+018,Node3,1,0 0 0.000000
1.64267151404411E+018,Node3,1,160 0.170754 0.174649
1.64267151424001E+018,Node3,1,0 0 0.000000
1.6426715144348E+018,Node3,1,0 0 0.000000
1.64267151463592E+018,Node3,1,0 0 0.000000
1.64267151484323E+018,Node3,1,0 0 0.000000
1.64267151505187E+018,Node3,1,160 0.178382 0.182243
1.64267151523691E+018,Node3,1,0 0 0.000000
1.64267151544538E+018,Node3,1,0 0 0.000000
1.64267151563838E+018,Node3,1,0 0 0.000000
1.64267151583856E+018,Node3,1,0 0 0.000000
1.64267151606031E+018,Node3,1,160 0.187529 0.191041
1.64267151623947E+018,Node3,1,0 0 0.000000
1.64267151644031E+018,Node3,1,0 0 0.000000
1.64267151664083E+018,Node3,1,0 0 0.000000
1.64267151684132E+018,Node3,1,0 0 0.000000
1.64267151705871E+018,Node3,1,160 0.185284 0.189013
1.64267151724202E+018,Node3,1,0 0 0.000000
1.64267151744851E+018,Node3,1,0 0 0.000000
1.64267151776567E+018,Node3,1,0 0 0.000000
1.64267151812901E+018,Node3,1,33 0.257001 0.259603
1.64267151825563E+018,Node3,1,127 0.379332 0.386464
1.6426715184464E+018,Node3,1,0 0 0.000000
1.64267151864777E+018,Node3,1,0 0 0.000000
1.6426715188482E+018,Node3,1,0 0 0.000000
1.64267151906572E+018,Node3,1,160 0.192520 0.196320
1.64267151924969E+018,Node3,1,0 0 0.000000
1.64267151945049E+018,Node3,1,0 0 0.000000
1.64267151965123E+018,Node3,1,0 0 0.000000
1.64267151985151E+018,Node3,1,0 0 0.000000
1.64267152006863E+018,Node3,1,160 0.195373 0.199475
1.64267152025298E+018,Node3,1,0 0 0.000000
1.64267152045385E+018,Node3,1,0 0 0.000000
1.64267152065894E+018,Node3,1,0 0 0.000000
1.64267152085473E+018,Node3,1,0 0 0.000000
1.64267152106571E+018,Node3,1,160 0.192332 0.196581
1.64267152125573E+018,Node3,1,0 0 0.000000
1.64267152146351E+018,Node3,1,0 0 0.000000
1.64267152165656E+018,Node3,1,0 0 0.000000
1.6426715218573E+018,Node3,1,0 0 0.000000
1.64267152206962E+018,Node3,1,160 0.196560 0.200116
1.64267152226528E+018,Node3,1,0 0 0.000000
1.64267152246057E+018,Node3,1,0 0 0.000000
1.64267152266094E+018,Node3,1,0 0 0.000000
1.6426715228614E+018,Node3,1,0 0 0.000000
1.64267152307754E+018,Node3,1,160 0.203954 0.208018
1.64267152326258E+018,Node3,1,0 0 0.000000
1.64267152346307E+018,Node3,1,0 0 0.000000
1.64267152366335E+018,Node3,1,0 0 0.000000
1.64267152387293E+018,Node3,1,0 0 0.000000
1.64267152408062E+018,Node3,1,160 0.207616 0.211397
1.64267152426563E+018,Node3,1,0 0 0.000000
1.64267152446608E+018,Node3,1,0 0 0.000000
1.64267152467297E+018,Node3,1,0 0 0.000000
1.64267152486718E+018,Node3,1,0 0 0.000000
1.64267152508437E+018,Node3,1,160 0.211117 0.215344
1.64267152526833E+018,Node3,1,0 0 0.000000
1.6426715254696E+018,Node3,1,0 0 0.000000
1.64267152667805E+018,Node3,1,0 0 0.000000
1.64267152691166E+018,Node3,1,164 1.014165 1.042219
1.6426715270838E+018,Node3,1,156 0.211061 0.214587
1.64267152727211E+018,Node3,1,0 0 0.000000
1.64267152747321E+018,Node3,1,0 0 0.000000
1.64267152767433E+018,Node3,1,0 0 0.000000
1.6426715279204E+018,Node3,1,160 0.047130 0.051180
1.64267152807497E+018,Node3,1,0 0 0.000000
1.64267152827628E+018,Node3,1,0 0 0.000000
1.64267152847761E+018,Node3,1,0 0 0.000000
1.64267152868246E+018,Node3,1,0 0 0.000000
1.64267152892671E+018,Node3,1,160 0.053405 0.057436
1.64267152907829E+018,Node3,1,0 0 0.000000
1.64267152927988E+018,Node3,1,0 0 0.000000
1.64267152948508E+018,Node3,1,0 0 0.000000
1.64267152968026E+018,Node3,1,0 0 0.000000
1.64267152993225E+018,Node3,1,157 0.059394 0.062903
1.64267153008117E+018,Node3,1,3 0.204617 0.204895
1.64267153028242E+018,Node3,1,0 0 0.000000
1.64267153048266E+018,Node3,1,0 0 0.000000
1.64267153068282E+018,Node3,1,0 0 0.000000
1.64267153092988E+018,Node3,1,160 0.056116 0.060403
1.64267153108433E+018,Node3,1,0 0 0.000000
1.64267153128546E+018,Node3,1,0 0 0.000000
1.6426715314931E+018,Node3,1,0 0 0.000000
1.64267153168679E+018,Node3,1,0 0 0.000000
1.6426715319351E+018,Node3,1,160 0.062338 0.065795
1.6426715320871E+018,Node3,1,0 0 0.000000
1.64267153228732E+018,Node3,1,0 0 0.000000
1.64267153249183E+018,Node3,1,0 0 0.000000
1.64267153268824E+018,Node3,1,0 0 0.000000
1.64267153292453E+018,Node3,1,160 0.050889 0.055304
1.64267153308959E+018,Node3,1,0 0 0.000000
1.64267153328986E+018,Node3,1,0 0 0.000000
1.64267153349034E+018,Node3,1,0 0 0.000000
1.6426715336912E+018,Node3,1,0 0 0.000000
1.64267153393463E+018,Node3,1,158 0.061709 0.065194
1.64267153409212E+018,Node3,1,2 0.216923 0.216994
1.64267153429365E+018,Node3,1,0 0 0.000000
1.64267153449955E+018,Node3,1,0 0 0.000000
1.64267153469514E+018,Node3,1,0 0 0.000000
1.64267153492743E+018,Node3,1,160 0.054450 0.057847
1.64267153509593E+018,Node3,1,0 0 0.000000
1.64267153529617E+018,Node3,1,0 0 0.000000
1.6426715354967E+018,Node3,1,0 0 0.000000
1.64267153570426E+018,Node3,1,0 0 0.000000
1.64267153592806E+018,Node3,1,160 0.054883 0.058457
1.64267153609902E+018,Node3,1,0 0 0.000000
1.64267153629957E+018,Node3,1,0 0 0.000000
1.64267153650819E+018,Node3,1,0 0 0.000000
1.64267153670092E+018,Node3,1,0 0 0.000000
1.64267153693515E+018,Node3,1,160 0.061884 0.065834
1.64267153710085E+018,Node3,1,0 0 0.000000
1.64267153730147E+018,Node3,1,0 0 0.000000
1.64267153750637E+018,Node3,1,0 0 0.000000
1.64267153770337E+018,Node3,1,0 0 0.000000
1.64267153792612E+018,Node3,1,160 0.052434 0.056653
1.64267153810347E+018,Node3,1,0 0 0.000000
1.64267153830445E+018,Node3,1,0 0 0.000000
1.64267153851092E+018,Node3,1,0 0 0.000000
1.64267153870415E+018,Node3,1,0 0 0.000000
1.64267153892525E+018,Node3,1,160 0.051690 0.055992
1.64267153910472E+018,Node3,1,0 0 0.000000
1.6426715393057E+018,Node3,1,0 0 0.000000
1.64267153950667E+018,Node3,1,0 0 0.000000
1.6426715397071E+018,Node3,1,0 0 0.000000
1.64267153993396E+018,Node3,1,160 0.060132 0.064529
1.64267154010784E+018,Node3,1,0 0 0.000000
1.6426715403099E+018,Node3,1,0 0 0.000000
1.64267154051639E+018,Node3,1,0 0 0.000000
1.6426715407127E+018,Node3,1,0 0 0.000000
1.64267154094132E+018,Node3,1,160 0.067732 0.072127
1.64267154111105E+018,Node3,1,0 0 0.000000
1.64267154131167E+018,Node3,1,0 0 0.000000
1.64267154151195E+018,Node3,1,0 0 0.000000
1.64267154171254E+018,Node3,1,0 0 0.000000
1.64267154192708E+018,Node3,1,160 0.054293 0.058003
1.64267154211386E+018,Node3,1,0 0 0.000000
1.64267154231421E+018,Node3,1,0 0 0.000000
1.64267154251916E+018,Node3,1,0 0 0.000000
1.64267154271554E+018,Node3,1,0 0 0.000000
1.64267154293349E+018,Node3,1,160 0.060274 0.064321
1.64267154311607E+018,Node3,1,0 0 0.000000
1.64267154331725E+018,Node3,1,0 0 0.000000
1.64267154351782E+018,Node3,1,0 0 0.000000
1.64267154371836E+018,Node3,1,0 0 0.000000
1.6426715439306E+018,Node3,1,160 0.057032 0.061109
1.64267154411956E+018,Node3,1,0 0 0.000000
1.64267154432663E+018,Node3,1,0 0 0.000000
1.64267154452043E+018,Node3,1,0 0 0.000000
1.64267154472117E+018,Node3,1,0 0 0.000000
1.64267154494018E+018,Node3,1,160 0.066704 0.070548
1.64267154512191E+018,Node3,1,0 0 0.000000
1.64267154532223E+018,Node3,1,0 0 0.000000
1.64267154552284E+018,Node3,1,0 0 0.000000
1.64267154572436E+018,Node3,1,0 0 0.000000
1.64267154593419E+018,Node3,1,160 0.060337 0.064793
1.64267154612406E+018,Node3,1,0 0 0.000000
1.64267154632508E+018,Node3,1,0 0 0.000000
1.64267154652545E+018,Node3,1,0 0 0.000000
1.64267154672569E+018,Node3,1,0 0 0.000000
1.64267154693768E+018,Node3,1,160 0.064954 0.068659
1.64267154712624E+018,Node3,1,0 0 0.000000
1.64267154732621E+018,Node3,1,0 0 0.000000
1.64267154752778E+018,Node3,1,0 0 0.000000
1.64267154772807E+018,Node3,1,0 0 0.000000
1.64267154794075E+018,Node3,1,160 0.067036 0.071412
1.64267154812907E+018,Node3,1,0 0 0.000000
1.64267154832973E+018,Node3,1,0 0 0.000000
1.64267154852989E+018,Node3,1,0 0 0.000000
1.64267154873353E+018,Node3,1,0 0 0.000000
1.64267154894274E+018,Node3,1,160 0.069402 0.073652
1.64267154913674E+018,Node3,1,0 0 0.000000
1.64267154933357E+018,Node3,1,0 0 0.000000
1.6426715495344E+018,Node3,1,0 0 0.000000
1.64267154974093E+018,Node3,1,0 0 0.000000
1.64267154994734E+018,Node3,1,160 0.074220 0.077997
1.64267155013578E+018,Node3,1,0 0 0.000000
1.64267155033659E+018,Node3,1,0 0 0.000000
1.6426715505462E+018,Node3,1,0 0 0.000000
1.64267155073762E+018,Node3,1,0 0 0.000000
1.64267155094914E+018,Node3,1,160 0.075554 0.079875
1.64267155115302E+018,Node3,1,0 0 0.000000
1.64267155134528E+018,Node3,1,0 0 0.000000
1.64267155153969E+018,Node3,1,0 0 0.000000
1.64267155174419E+018,Node3,1,0 0 0.000000
1.64267155195252E+018,Node3,1,160 0.079014 0.082843
1.64267155214218E+018,Node3,1,0 0 0.000000
1.64267155234337E+018,Node3,1,0 0 0.000000
1.64267155254386E+018,Node3,1,0 0 0.000000
1.64267155274401E+018,Node3,1,0 0 0.000000
1.6426715530922E+018,Node3,1,160 0.219036 0.222590
1.64267155327738E+018,Node3,1,0 0 0.000000
1.64267155347755E+018,Node3,1,0 0 0.000000
1.64267155372988E+018,Node3,1,0 0 0.000000
1.64267155422246E+018,Node3,1,160 0.343896 0.352931
1.64267155427998E+018,Node3,1,0 0 0.000000
1.64267155448801E+018,Node3,1,0 0 0.000000
1.64267155468453E+018,Node3,1,0 0 0.000000
1.64267155492845E+018,Node3,1,160 0.054816 0.058985
1.64267155508205E+018,Node3,1,0 0 0.000000
1.64267155528365E+018,Node3,1,0 0 0.000000
1.64267155548416E+018,Node3,1,0 0 0.000000
1.64267155569378E+018,Node3,1,0 0 0.000000
1.6426715559225E+018,Node3,1,160 0.049356 0.053266
1.64267155608504E+018,Node3,1,0 0 0.000000
1.64267155628577E+018,Node3,1,0 0 0.000000
1.642671556486E+018,Node3,1,0 0 0.000000
1.64267155669567E+018,Node3,1,0 0 0.000000
1.64267155692866E+018,Node3,1,160 0.055895 0.059497
1.64267155708726E+018,Node3,1,0 0 0.000000
1.64267155728817E+018,Node3,1,0 0 0.000000
1.64267155749443E+018,Node3,1,0 0 0.000000
1.64267155769016E+018,Node3,1,0 0 0.000000
1.64267155792801E+018,Node3,1,160 0.054698 0.058493
1.64267155809054E+018,Node3,1,0 0 0.000000
1.64267155829624E+018,Node3,1,0 0 0.000000
1.64267155849215E+018,Node3,1,0 0 0.000000
1.64267155869285E+018,Node3,1,0 0 0.000000
1.64267155893088E+018,Node3,1,160 0.057588 0.061683
1.6426715590984E+018,Node3,1,0 0 0.000000
1.6426715592941E+018,Node3,1,0 0 0.000000
1.64267155949484E+018,Node3,1,0 0 0.000000
1.64267155969562E+018,Node3,1,0 0 0.000000
1.64267155992799E+018,Node3,1,160 0.055205 0.058926
1.64267156009546E+018,Node3,1,0 0 0.000000
1.64267156029588E+018,Node3,1,0 0 0.000000
1.64267156065696E+018,Node3,1,0 0 0.000000
1.64267156080505E+018,Node3,1,0 0 0.000000
1.6426715612765E+018,Node3,1,160 0.397060 0.406684
1.64267156131159E+018,Node3,1,0 0 0.000000
1.64267156151199E+018,Node3,1,0 0 0.000000
1.64267156172114E+018,Node3,1,0 0 0.000000
1.64267156193458E+018,Node3,1,155 0.060279 0.064912
1.64267156212584E+018,Node3,1,5 0.238713 0.239648
1.64267156231471E+018,Node3,1,0 0 0.000000
1.6426715625155E+018,Node3,1,0 0 0.000000
1.64267156271569E+018,Node3,1,0 0 0.000000
1.64267156292696E+018,Node3,1,160 0.053612 0.057300
1.64267156312286E+018,Node3,1,0 0 0.000000
1.64267156331767E+018,Node3,1,0 0 0.000000
1.64267156351811E+018,Node3,1,0 0 0.000000
1.64267156372289E+018,Node3,1,0 0 0.000000
1.64267156393404E+018,Node3,1,160 0.059235 0.064487
1.64267156411879E+018,Node3,1,0 0 0.000000
1.64267156432424E+018,Node3,1,0 0 0.000000
1.64267156452045E+018,Node3,1,0 0 0.000000
1.64267156472166E+018,Node3,1,0 0 0.000000
1.64267156494128E+018,Node3,1,160 0.067402 0.071761
1.6426715651255E+018,Node3,1,0 0 0.000000
1.64267156532322E+018,Node3,1,0 0 0.000000
1.64267156552428E+018,Node3,1,0 0 0.000000
1.64267156572461E+018,Node3,1,0 0 0.000000
1.64267156594081E+018,Node3,1,160 0.067874 0.071461
1.64267156612795E+018,Node3,1,0 0 0.000000
1.64267156633468E+018,Node3,1,0 0 0.000000
1.64267156652638E+018,Node3,1,0 0 0.000000
1.64267156672993E+018,Node3,1,0 0 0.000000
1.64267156694568E+018,Node3,1,160 0.071574 0.076259
1.64267156712838E+018,Node3,1,0 0 0.000000
1.64267156732825E+018,Node3,1,0 0 0.000000
1.64267156753732E+018,Node3,1,0 0 0.000000
1.64267156772975E+018,Node3,1,0 0 0.000000
1.642671567961E+018,Node3,1,160 0.086759 0.091458
1.64267156814702E+018,Node3,1,0 0 0.000000
1.64267156833076E+018,Node3,1,0 0 0.000000
1.64267156853184E+018,Node3,1,0 0 0.000000
1.6426715687409E+018,Node3,1,0 0 0.000000
1.64267156894798E+018,Node3,1,160 0.073189 0.078599
1.64267156913297E+018,Node3,1,0 0 0.000000
1.64267156934055E+018,Node3,1,0 0 0.000000
1.64267156953527E+018,Node3,1,0 0 0.000000
1.64267156973506E+018,Node3,1,0 0 0.000000
1.64267156995689E+018,Node3,1,160 0.082587 0.087180
1.64267157013603E+018,Node3,1,0 0 0.000000
1.64267157033721E+018,Node3,1,0 0 0.000000
1.64267157054187E+018,Node3,1,0 0 0.000000
1.64267157073897E+018,Node3,1,0 0 0.000000
1.64267157094966E+018,Node3,1,160 0.075737 0.079900
1.64267157114533E+018,Node3,1,0 0 0.000000
1.64267157134061E+018,Node3,1,0 0 0.000000
1.64267157154116E+018,Node3,1,0 0 0.000000
1.64267157174523E+018,Node3,1,0 0 0.000000
1.6426715719715E+018,Node3,1,160 0.097236 0.102221
1.64267157214223E+018,Node3,1,0 0 0.000000
1.64267157234269E+018,Node3,1,0 0 0.000000
1.64267157254326E+018,Node3,1,0 0 0.000000
1.64267157274434E+018,Node3,1,0 0 0.000000
1.64267157295353E+018,Node3,1,160 0.078791 0.084268
1.64267157314467E+018,Node3,1,0 0 0.000000
1.64267157334923E+018,Node3,1,0 0 0.000000
1.64267157354655E+018,Node3,1,0 0 0.000000
1.64267157374775E+018,Node3,1,0 0 0.000000
1.64267157396346E+018,Node3,1,160 0.089931 0.094008
1.64267157414716E+018,Node3,1,0 0 0.000000
1.64267157434815E+018,Node3,1,0 0 0.000000
1.64267157455669E+018,Node3,1,0 0 0.000000
1.64267157475049E+018,Node3,1,0 0 0.000000
1.64267157496599E+018,Node3,1,160 0.092224 0.096907
1.64267157515672E+018,Node3,1,0 0 0.000000
1.64267157535101E+018,Node3,1,0 0 0.000000
1.64267157555135E+018,Node3,1,0 0 0.000000
1.64267157575402E+018,Node3,1,0 0 0.000000
1.64267157597646E+018,Node3,1,160 0.102364 0.106874
1.64267157615933E+018,Node3,1,0 0 0.000000
1.6426715763631E+018,Node3,1,0 0 0.000000
1.6426715765554E+018,Node3,1,0 0 0.000000
1.64267157676248E+018,Node3,1,0 0 0.000000
1.64267157697453E+018,Node3,1,160 0.099970 0.105185
1.64267157716314E+018,Node3,1,0 0 0.000000
1.64267157735728E+018,Node3,1,0 0 0.000000
1.64267157755837E+018,Node3,1,0 0 0.000000
1.64267157775893E+018,Node3,1,0 0 0.000000
1.64267157797637E+018,Node3,1,160 0.102676 0.106683
1.64267157816232E+018,Node3,1,0 0 0.000000
1.64267157836475E+018,Node3,1,0 0 0.000000
1.64267157856216E+018,Node3,1,0 0 0.000000
1.64267157876659E+018,Node3,1,0 0 0.000000
1.64267157897318E+018,Node3,1,160 0.099649 0.104030
1.64267157916335E+018,Node3,1,0 0 0.000000
1.64267157937054E+018,Node3,1,0 0 0.000000
1.64267157956526E+018,Node3,1,0 0 0.000000
1.64267157976601E+018,Node3,1,0 0 0.000000
1.64267157998329E+018,Node3,1,160 0.108867 0.114219
1.64267158016837E+018,Node3,1,0 0 0.000000
1.64267158036875E+018,Node3,1,0 0 0.000000
1.64267158057263E+018,Node3,1,0 0 0.000000
1.64267158077016E+018,Node3,1,0 0 0.000000
1.6426715809806E+018,Node3,1,160 0.106781 0.111068
1.64267158117513E+018,Node3,1,0 0 0.000000
1.64267158137139E+018,Node3,1,0 0 0.000000
1.6426715815715E+018,Node3,1,0 0 0.000000
1.64267158177454E+018,Node3,1,0 0 0.000000
1.64267158198793E+018,Node3,1,160 0.114532 0.118798
1.64267158217284E+018,Node3,1,0 0 0.000000
1.64267158238E+018,Node3,1,0 0 0.000000
1.64267158257447E+018,Node3,1,0 0 0.000000
1.64267158277518E+018,Node3,1,0 0 0.000000
1.64267158310178E+018,Node3,1,629 11.903850 21.229970
1.64267158328151E+018,Node3,1,0 0 0.000000
1.64267158346845E+018,Node3,1,0 0 0.000000
1.64267158358102E+018,Node3,1,0 0 0.000000
1.64267158377738E+018,Node3,1,0 0 0.000000
1.64267158399463E+018,Node3,1,160 0.120187 0.124851
1.64267158417892E+018,Node3,1,0 0 0.000000
1.64267158438339E+018,Node3,1,0 0 0.000000
1.64267158458062E+018,Node3,1,0 0 0.000000
1.64267158478136E+018,Node3,1,0 0 0.000000
1.64267158500091E+018,Node3,1,160 0.127076 0.131690
1.64267158518206E+018,Node3,1,0 0 0.000000
1.64267158538228E+018,Node3,1,0 0 0.000000
1.64267158559126E+018,Node3,1,0 0 0.000000
1.64267158578458E+018,Node3,1,0 0 0.000000
1.64267158599535E+018,Node3,1,160 0.121894 0.125729
1.6426715861858E+018,Node3,1,0 0 0.000000
1.64267158639239E+018,Node3,1,0 0 0.000000
1.64267158658714E+018,Node3,1,0 0 0.000000
1.6426715867877E+018,Node3,1,0 0 0.000000
1.64267158699847E+018,Node3,1,160 0.124768 0.129196
1.64267158719425E+018,Node3,1,0 0 0.000000
1.64267158738983E+018,Node3,1,0 0 0.000000
1.6426715875904E+018,Node3,1,0 0 0.000000
1.64267158779087E+018,Node3,1,0 0 0.000000
1.64267158800833E+018,Node3,1,160 0.134761 0.139146
1.64267158819217E+018,Node3,1,0 0 0.000000
1.64267158839457E+018,Node3,1,0 0 0.000000
1.64267158859462E+018,Node3,1,0 0 0.000000
1.64267158880031E+018,Node3,1,0 0 0.000000
1.64267158901301E+018,Node3,1,160 0.139473 0.143562
1.64267158919677E+018,Node3,1,0 0 0.000000
1.64267158940319E+018,Node3,1,0 0 0.000000
1.64267158959879E+018,Node3,1,0 0 0.000000
1.64267158979877E+018,Node3,1,0 0 0.000000
1.6426715900108E+018,Node3,1,160 0.137288 0.141428
1.64267159020547E+018,Node3,1,0 0 0.000000
1.64267159040229E+018,Node3,1,0 0 0.000000
1.6426715906021E+018,Node3,1,0 0 0.000000
1.64267159080293E+018,Node3,1,0 0 0.000000
1.64267159102171E+018,Node3,1,160 0.147693 0.152431
1.64267159120321E+018,Node3,1,0 0 0.000000
1.64267159140452E+018,Node3,1,0 0 0.000000
1.64267159160498E+018,Node3,1,0 0 0.000000
1.64267159180518E+018,Node3,1,0 0 0.000000
1.64267159201659E+018,Node3,1,160 0.143629 0.147174
1.64267159220638E+018,Node3,1,0 0 0.000000
1.64267159240834E+018,Node3,1,0 0 0.000000
1.64267159261423E+018,Node3,1,0 0 0.000000
1.64267159280946E+018,Node3,1,0 0 0.000000
1.64267159302018E+018,Node3,1,160 0.146863 0.150356
1.64267159321006E+018,Node3,1,0 0 0.000000
1.64267159341682E+018,Node3,1,0 0 0.000000
1.64267159361101E+018,Node3,1,0 0 0.000000
1.64267159381262E+018,Node3,1,0 0 0.000000
1.64267159402432E+018,Node3,1,160 0.151308 0.154799
1.64267159421925E+018,Node3,1,0 0 0.000000
1.64267159441376E+018,Node3,1,0 0 0.000000
1.64267159461879E+018,Node3,1,0 0 0.000000
1.64267159481525E+018,Node3,1,0 0 0.000000
1.64267159503158E+018,Node3,1,160 0.158166 0.162045
1.64267159521655E+018,Node3,1,0 0 0.000000
1.64267159541703E+018,Node3,1,0 0 0.000000
1.64267159561783E+018,Node3,1,0 0 0.000000
1.64267159581836E+018,Node3,1,0 0 0.000000
1.64267159603529E+018,Node3,1,160 0.162612 0.165994
1.64267159622563E+018,Node3,1,0 0 0.000000
1.64267159642022E+018,Node3,1,0 0 0.000000
1.64267159662293E+018,Node3,1,0 0 0.000000
1.64267159682238E+018,Node3,1,0 0 0.000000
1.64267159703803E+018,Node3,1,160 0.164247 0.168307
1.6426715972226E+018,Node3,1,0 0 0.000000
1.642671597423E+018,Node3,1,0 0 0.000000
1.64267159762323E+018,Node3,1,0 0 0.000000
1.64267159782361E+018,Node3,1,0 0 0.000000
1.64267159804443E+018,Node3,1,160 0.171082 0.175204
1.64267159822537E+018,Node3,1,0 0 0.000000
1.64267159843266E+018,Node3,1,0 0 0.000000
1.6426715986267E+018,Node3,1,0 0 0.000000
1.64267159882711E+018,Node3,1,0 0 0.000000
1.64267159904496E+018,Node3,1,160 0.172112 0.175518
1.64267159922817E+018,Node3,1,0 0 0.000000
1.64267159942857E+018,Node3,1,0 0 0.000000
1.64267159962882E+018,Node3,1,0 0 0.000000
1.6426715998365E+018,Node3,1,0 0 0.000000
1.64267160003999E+018,Node3,1,160 0.166918 0.170616
1.64267160023052E+018,Node3,1,0 0 0.000000
1.64267160043057E+018,Node3,1,0 0 0.000000
1.64267160063885E+018,Node3,1,0 0 0.000000
1.64267160083282E+018,Node3,1,0 0 0.000000
1.64267160104368E+018,Node3,1,160 0.170197 0.174408
1.64267160123334E+018,Node3,1,0 0 0.000000
1.64267160144109E+018,Node3,1,0 0 0.000000
1.6426716016355E+018,Node3,1,0 0 0.000000
1.64267160183608E+018,Node3,1,0 0 0.000000
1.64267160204801E+018,Node3,1,160 0.174492 0.178594
1.64267160223735E+018,Node3,1,0 0 0.000000
1.64267160244016E+018,Node3,1,0 0 0.000000
1.64267160263897E+018,Node3,1,0 0 0.000000
1.64267160284616E+018,Node3,1,0 0 0.000000
1.64267160305035E+018,Node3,1,160 0.176986 0.180779
1.64267160324019E+018,Node3,1,0 0 0.000000
1.64267160344863E+018,Node3,1,0 0 0.000000
1.64267160372568E+018,Node3,1,0 0 0.000000
1.64267160430701E+018,Node3,1,0 0 0.000000
1.64267160446501E+018,Node3,1,160 0.587964 0.595130
1.64267160465011E+018,Node3,1,0 0 0.000000
1.64267160485065E+018,Node3,1,0 0 0.000000
1.64267160506287E+018,Node3,1,160 0.189344 0.193545
1.64267160525195E+018,Node3,1,0 0 0.000000
1.64267160545213E+018,Node3,1,0 0 0.000000
1.64267160565477E+018,Node3,1,0 0 0.000000
1.64267160585415E+018,Node3,1,0 0 0.000000
1.64267160606472E+018,Node3,1,160 0.191569 0.195253
1.64267160626126E+018,Node3,1,0 0 0.000000
1.64267160645648E+018,Node3,1,0 0 0.000000
1.64267160665715E+018,Node3,1,0 0 0.000000
1.64267160685745E+018,Node3,1,0 0 0.000000
1.64267160707362E+018,Node3,1,160 0.199936 0.203844
1.64267160725827E+018,Node3,1,0 0 0.000000
1.64267160745883E+018,Node3,1,0 0 0.000000
1.6426716076594E+018,Node3,1,0 0 0.000000
1.6426716078649E+018,Node3,1,0 0 0.000000
1.64267160807225E+018,Node3,1,160 0.199283 0.203076
1.64267160826204E+018,Node3,1,0 0 0.000000
1.64267160846748E+018,Node3,1,0 0 0.000000
1.64267160866292E+018,Node3,1,0 0 0.000000
1.64267160886349E+018,Node3,1,0 0 0.000000
1.64267160908615E+018,Node3,1,160 0.212868 0.216844
1.64267160926372E+018,Node3,1,0 0 0.000000
1.64267160946491E+018,Node3,1,0 0 0.000000
1.64267160966555E+018,Node3,1,0 0 0.000000
1.64267160986575E+018,Node3,1,0 0 0.000000
1.64267161008144E+018,Node3,1,160 0.208629 0.212430
1.64267161026657E+018,Node3,1,0 0 0.000000
1.64267161046797E+018,Node3,1,0 0 0.000000
1.64267161066754E+018,Node3,1,0 0 0.000000
1.64267161086819E+018,Node3,1,0 0 0.000000
1.64267161107856E+018,Node3,1,160 0.205789 0.209392
1.64267161127528E+018,Node3,1,0 0 0.000000
1.64267161146985E+018,Node3,1,0 0 0.000000
1.64267161167412E+018,Node3,1,0 0 0.000000
1.64267161187495E+018,Node3,1,0 0 0.000000
1.64267161208684E+018,Node3,1,160 0.213761 0.217771
1.64267161227217E+018,Node3,1,0 0 0.000000
1.64267161247291E+018,Node3,1,0 0 0.000000
1.64267161267287E+018,Node3,1,0 0 0.000000
1.64267161291777E+018,Node3,1,94 0.046071 0.048328
1.64267161307858E+018,Node3,1,66 0.202974 0.204821
1.64267161327467E+018,Node3,1,0 0 0.000000
1.64267161347509E+018,Node3,1,0 0 0.000000
1.64267161367564E+018,Node3,1,0 0 0.000000
1.64267161392203E+018,Node3,1,132 0.049093 0.053001
1.64267161407915E+018,Node3,1,28 0.205111 0.207825
1.64267161428137E+018,Node3,1,0 0 0.000000
1.6426716144784E+018,Node3,1,0 0 0.000000
1.64267161467886E+018,Node3,1,0 0 0.000000
1.64267161492323E+018,Node3,1,160 0.050072 0.053649
1.64267161507836E+018,Node3,1,0 0 0.000000
1.64267161527948E+018,Node3,1,0 0 0.000000
1.64267161548087E+018,Node3,1,0 0 0.000000
1.64267161568095E+018,Node3,1,0 0 0.000000
1.64267161593973E+018,Node3,1,159 0.066870 0.070314
1.64267161608223E+018,Node3,1,1 0.206968 0.206968
1.6426716162867E+018,Node3,1,0 0 0.000000
1.64267161648296E+018,Node3,1,0 0 0.000000
1.64267161668432E+018,Node3,1,0 0 0.000000
1.6426716169251E+018,Node3,1,160 0.051969 0.055881
1.64267161708431E+018,Node3,1,0 0 0.000000
1.64267161728571E+018,Node3,1,0 0 0.000000
1.64267161748613E+018,Node3,1,0 0 0.000000
1.64267161768605E+018,Node3,1,0 0 0.000000
1.64267161793181E+018,Node3,1,159 0.058576 0.062591
1.6426716180872E+018,Node3,1,1 0.210115 0.210115
1.64267161829407E+018,Node3,1,0 0 0.000000
1.64267161848986E+018,Node3,1,0 0 0.000000
1.64267161868979E+018,Node3,1,0 0 0.000000
1.64267161892034E+018,Node3,1,160 0.047265 0.050972
1.64267161909652E+018,Node3,1,0 0 0.000000
1.64267161929113E+018,Node3,1,0 0 0.000000
1.64267161949213E+018,Node3,1,0 0 0.000000
1.64267161969666E+018,Node3,1,0 0 0.000000
1.64267161993296E+018,Node3,1,160 0.059937 0.063846
1.6426716200935E+018,Node3,1,0 0 0.000000
1.6426716202953E+018,Node3,1,0 0 0.000000
1.64267162050153E+018,Node3,1,0 0 0.000000
1.64267162069598E+018,Node3,1,0 0 0.000000
1.64267162123929E+018,Node3,1,160 0.365914 0.369717
1.64267162135442E+018,Node3,1,0 0 0.000000
1.64267162153524E+018,Node3,1,0 0 0.000000
1.64267162170521E+018,Node3,1,0 0 0.000000
1.64267162193142E+018,Node3,1,160 0.058057 0.062013
1.64267162210405E+018,Node3,1,0 0 0.000000
1.64267162230004E+018,Node3,1,0 0 0.000000
1.64267162250385E+018,Node3,1,0 0 0.000000
1.64267162270016E+018,Node3,1,0 0 0.000000
1.6426716229343E+018,Node3,1,160 0.060531 0.065004
1.64267162310787E+018,Node3,1,0 0 0.000000
1.64267162330367E+018,Node3,1,0 0 0.000000
1.64267162350982E+018,Node3,1,0 0 0.000000
1.64267162370753E+018,Node3,1,0 0 0.000000
1.64267162393594E+018,Node3,1,160 0.062713 0.066841
1.64267162410631E+018,Node3,1,0 0 0.000000
1.64267162430683E+018,Node3,1,0 0 0.000000
1.64267162451157E+018,Node3,1,0 0 0.000000
1.64267162470824E+018,Node3,1,0 0 0.000000
1.64267162492721E+018,Node3,1,160 0.054439 0.057857
1.64267162511274E+018,Node3,1,0 0 0.000000
1.6426716253098E+018,Node3,1,0 0 0.000000
1.64267162551025E+018,Node3,1,0 0 0.000000
1.64267162572075E+018,Node3,1,0 0 0.000000
1.64267162592998E+018,Node3,1,160 0.056553 0.060598
1.64267162611176E+018,Node3,1,0 0 0.000000
1.6426716263222E+018,Node3,1,0 0 0.000000
1.64267162651372E+018,Node3,1,0 0 0.000000
1.64267162671727E+018,Node3,1,0 0 0.000000
1.64267162693321E+018,Node3,1,160 0.059146 0.063667
1.64267162711792E+018,Node3,1,0 0 0.000000
1.64267162732098E+018,Node3,1,0 0 0.000000
1.64267162751559E+018,Node3,1,0 0 0.000000
1.64267162772207E+018,Node3,1,0 0 0.000000
1.64267162793923E+018,Node3,1,160 0.064962 0.070198
1.64267162811668E+018,Node3,1,0 0 0.000000
1.6426716283205E+018,Node3,1,0 0 0.000000
1.64267162851825E+018,Node3,1,0 0 0.000000
1.64267162871915E+018,Node3,1,0 0 0.000000
1.64267162892983E+018,Node3,1,160 0.056405 0.060727
1.64267162911912E+018,Node3,1,0 0 0.000000
1.64267162931974E+018,Node3,1,0 0 0.000000
1.64267162952663E+018,Node3,1,0 0 0.000000
1.64267162972084E+018,Node3,1,0 0 0.000000
1.64267162993262E+018,Node3,1,160 0.059476 0.063124
1.64267163012172E+018,Node3,1,0 0 0.000000
1.64267163032968E+018,Node3,1,0 0 0.000000
1.6426716305224E+018,Node3,1,0 0 0.000000
1.64267163073135E+018,Node3,1,0 0 0.000000
1.64267163093696E+018,Node3,1,160 0.064107 0.067691
1.64267163112448E+018,Node3,1,0 0 0.000000
1.64267163133279E+018,Node3,1,0 0 0.000000
1.64267163152478E+018,Node3,1,0 0 0.000000
1.64267163172543E+018,Node3,1,0 0 0.000000
1.64267163194506E+018,Node3,1,160 0.072008 0.075729
1.64267163212534E+018,Node3,1,0 0 0.000000
1.6426716323267E+018,Node3,1,0 0 0.000000
1.64267163252859E+018,Node3,1,0 0 0.000000
1.64267163273101E+018,Node3,1,0 0 0.000000
1.64267163294684E+018,Node3,1,160 0.073005 0.077367
1.64267163313332E+018,Node3,1,0 0 0.000000
1.64267163333274E+018,Node3,1,0 0 0.000000
1.64267163352977E+018,Node3,1,0 0 0.000000
1.6426716337298E+018,Node3,1,0 0 0.000000
1.64267163394933E+018,Node3,1,160 0.075741 0.080012
1.64267163412904E+018,Node3,1,0 0 0.000000
1.64267163433015E+018,Node3,1,0 0 0.000000
1.64267163453079E+018,Node3,1,0 0 0.000000
1.64267163473044E+018,Node3,1,0 0 0.000000
1.6426716349412E+018,Node3,1,160 0.067622 0.072088
1.64267163513149E+018,Node3,1,0 0 0.000000
1.64267163533245E+018,Node3,1,0 0 0.000000
1.64267163553291E+018,Node3,1,0 0 0.000000
1.64267163574009E+018,Node3,1,0 0 0.000000
1.64267163595157E+018,Node3,1,160 0.077054 0.081922
1.64267163614697E+018,Node3,1,0 0 0.000000
1.64267163633558E+018,Node3,1,0 0 0.000000
1.64267163653626E+018,Node3,1,0 0 0.000000
1.64267163673697E+018,Node3,1,0 0 0.000000
1.64267163695347E+018,Node3,1,160 0.080623 0.084118
1.64267163713801E+018,Node3,1,0 0 0.000000
1.64267163734388E+018,Node3,1,0 0 0.000000
1.64267163753957E+018,Node3,1,0 0 0.000000
1.64267163774036E+018,Node3,1,0 0 0.000000
1.64267163796454E+018,Node3,1,160 0.090679 0.095176
1.64267163814149E+018,Node3,1,0 0 0.000000
1.64267163834151E+018,Node3,1,0 0 0.000000
1.64267163855035E+018,Node3,1,0 0 0.000000
1.64267163874323E+018,Node3,1,0 0 0.000000
1.64267163896579E+018,Node3,1,160 0.091763 0.096214
1.64267163914998E+018,Node3,1,0 0 0.000000
1.6426716393455E+018,Node3,1,0 0 0.000000
1.64267163954638E+018,Node3,1,0 0 0.000000
1.64267163974962E+018,Node3,1,0 0 0.000000
1.64267163996292E+018,Node3,1,160 0.088911 0.093592
1.64267164014613E+018,Node3,1,0 0 0.000000
1.64267164035337E+018,Node3,1,0 0 0.000000
1.6426716405498E+018,Node3,1,0 0 0.000000
1.6426716407491E+018,Node3,1,0 0 0.000000
1.64267164096908E+018,Node3,1,160 0.094157 0.099434
1.6426716411484E+018,Node3,1,0 0 0.000000
1.64267164135062E+018,Node3,1,0 0 0.000000
1.64267164155428E+018,Node3,1,0 0 0.000000
1.6426716417565E+018,Node3,1,0 0 0.000000
1.6426716419674E+018,Node3,1,160 0.092968 0.098255
1.64267164215153E+018,Node3,1,0 0 0.000000
1.6426716423564E+018,Node3,1,0 0 0.000000
1.64267164255325E+018,Node3,1,0 0 0.000000
1.64267164275473E+018,Node3,1,0 0 0.000000
1.6426716429696E+018,Node3,1,160 0.095772 0.100170
1.6426716431572E+018,Node3,1,0 0 0.000000
1.64267164336002E+018,Node3,1,0 0 0.000000
1.64267164355865E+018,Node3,1,0 0 0.000000
1.64267164376231E+018,Node3,1,0 0 0.000000
1.64267164397471E+018,Node3,1,160 0.100772 0.105387
1.64267164416556E+018,Node3,1,0 0 0.000000
1.64267164436679E+018,Node3,1,0 0 0.000000
1.6426716445658E+018,Node3,1,0 0 0.000000
1.64267164476108E+018,Node3,1,0 0 0.000000
1.64267164497471E+018,Node3,1,160 0.099411 0.104665
1.64267164516657E+018,Node3,1,0 0 0.000000
1.64267164537421E+018,Node3,1,0 0 0.000000
1.64267164556878E+018,Node3,1,0 0 0.000000
1.64267164576447E+018,Node3,1,0 0 0.000000
1.64267164597803E+018,Node3,1,160 0.103029 0.108867
1.64267164617672E+018,Node3,1,0 0 0.000000
1.64267164636688E+018,Node3,1,0 0 0.000000
1.64267164657281E+018,Node3,1,0 0 0.000000
1.64267164676792E+018,Node3,1,0 0 0.000000
1.64267164698075E+018,Node3,1,160 0.106045 0.111291
1.64267164716898E+018,Node3,1,0 0 0.000000
1.64267164737014E+018,Node3,1,0 0 0.000000
1.64267164757094E+018,Node3,1,0 0 0.000000
1.64267164777085E+018,Node3,1,0 0 0.000000
1.6426716479878E+018,Node3,1,160 0.114771 0.118417
1.64267164817186E+018,Node3,1,0 0 0.000000
1.6426716483726E+018,Node3,1,0 0 0.000000
1.64267164857354E+018,Node3,1,0 0 0.000000
1.64267164878573E+018,Node3,1,0 0 0.000000
1.64267164898984E+018,Node3,1,160 0.116546 0.120428
1.64267164917542E+018,Node3,1,0 0 0.000000
1.64267164938096E+018,Node3,1,0 0 0.000000
1.64267164958351E+018,Node3,1,0 0 0.000000
1.6426716497779E+018,Node3,1,0 0 0.000000
1.6426716500003E+018,Node3,1,160 0.126198 0.130940
1.64267165017832E+018,Node3,1,0 0 0.000000
1.64267165038436E+018,Node3,1,0 0 0.000000
1.64267165073797E+018,Node3,1,0 0 0.000000
1.6426716510644E+018,Node3,1,0 0 0.000000
1.64267165119657E+018,Node3,1,160 0.318103 0.327100
1.64267165138994E+018,Node3,1,0 0 0.000000
1.6426716515875E+018,Node3,1,0 0 0.000000
1.6426716517834E+018,Node3,1,0 0 0.000000
1.64267165200434E+018,Node3,1,160 0.130713 0.135332
1.64267165219234E+018,Node3,1,0 0 0.000000
1.64267165238606E+018,Node3,1,0 0 0.000000
1.64267165258623E+018,Node3,1,0 0 0.000000
1.64267165278816E+018,Node3,1,0 0 0.000000
1.64267165300169E+018,Node3,1,160 0.128479 0.132573
1.64267165319113E+018,Node3,1,0 0 0.000000
1.64267165338911E+018,Node3,1,0 0 0.000000
1.64267165358902E+018,Node3,1,0 0 0.000000
1.64267165379467E+018,Node3,1,0 0 0.000000
1.64267165400383E+018,Node3,1,160 0.129726 0.133904
1.64267165419478E+018,Node3,1,0 0 0.000000
1.64267165439079E+018,Node3,1,0 0 0.000000
1.64267165459467E+018,Node3,1,0 0 0.000000
1.6426716547962E+018,Node3,1,0 0 0.000000
1.64267165500221E+018,Node3,1,160 0.129142 0.132809
1.64267165519323E+018,Node3,1,0 0 0.000000
1.64267165540203E+018,Node3,1,0 0 0.000000
1.64267165559456E+018,Node3,1,0 0 0.000000
1.64267165580279E+018,Node3,1,0 0 0.000000
1.64267165601264E+018,Node3,1,160 0.139113 0.143215
1.64267165620877E+018,Node3,1,0 0 0.000000
1.64267165639751E+018,Node3,1,0 0 0.000000
1.64267165660142E+018,Node3,1,0 0 0.000000
1.64267165680388E+018,Node3,1,0 0 0.000000
1.64267165701592E+018,Node3,1,160 0.142287 0.146686
1.64267165720691E+018,Node3,1,0 0 0.000000
1.64267165740101E+018,Node3,1,0 0 0.000000
1.64267165760093E+018,Node3,1,0 0 0.000000
1.642671657813E+018,Node3,1,0 0 0.000000
1.64267165801199E+018,Node3,1,160 0.139002 0.142756
1.64267165820303E+018,Node3,1,0 0 0.000000
1.64267165840813E+018,Node3,1,0 0 0.000000
1.64267165860874E+018,Node3,1,0 0 0.000000
1.64267165880976E+018,Node3,1,0 0 0.000000
1.64267165902073E+018,Node3,1,160 0.147617 0.151405
1.64267165921095E+018,Node3,1,0 0 0.000000
1.64267165940735E+018,Node3,1,0 0 0.000000
1.64267165960732E+018,Node3,1,0 0 0.000000
1.64267165980805E+018,Node3,1,0 0 0.000000
1.64267166002539E+018,Node3,1,160 0.152372 0.156284
1.6426716602093E+018,Node3,1,0 0 0.000000
1.64267166041024E+018,Node3,1,0 0 0.000000
1.64267166061564E+018,Node3,1,0 0 0.000000
1.64267166081187E+018,Node3,1,0 0 0.000000
1.64267166102784E+018,Node3,1,160 0.154885 0.158676
1.64267166122322E+018,Node3,1,0 0 0.000000
1.64267166141323E+018,Node3,1,0 0 0.000000
1.64267166161411E+018,Node3,1,0 0 0.000000
1.64267166181478E+018,Node3,1,0 0 0.000000
1.64267166203333E+018,Node3,1,160 0.159911 0.164052
1.64267166221522E+018,Node3,1,0 0 0.000000
1.64267166241639E+018,Node3,1,0 0 0.000000
1.64267166262074E+018,Node3,1,0 0 0.000000
1.6426716628167E+018,Node3,1,0 0 0.000000
1.64267166302742E+018,Node3,1,160 0.154239 0.158255
1.64267166321746E+018,Node3,1,0 0 0.000000
1.64267166342514E+018,Node3,1,0 0 0.000000
1.64267166361891E+018,Node3,1,0 0 0.000000
1.64267166381931E+018,Node3,1,0 0 0.000000
1.64267166403548E+018,Node3,1,160 0.161723 0.165863
1.64267166422532E+018,Node3,1,0 0 0.000000
1.64267166442096E+018,Node3,1,0 0 0.000000
1.64267166462709E+018,Node3,1,0 0 0.000000
1.64267166482639E+018,Node3,1,0 0 0.000000
1.64267166503834E+018,Node3,1,160 0.164728 0.168950
1.64267166522399E+018,Node3,1,0 0 0.000000
1.64267166542416E+018,Node3,1,0 0 0.000000
1.64267166563324E+018,Node3,1,0 0 0.000000
1.64267166582612E+018,Node3,1,0 0 0.000000
1.64267166604205E+018,Node3,1,160 0.168554 0.172621
1.64267166623513E+018,Node3,1,0 0 0.000000
1.64267166643356E+018,Node3,1,0 0 0.000000
1.64267166663533E+018,Node3,1,0 0 0.000000
1.64267166683075E+018,Node3,1,0 0 0.000000
1.64267166704234E+018,Node3,1,160 0.168021 0.172812
1.64267166723928E+018,Node3,1,0 0 0.000000
1.64267166743037E+018,Node3,1,0 0 0.000000
1.64267166763195E+018,Node3,1,0 0 0.000000
1.64267166783288E+018,Node3,1,0 0 0.000000
1.64267166805011E+018,Node3,1,160 0.176332 0.180745
1.6426716682395E+018,Node3,1,0 0 0.000000
1.64267166843494E+018,Node3,1,0 0 0.000000
1.64267166863996E+018,Node3,1,0 0 0.000000
1.64267166883588E+018,Node3,1,0 0 0.000000
1.64267166905032E+018,Node3,1,160 0.176494 0.180921
1.64267166924403E+018,Node3,1,0 0 0.000000
1.64267166943753E+018,Node3,1,0 0 0.000000
1.64267166964037E+018,Node3,1,0 0 0.000000
1.64267166984573E+018,Node3,1,0 0 0.000000
1.64267167005449E+018,Node3,1,160 0.181429 0.185076
1.64267167023911E+018,Node3,1,0 0 0.000000
1.64267167044838E+018,Node3,1,0 0 0.000000
1.64267167064105E+018,Node3,1,0 0 0.000000
1.64267167084202E+018,Node3,1,0 0 0.000000
1.64267167105903E+018,Node3,1,160 0.185620 0.189606
1.64267167125375E+018,Node3,1,0 0 0.000000
1.6426716714444E+018,Node3,1,0 0 0.000000
1.64267167164738E+018,Node3,1,0 0 0.000000
1.64267167184482E+018,Node3,1,0 0 0.000000
1.64267167206156E+018,Node3,1,160 0.188152 0.192116
1.64267167225374E+018,Node3,1,0 0 0.000000
1.64267167244662E+018,Node3,1,0 0 0.000000
1.64267167264708E+018,Node3,1,0 0 0.000000
1.6426716728474E+018,Node3,1,0 0 0.000000
1.64267167307042E+018,Node3,1,160 0.197214 0.200769
1.64267167325456E+018,Node3,1,0 0 0.000000
1.64267167345004E+018,Node3,1,0 0 0.000000
1.64267167365614E+018,Node3,1,0 0 0.000000
1.64267167385144E+018,Node3,1,0 0 0.000000
1.64267167406223E+018,Node3,1,160 0.188720 0.192874
1.64267167425283E+018,Node3,1,0 0 0.000000
1.64267167445333E+018,Node3,1,0 0 0.000000
1.64267167465426E+018,Node3,1,0 0 0.000000
1.64267167485407E+018,Node3,1,0 0 0.000000
1.64267167507682E+018,Node3,1,160 0.203553 0.207213
1.64267167525553E+018,Node3,1,0 0 0.000000
1.642671675456E+018,Node3,1,0 0 0.000000
1.64267167565689E+018,Node3,1,0 0 0.000000
1.64267167585723E+018,Node3,1,0 0 0.000000
1.64267167607435E+018,Node3,1,160 0.200791 0.204923
1.64267167626208E+018,Node3,1,0 0 0.000000
1.64267167645879E+018,Node3,1,0 0 0.000000
1.64267167666467E+018,Node3,1,0 0 0.000000
1.64267167685962E+018,Node3,1,0 0 0.000000
1.64267167707646E+018,Node3,1,160 0.203086 0.207176
1.64267167726235E+018,Node3,1,0 0 0.000000
1.64267167746547E+018,Node3,1,0 0 0.000000
1.64267167766251E+018,Node3,1,0 0 0.000000
1.64267167786357E+018,Node3,1,0 0 0.000000
1.64267167808502E+018,Node3,1,160 0.212131 0.215995
1.64267167826484E+018,Node3,1,0 0 0.000000
1.64267167846593E+018,Node3,1,0 0 0.000000
1.64267167867319E+018,Node3,1,0 0 0.000000
1.64267167889333E+018,Node3,1,0 0 0.000000
1.64267167908303E+018,Node3,1,160 0.209862 0.214020
1.64267167927354E+018,Node3,1,0 0 0.000000
1.64267167946915E+018,Node3,1,0 0 0.000000
1.64267167966954E+018,Node3,1,0 0 0.000000
1.64267167987442E+018,Node3,1,0 0 0.000000
1.64267168008438E+018,Node3,1,160 0.211212 0.215407
1.64267168027045E+018,Node3,1,0 0 0.000000
1.64267168047085E+018,Node3,1,0 0 0.000000
1.64267168067105E+018,Node3,1,0 0 0.000000
1.64267168090604E+018,Node3,1,0 0 0.000000
1.64267168108792E+018,Node3,1,160 0.214662 0.218862
1.64267168127641E+018,Node3,1,0 0 0.000000
1.6426716815306E+018,Node3,1,0 0 0.000000
1.64267168176451E+018,Node3,1,0 0 0.000000
1.64267168202727E+018,Node3,1,109 0.153905 0.158243
1.64267168207756E+018,Node3,1,51 0.196582 0.208349
1.64267168227463E+018,Node3,1,0 0 0.000000
1.64267168247617E+018,Node3,1,0 0 0.000000
1.64267168268795E+018,Node3,1,0 0 0.000000
1.64267168293131E+018,Node3,1,136 0.058534 0.061934
1.64267168307961E+018,Node3,1,24 0.206053 0.207949
1.64267168327883E+018,Node3,1,0 0 0.000000
1.64267168347934E+018,Node3,1,0 0 0.000000
1.6426716836877E+018,Node3,1,0 0 0.000000
1.64267168392869E+018,Node3,1,151 0.056043 0.059466
1.64267168408148E+018,Node3,1,9 0.205372 0.206434
1.64267168428126E+018,Node3,1,0 0 0.000000
1.64267168448818E+018,Node3,1,0 0 0.000000
1.6426716846823E+018,Node3,1,0 0 0.000000
1.64267168493466E+018,Node3,1,160 0.061598 0.065589
1.64267168508257E+018,Node3,1,0 0 0.000000
1.64267168528742E+018,Node3,1,0 0 0.000000
1.64267168548304E+018,Node3,1,0 0 0.000000
1.64267168568417E+018,Node3,1,0 0 0.000000
1.64267168592928E+018,Node3,1,160 0.056332 0.059989
1.6426716860845E+018,Node3,1,0 0 0.000000
1.64267168628447E+018,Node3,1,0 0 0.000000
1.64267168649309E+018,Node3,1,0 0 0.000000
1.64267168668572E+018,Node3,1,0 0 0.000000
1.64267168692446E+018,Node3,1,160 0.051605 0.054961
1.64267168708679E+018,Node3,1,0 0 0.000000
1.642671687287E+018,Node3,1,0 0 0.000000
1.64267168748709E+018,Node3,1,0 0 0.000000
1.64267168768923E+018,Node3,1,0 0 0.000000
1.64267168793501E+018,Node3,1,160 0.061399 0.065060
1.6426716880887E+018,Node3,1,0 0 0.000000
1.64267168829436E+018,Node3,1,0 0 0.000000
1.64267168849061E+018,Node3,1,0 0 0.000000
1.64267168869133E+018,Node3,1,0 0 0.000000
1.64267168893257E+018,Node3,1,160 0.058984 0.063062
1.6426716890917E+018,Node3,1,0 0 0.000000
1.64267168930635E+018,Node3,1,0 0 0.000000
1.64267168949316E+018,Node3,1,0 0 0.000000
1.64267168969406E+018,Node3,1,0 0 0.000000
1.64267169003808E+018,Node3,1,856 49.321015 67.163180
1.64267169017427E+018,Node3,1,0 0 0.000000
1.64267169041206E+018,Node3,1,0 0 0.000000
1.64267169058408E+018,Node3,1,0 0 0.000000
1.64267169069657E+018,Node3,1,0 0 0.000000
1.64267169092527E+018,Node3,1,160 0.052545 0.056193
1.64267169109566E+018,Node3,1,0 0 0.000000
1.64267169130001E+018,Node3,1,0 0 0.000000
1.64267169150018E+018,Node3,1,0 0 0.000000
1.64267169170072E+018,Node3,1,0 0 0.000000
1.64267169193241E+018,Node3,1,160 0.059197 0.063251
1.64267169209835E+018,Node3,1,0 0 0.000000
1.64267169229874E+018,Node3,1,0 0 0.000000
1.64267169250476E+018,Node3,1,0 0 0.000000
1.64267169269983E+018,Node3,1,0 0 0.000000
1.64267169293145E+018,Node3,1,160 0.058467 0.062159
1.64267169310055E+018,Node3,1,0 0 0.000000
1.64267169330697E+018,Node3,1,0 0 0.000000
1.64267169350126E+018,Node3,1,0 0 0.000000
1.6426716937016E+018,Node3,1,0 0 0.000000
1.64267169392913E+018,Node3,1,160 0.056767 0.060001
1.64267169410254E+018,Node3,1,0 0 0.000000
1.64267169430303E+018,Node3,1,0 0 0.000000
1.64267169450382E+018,Node3,1,0 0 0.000000
1.64267169470485E+018,Node3,1,0 0 0.000000
1.6426716949299E+018,Node3,1,160 0.056970 0.060522
1.64267169510532E+018,Node3,1,0 0 0.000000
1.64267169530609E+018,Node3,1,0 0 0.000000
1.64267169550678E+018,Node3,1,0 0 0.000000
1.64267169570731E+018,Node3,1,0 0 0.000000
1.64267169592854E+018,Node3,1,160 0.055270 0.058910
1.64267169610769E+018,Node3,1,0 0 0.000000
1.64267169630808E+018,Node3,1,0 0 0.000000
1.64267169650811E+018,Node3,1,0 0 0.000000
1.64267169670843E+018,Node3,1,0 0 0.000000
1.64267169693408E+018,Node3,1,160 0.060950 0.064892
1.64267169710888E+018,Node3,1,0 0 0.000000
1.6426716973151E+018,Node3,1,0 0 0.000000
1.6426716975108E+018,Node3,1,0 0 0.000000
1.64267169771179E+018,Node3,1,0 0 0.000000
1.64267169793025E+018,Node3,1,160 0.056761 0.060923
1.64267169811097E+018,Node3,1,0 0 0.000000
1.64267169831252E+018,Node3,1,0 0 0.000000
1.64267169851349E+018,Node3,1,0 0 0.000000
1.64267169871398E+018,Node3,1,0 0 0.000000
1.64267169892705E+018,Node3,1,160 0.054293 0.057909
1.64267169912229E+018,Node3,1,0 0 0.000000
1.64267169931631E+018,Node3,1,0 0 0.000000
1.64267169952156E+018,Node3,1,0 0 0.000000
1.64267169971674E+018,Node3,1,0 0 0.000000
1.6426716999404E+018,Node3,1,160 0.066541 0.071322
1.64267170012871E+018,Node3,1,0 0 0.000000
1.64267170031706E+018,Node3,1,0 0 0.000000
1.64267170052271E+018,Node3,1,0 0 0.000000
1.642671700718E+018,Node3,1,0 0 0.000000
1.64267170092967E+018,Node3,1,160 0.056224 0.059915
1.64267170111818E+018,Node3,1,0 0 0.000000
1.64267170131977E+018,Node3,1,0 0 0.000000
1.6426717015264E+018,Node3,1,0 0 0.000000
1.64267170172158E+018,Node3,1,0 0 0.000000
1.64267170193702E+018,Node3,1,160 0.063930 0.067927
1.64267170212863E+018,Node3,1,0 0 0.000000
1.64267170232319E+018,Node3,1,0 0 0.000000
1.64267170252363E+018,Node3,1,0 0 0.000000
1.64267170272479E+018,Node3,1,0 0 0.000000
1.64267170293955E+018,Node3,1,160 0.066310 0.070187
1.64267170312546E+018,Node3,1,0 0 0.000000
1.64267170332966E+018,Node3,1,0 0 0.000000
1.64267170353299E+018,Node3,1,0 0 0.000000
1.64267170372864E+018,Node3,1,0 0 0.000000
1.64267170394483E+018,Node3,1,160 0.071666 0.075865
1.64267170412959E+018,Node3,1,0 0 0.000000
1.64267170432968E+018,Node3,1,0 0 0.000000
1.64267170453056E+018,Node3,1,0 0 0.000000
1.64267170473153E+018,Node3,1,0 0 0.000000
1.64267170494788E+018,Node3,1,160 0.074363 0.078447
1.6426717051327E+018,Node3,1,0 0 0.000000
1.64267170533433E+018,Node3,1,0 0 0.000000
1.64267170553464E+018,Node3,1,0 0 0.000000
1.64267170573528E+018,Node3,1,0 0 0.000000
1.64267170594641E+018,Node3,1,160 0.073128 0.076674
1.64267170614203E+018,Node3,1,0 0 0.000000
1.64267170633768E+018,Node3,1,0 0 0.000000
1.64267170653841E+018,Node3,1,0 0 0.000000
1.64267170673987E+018,Node3,1,0 0 0.000000
1.64267170695513E+018,Node3,1,160 0.081953 0.085776
1.64267170713983E+018,Node3,1,0 0 0.000000
1.64267170734042E+018,Node3,1,0 0 0.000000
1.64267170754089E+018,Node3,1,0 0 0.000000
1.64267170774151E+018,Node3,1,0 0 0.000000
1.6426717079511E+018,Node3,1,160 0.077378 0.081386
1.64267170814355E+018,Node3,1,0 0 0.000000
1.64267170834316E+018,Node3,1,0 0 0.000000
1.64267170854365E+018,Node3,1,0 0 0.000000
1.64267170874401E+018,Node3,1,0 0 0.000000
1.64267170896559E+018,Node3,1,160 0.091830 0.096013
1.64267170914587E+018,Node3,1,0 0 0.000000
1.64267170934648E+018,Node3,1,0 0 0.000000
1.64267170954696E+018,Node3,1,0 0 0.000000
1.64267170974788E+018,Node3,1,0 0 0.000000
1.64267170995854E+018,Node3,1,160 0.085724 0.089212
1.64267171014773E+018,Node3,1,0 0 0.000000
1.64267171035506E+018,Node3,1,0 0 0.000000
1.64267171055357E+018,Node3,1,0 0 0.000000
1.64267171075051E+018,Node3,1,0 0 0.000000
1.64267171096661E+018,Node3,1,160 0.092496 0.096603
1.6426717111516E+018,Node3,1,0 0 0.000000
1.64267171135189E+018,Node3,1,0 0 0.000000
1.64267171155219E+018,Node3,1,0 0 0.000000
1.64267171175329E+018,Node3,1,0 0 0.000000
1.64267171196404E+018,Node3,1,160 0.090542 0.094253
1.64267171215396E+018,Node3,1,0 0 0.000000
1.64267171235456E+018,Node3,1,0 0 0.000000
1.64267171255532E+018,Node3,1,0 0 0.000000
1.64267171275573E+018,Node3,1,0 0 0.000000
1.6426717129719E+018,Node3,1,160 0.098709 0.102759
1.64267171315652E+018,Node3,1,0 0 0.000000
1.64267171335791E+018,Node3,1,0 0 0.000000
1.64267171356531E+018,Node3,1,0 0 0.000000
1.64267171375873E+018,Node3,1,0 0 0.000000
1.64267171398285E+018,Node3,1,160 0.109955 0.113677
1.64267171416018E+018,Node3,1,0 0 0.000000
1.64267171436015E+018,Node3,1,0 0 0.000000
1.64267171456059E+018,Node3,1,0 0 0.000000
1.64267171476869E+018,Node3,1,0 0 0.000000
1.64267171497188E+018,Node3,1,160 0.098983 0.102760
1.64267171516321E+018,Node3,1,0 0 0.000000
1.64267171536396E+018,Node3,1,0 0 0.000000
1.64267171556459E+018,Node3,1,0 0 0.000000
1.642671715765E+018,Node3,1,0 0 0.000000
1.64267171597611E+018,Node3,1,160 0.102138 0.106642
1.64267171616594E+018,Node3,1,0 0 0.000000
1.642671716367E+018,Node3,1,0 0 0.000000
1.64267171657479E+018,Node3,1,0 0 0.000000
1.6426717167683E+018,Node3,1,0 0 0.000000
1.64267171698475E+018,Node3,1,160 0.111293 0.115019
1.64267171716957E+018,Node3,1,0 0 0.000000
1.6426717173781E+018,Node3,1,0 0 0.000000
1.64267171757094E+018,Node3,1,0 0 0.000000
1.64267171777258E+018,Node3,1,0 0 0.000000
1.64267171798437E+018,Node3,1,160 0.111682 0.115159
1.64267171818112E+018,Node3,1,0 0 0.000000
1.64267171837459E+018,Node3,1,0 0 0.000000
1.6426717185805E+018,Node3,1,0 0 0.000000
1.64267171877624E+018,Node3,1,0 0 0.000000
1.64267171898706E+018,Node3,1,160 0.113954 0.117529
1.64267171917653E+018,Node3,1,0 0 0.000000
1.64267171937768E+018,Node3,1,0 0 0.000000
1.64267171958443E+018,Node3,1,0 0 0.000000
1.64267171977943E+018,Node3,1,0 0 0.000000
1.64267171999167E+018,Node3,1,160 0.118705 0.122132
1.64267172020673E+018,Node3,1,0 0 0.000000
1.64267172043093E+018,Node3,1,0 0 0.000000
1.64267172064491E+018,Node3,1,0 0 0.000000
1.64267172083964E+018,Node3,1,0 0 0.000000
1.64267172099924E+018,Node3,1,160 0.126137 0.130062
1.6426717211839E+018,Node3,1,0 0 0.000000
1.64267172139273E+018,Node3,1,0 0 0.000000
1.64267172158452E+018,Node3,1,0 0 0.000000
1.6426717217935E+018,Node3,1,0 0 0.000000
1.6426717219956E+018,Node3,1,160 0.122621 0.126395
1.64267172218541E+018,Node3,1,0 0 0.000000
1.64267172238905E+018,Node3,1,0 0 0.000000
1.642671722595E+018,Node3,1,0 0 0.000000
1.64267172278851E+018,Node3,1,0 0 0.000000
1.64267172299946E+018,Node3,1,160 0.125715 0.129679
1.64267172318979E+018,Node3,1,0 0 0.000000
1.64267172339099E+018,Node3,1,0 0 0.000000
1.64267172359317E+018,Node3,1,0 0 0.000000
1.64267172379171E+018,Node3,1,0 0 0.000000
1.64267172400847E+018,Node3,1,160 0.134763 0.139187
1.64267172419342E+018,Node3,1,0 0 0.000000
1.64267172441527E+018,Node3,1,0 0 0.000000
1.64267172476625E+018,Node3,1,0 0 0.000000
1.64267172492799E+018,Node3,1,0 0 0.000000
1.64267172532013E+018,Node3,1,160 0.443141 0.450807
1.64267172540057E+018,Node3,1,0 0 0.000000
1.64267172560083E+018,Node3,1,0 0 0.000000
1.64267172581006E+018,Node3,1,0 0 0.000000
1.64267172601276E+018,Node3,1,160 0.138750 0.143195
1.64267172620274E+018,Node3,1,0 0 0.000000
1.64267172642508E+018,Node3,1,0 0 0.000000
1.64267172660541E+018,Node3,1,0 0 0.000000
1.64267172680552E+018,Node3,1,0 0 0.000000
1.64267172702267E+018,Node3,1,160 0.149263 0.153076
1.64267172720707E+018,Node3,1,0 0 0.000000
1.64267172740826E+018,Node3,1,0 0 0.000000
1.64267172760878E+018,Node3,1,0 0 0.000000
1.64267172781518E+018,Node3,1,0 0 0.000000
1.64267172802017E+018,Node3,1,160 0.146681 0.150621
1.64267172821024E+018,Node3,1,0 0 0.000000
1.6426717284107E+018,Node3,1,0 0 0.000000
1.64267172861093E+018,Node3,1,0 0 0.000000
1.64267172881121E+018,Node3,1,0 0 0.000000
1.64267172902353E+018,Node3,1,160 0.149734 0.154144
1.6426717292127E+018,Node3,1,0 0 0.000000
1.64267172941338E+018,Node3,1,0 0 0.000000
1.64267172961919E+018,Node3,1,0 0 0.000000
1.64267172981511E+018,Node3,1,0 0 0.000000
1.64267173003232E+018,Node3,1,160 0.159156 0.162954
1.64267173021606E+018,Node3,1,0 0 0.000000
1.64267173042384E+018,Node3,1,0 0 0.000000
1.6426717306179E+018,Node3,1,0 0 0.000000
1.64267173081875E+018,Node3,1,0 0 0.000000
1.64267173103076E+018,Node3,1,160 0.157708 0.161646
1.64267173121972E+018,Node3,1,0 0 0.000000
1.642671731421E+018,Node3,1,0 0 0.000000
1.64267173162686E+018,Node3,1,0 0 0.000000
1.64267173182231E+018,Node3,1,0 0 0.000000
1.6426717320329E+018,Node3,1,160 0.159366 0.163107
1.64267173222852E+018,Node3,1,0 0 0.000000
1.64267173242452E+018,Node3,1,0 0 0.000000
1.64267173262524E+018,Node3,1,0 0 0.000000
1.6426717328258E+018,Node3,1,0 0 0.000000
1.64267173304257E+018,Node3,1,160 0.169415 0.173351
1.64267173322614E+018,Node3,1,0 0 0.000000
1.64267173342753E+018,Node3,1,0 0 0.000000
1.64267173362811E+018,Node3,1,0 0 0.000000
1.6426717338368E+018,Node3,1,0 0 0.000000
1.64267173403932E+018,Node3,1,160 0.166457 0.169910
1.64267173423E+018,Node3,1,0 0 0.000000
1.64267173443747E+018,Node3,1,0 0 0.000000
1.64267173463094E+018,Node3,1,0 0 0.000000
1.642671734831E+018,Node3,1,0 0 0.000000
1.64267173504136E+018,Node3,1,160 0.168273 0.171959
1.6426717352326E+018,Node3,1,0 0 0.000000
1.64267173543777E+018,Node3,1,0 0 0.000000
1.64267173563249E+018,Node3,1,0 0 0.000000
1.64267173583444E+018,Node3,1,0 0 0.000000
1.64267173604529E+018,Node3,1,160 0.171864 0.175535
1.64267173624238E+018,Node3,1,0 0 0.000000
1.64267173643681E+018,Node3,1,0 0 0.000000
1.6426717366373E+018,Node3,1,0 0 0.000000
1.64267173683775E+018,Node3,1,0 0 0.000000
1.64267173705508E+018,Node3,1,160 0.181956 0.186070
1.64267173723885E+018,Node3,1,0 0 0.000000
1.64267173743961E+018,Node3,1,0 0 0.000000
1.64267173763982E+018,Node3,1,0 0 0.000000
1.64267173784117E+018,Node3,1,0 0 0.000000
1.64267173805741E+018,Node3,1,160 0.184258 0.188077
1.64267173824266E+018,Node3,1,0 0 0.000000
1.64267173844817E+018,Node3,1,0 0 0.000000
1.64267173864332E+018,Node3,1,0 0 0.000000
1.64267173884421E+018,Node3,1,0 0 0.000000
1.64267173906189E+018,Node3,1,160 0.188262 0.192412
1.64267173925234E+018,Node3,1,0 0 0.000000
1.64267173944704E+018,Node3,1,0 0 0.000000
1.6426717396478E+018,Node3,1,0 0 0.000000
1.64267173984791E+018,Node3,1,0 0 0.000000
1.64267174005926E+018,Node3,1,160 0.186113 0.189945
1.64267174024906E+018,Node3,1,0 0 0.000000
1.64267174045033E+018,Node3,1,0 0 0.000000
1.64267174065092E+018,Node3,1,0 0 0.000000
1.6426717408513E+018,Node3,1,0 0 0.000000
1.64267174106759E+018,Node3,1,160 0.193677 0.198052
1.6426717412525E+018,Node3,1,0 0 0.000000
1.64267174145854E+018,Node3,1,0 0 0.000000
1.64267174165381E+018,Node3,1,0 0 0.000000
1.64267174185408E+018,Node3,1,0 0 0.000000
1.64267174206456E+018,Node3,1,160 0.191709 0.195313
1.64267174225474E+018,Node3,1,0 0 0.000000
1.64267174245514E+018,Node3,1,0 0 0.000000
1.64267174265565E+018,Node3,1,0 0 0.000000
1.64267174285516E+018,Node3,1,0 0 0.000000
1.6426717430727E+018,Node3,1,160 0.199929 0.203353
1.64267174325734E+018,Node3,1,0 0 0.000000
1.64267174346237E+018,Node3,1,0 0 0.000000
1.64267174366047E+018,Node3,1,0 0 0.000000
1.64267174387259E+018,Node3,1,0 0 0.000000
1.64267174407107E+018,Node3,1,160 0.198651 0.202085
1.64267174426193E+018,Node3,1,0 0 0.000000
1.64267174446929E+018,Node3,1,0 0 0.000000
1.64267174466382E+018,Node3,1,0 0 0.000000
1.64267174486355E+018,Node3,1,0 0 0.000000
1.64267174508086E+018,Node3,1,160 0.207403 0.211737
1.64267174526465E+018,Node3,1,0 0 0.000000
1.64267174546502E+018,Node3,1,0 0 0.000000
1.64267174566597E+018,Node3,1,0 0 0.000000
1.64267174586628E+018,Node3,1,0 0 0.000000
1.64267174607721E+018,Node3,1,160 0.203631 0.207607
1.64267174626715E+018,Node3,1,0 0 0.000000
1.64267174646856E+018,Node3,1,0 0 0.000000
1.64267174666913E+018,Node3,1,0 0 0.000000
1.64267174686918E+018,Node3,1,0 0 0.000000
1.64267174708609E+018,Node3,1,160 0.212792 0.217132
1.64267174727103E+018,Node3,1,0 0 0.000000
1.64267174747151E+018,Node3,1,0 0 0.000000
1.64267174767165E+018,Node3,1,0 0 0.000000
1.64267174790347E+018,Node3,1,0 0 0.000000
1.64267174808298E+018,Node3,1,160 0.210065 0.213867
1.64267174827541E+018,Node3,1,0 0 0.000000
1.642671748474E+018,Node3,1,0 0 0.000000
1.64267174867984E+018,Node3,1,0 0 0.000000
1.64267174891934E+018,Node3,1,160 0.046408 0.050012
1.64267174907484E+018,Node3,1,0 0 0.000000
1.64267174927603E+018,Node3,1,0 0 0.000000
1.64267174948215E+018,Node3,1,0 0 0.000000
1.64267174967706E+018,Node3,1,0 0 0.000000
1.64267174993365E+018,Node3,1,147 0.060472 0.063992
1.64267175007889E+018,Node3,1,13 0.204269 0.205142
1.6426717502793E+018,Node3,1,0 0 0.000000
1.6426717504798E+018,Node3,1,0 0 0.000000
1.64267175068052E+018,Node3,1,0 0 0.000000
1.64267175092389E+018,Node3,1,160 0.050584 0.054484
1.64267175108126E+018,Node3,1,0 0 0.000000
1.6426717512833E+018,Node3,1,0 0 0.000000
1.64267175149254E+018,Node3,1,0 0 0.000000
1.64267175168289E+018,Node3,1,0 0 0.000000
1.64267175193594E+018,Node3,1,160 0.062655 0.066239
1.64267175208377E+018,Node3,1,0 0 0.000000
1.64267175228388E+018,Node3,1,0 0 0.000000
1.6426717524921E+018,Node3,1,0 0 0.000000
1.6426717526856E+018,Node3,1,0 0 0.000000
1.64267175293112E+018,Node3,1,160 0.057369 0.062029
1.64267175308686E+018,Node3,1,0 0 0.000000
1.6426717532872E+018,Node3,1,0 0 0.000000
1.64267175349612E+018,Node3,1,0 0 0.000000
1.64267175368809E+018,Node3,1,0 0 0.000000
1.64267175392842E+018,Node3,1,160 0.055038 0.058938
1.64267175408925E+018,Node3,1,0 0 0.000000
1.64267175428975E+018,Node3,1,0 0 0.000000
1.64267175448996E+018,Node3,1,0 0 0.000000
1.64267175469015E+018,Node3,1,0 0 0.000000
1.64267175492697E+018,Node3,1,160 0.054041 0.057489
1.64267175509669E+018,Node3,1,0 0 0.000000
1.6426717552904E+018,Node3,1,0 0 0.000000
1.64267175549241E+018,Node3,1,0 0 0.000000
1.6426717556928E+018,Node3,1,0 0 0.000000
1.64267175593583E+018,Node3,1,160 0.062387 0.066510
1.64267175609347E+018,Node3,1,0 0 0.000000
1.64267175629395E+018,Node3,1,0 0 0.000000
1.64267175649429E+018,Node3,1,0 0 0.000000
1.64267175670147E+018,Node3,1,0 0 0.000000
1.6426717569298E+018,Node3,1,160 0.056964 0.060641
1.6426717570956E+018,Node3,1,0 0 0.000000
1.64267175729616E+018,Node3,1,0 0 0.000000
1.64267175749797E+018,Node3,1,0 0 0.000000
1.64267175769724E+018,Node3,1,0 0 0.000000
1.6426717579251E+018,Node3,1,160 0.052103 0.055961
1.64267175809756E+018,Node3,1,0 0 0.000000
1.64267175830012E+018,Node3,1,0 0 0.000000
1.64267175850602E+018,Node3,1,0 0 0.000000
1.64267175870004E+018,Node3,1,0 0 0.000000
1.64267175892598E+018,Node3,1,160 0.052572 0.056515
1.64267175910045E+018,Node3,1,0 0 0.000000
1.64267175930069E+018,Node3,1,0 0 0.000000
1.64267175950138E+018,Node3,1,0 0 0.000000
1.64267175970221E+018,Node3,1,0 0 0.000000
1.64267175993429E+018,Node3,1,160 0.061035 0.064672
1.64267176010175E+018,Node3,1,0 0 0.000000
1.64267176030311E+018,Node3,1,0 0 0.000000
1.64267176050439E+018,Node3,1,0 0 0.000000
1.64267176071212E+018,Node3,1,0 0 0.000000
1.64267176092929E+018,Node3,1,160 0.055354 0.059896
1.64267176110405E+018,Node3,1,0 0 0.000000
1.64267176141006E+018,Node3,1,0 0 0.000000
1.64267176160976E+018,Node3,1,0 0 0.000000
1.64267176179709E+018,Node3,1,0 0 0.000000
1.64267176193053E+018,Node3,1,160 0.056949 0.061259
1.6426717621139E+018,Node3,1,0 0 0.000000
1.64267176231334E+018,Node3,1,0 0 0.000000
1.64267176251362E+018,Node3,1,0 0 0.000000
1.64267176271396E+018,Node3,1,0 0 0.000000
1.64267176292678E+018,Node3,1,160 0.053050 0.056970
1.64267176311654E+018,Node3,1,0 0 0.000000
1.64267176331465E+018,Node3,1,0 0 0.000000
1.64267176351495E+018,Node3,1,0 0 0.000000
1.64267176371623E+018,Node3,1,0 0 0.000000
1.64267176392862E+018,Node3,1,160 0.055222 0.058902
1.64267176411649E+018,Node3,1,0 0 0.000000
1.64267176431743E+018,Node3,1,0 0 0.000000
1.64267176451879E+018,Node3,1,0 0 0.000000
1.64267176471966E+018,Node3,1,0 0 0.000000
1.64267176493015E+018,Node3,1,160 0.057232 0.061004
1.64267176512657E+018,Node3,1,0 0 0.000000
1.64267176532185E+018,Node3,1,0 0 0.000000
1.64267176552244E+018,Node3,1,0 0 0.000000
1.64267176572971E+018,Node3,1,0 0 0.000000
1.64267176593435E+018,Node3,1,160 0.061192 0.065175
1.64267176612356E+018,Node3,1,0 0 0.000000
1.64267176632416E+018,Node3,1,0 0 0.000000
1.64267176652434E+018,Node3,1,0 0 0.000000
1.64267176672462E+018,Node3,1,0 0 0.000000
1.64267176694304E+018,Node3,1,160 0.070223 0.073710
1.64267176712584E+018,Node3,1,0 0 0.000000
1.64267176732654E+018,Node3,1,0 0 0.000000
1.64267176753285E+018,Node3,1,0 0 0.000000
1.64267176772725E+018,Node3,1,0 0 0.000000
1.64267176793779E+018,Node3,1,160 0.064522 0.068279
1.64267176812881E+018,Node3,1,0 0 0.000000
1.64267176832903E+018,Node3,1,0 0 0.000000
1.6426717685318E+018,Node3,1,0 0 0.000000
1.64267176873103E+018,Node3,1,0 0 0.000000
1.642671768943E+018,Node3,1,160 0.070007 0.073599
1.64267176913945E+018,Node3,1,0 0 0.000000
1.64267176933283E+018,Node3,1,0 0 0.000000
1.64267176953346E+018,Node3,1,0 0 0.000000
1.64267176973413E+018,Node3,1,0 0 0.000000
1.6426717699447E+018,Node3,1,160 0.071727 0.075270
1.64267177013409E+018,Node3,1,0 0 0.000000
1.64267177033577E+018,Node3,1,0 0 0.000000
1.64267177053616E+018,Node3,1,0 0 0.000000
1.64267177074536E+018,Node3,1,0 0 0.000000
1.64267177094852E+018,Node3,1,160 0.075485 0.079251
1.6426717711368E+018,Node3,1,0 0 0.000000
1.64267177133801E+018,Node3,1,0 0 0.000000
1.64267177154725E+018,Node3,1,0 0 0.000000
1.64267177173849E+018,Node3,1,0 0 0.000000
1.64267177195606E+018,Node3,1,160 0.082680 0.086534
1.64267177213973E+018,Node3,1,0 0 0.000000
1.64267177234717E+018,Node3,1,0 0 0.000000
1.64267177254341E+018,Node3,1,0 0 0.000000
1.64267177274105E+018,Node3,1,0 0 0.000000
1.64267177295988E+018,Node3,1,160 0.087091 0.090594
1.64267177314268E+018,Node3,1,0 0 0.000000
1.64267177334515E+018,Node3,1,0 0 0.000000
1.64267177355397E+018,Node3,1,0 0 0.000000
1.64267177374539E+018,Node3,1,0 0 0.000000
1.64267177396786E+018,Node3,1,160 0.095002 0.098822
1.6426717741467E+018,Node3,1,0 0 0.000000
1.6426717743478E+018,Node3,1,0 0 0.000000
1.64267177454884E+018,Node3,1,0 0 0.000000
1.64267177475256E+018,Node3,1,0 0 0.000000
1.6426717749601E+018,Node3,1,160 0.085900 0.090597
1.64267177515703E+018,Node3,1,0 0 0.000000
1.64267177535186E+018,Node3,1,0 0 0.000000
1.64267177555247E+018,Node3,1,0 0 0.000000
1.6426717757596E+018,Node3,1,0 0 0.000000
1.64267177596603E+018,Node3,1,160 0.093355 0.096759
1.64267177615565E+018,Node3,1,0 0 0.000000
1.642671776356E+018,Node3,1,0 0 0.000000
1.64267177656255E+018,Node3,1,0 0 0.000000
1.64267177675703E+018,Node3,1,0 0 0.000000
1.64267177697408E+018,Node3,1,160 0.100881 0.104566
1.64267177715799E+018,Node3,1,0 0 0.000000
1.64267177735804E+018,Node3,1,0 0 0.000000
1.64267177755842E+018,Node3,1,0 0 0.000000
1.64267177775958E+018,Node3,1,0 0 0.000000
1.64267177796882E+018,Node3,1,160 0.095497 0.099310
1.64267177816E+018,Node3,1,0 0 0.000000
1.64267177835999E+018,Node3,1,0 0 0.000000
1.64267177856169E+018,Node3,1,0 0 0.000000
1.64267177876737E+018,Node3,1,0 0 0.000000
1.64267177897295E+018,Node3,1,160 0.099964 0.103564
1.64267177916987E+018,Node3,1,0 0 0.000000
1.64267177936382E+018,Node3,1,0 0 0.000000
1.64267177956433E+018,Node3,1,0 0 0.000000
1.64267177976442E+018,Node3,1,0 0 0.000000
1.64267177998262E+018,Node3,1,160 0.108779 0.113452
1.64267178016573E+018,Node3,1,0 0 0.000000
1.64267178036634E+018,Node3,1,0 0 0.000000
1.6426717805677E+018,Node3,1,0 0 0.000000
1.64267178077303E+018,Node3,1,0 0 0.000000
1.64267178097791E+018,Node3,1,160 0.104071 0.107930
1.64267178116804E+018,Node3,1,0 0 0.000000
1.64267178136818E+018,Node3,1,0 0 0.000000
1.64267178156894E+018,Node3,1,0 0 0.000000
1.64267178177604E+018,Node3,1,0 0 0.000000
1.64267178197999E+018,Node3,1,160 0.106648 0.110688
1.6426717821694E+018,Node3,1,0 0 0.000000
1.6426717823706E+018,Node3,1,0 0 0.000000
1.64267178257197E+018,Node3,1,0 0 0.000000
1.64267178277242E+018,Node3,1,0 0 0.000000
1.6426717829838E+018,Node3,1,160 0.110697 0.114546
1.64267178317325E+018,Node3,1,0 0 0.000000
1.6426717833852E+018,Node3,1,0 0 0.000000
1.64267178357532E+018,Node3,1,0 0 0.000000
1.64267178377662E+018,Node3,1,0 0 0.000000
1.64267178399343E+018,Node3,1,160 0.119916 0.124204
1.64267178418429E+018,Node3,1,0 0 0.000000
1.64267178437921E+018,Node3,1,0 0 0.000000
1.64267178457962E+018,Node3,1,0 0 0.000000
1.64267178478045E+018,Node3,1,0 0 0.000000
1.64267178499538E+018,Node3,1,160 0.121971 0.125838
1.6426717851808E+018,Node3,1,0 0 0.000000
1.64267178538208E+018,Node3,1,0 0 0.000000
1.64267178558265E+018,Node3,1,0 0 0.000000
1.64267178578842E+018,Node3,1,0 0 0.000000
1.64267178599362E+018,Node3,1,160 0.120157 0.124368
1.64267178618471E+018,Node3,1,0 0 0.000000
1.64267178638485E+018,Node3,1,0 0 0.000000
1.64267178658625E+018,Node3,1,0 0 0.000000
1.64267178678624E+018,Node3,1,0 0 0.000000
1.64267178699883E+018,Node3,1,160 0.124654 0.129037
1.64267178718751E+018,Node3,1,0 0 0.000000
1.64267178738836E+018,Node3,1,0 0 0.000000
1.64267178758908E+018,Node3,1,0 0 0.000000
1.6426717877898E+018,Node3,1,0 0 0.000000
1.64267178800328E+018,Node3,1,160 0.130341 0.134016
1.64267178819095E+018,Node3,1,0 0 0.000000
1.64267178839115E+018,Node3,1,0 0 0.000000
1.64267178859182E+018,Node3,1,0 0 0.000000
1.64267178879206E+018,Node3,1,0 0 0.000000
1.64267178900313E+018,Node3,1,160 0.129620 0.133823
1.64267178919315E+018,Node3,1,0 0 0.000000
1.64267178939357E+018,Node3,1,0 0 0.000000
1.64267178960026E+018,Node3,1,0 0 0.000000
1.642671789795E+018,Node3,1,0 0 0.000000
1.64267179000787E+018,Node3,1,160 0.134903 0.138643
1.6426717901964E+018,Node3,1,0 0 0.000000
1.64267179039701E+018,Node3,1,0 0 0.000000
1.64267179059736E+018,Node3,1,0 0 0.000000
1.64267179079814E+018,Node3,1,0 0 0.000000
1.6426717910093E+018,Node3,1,160 0.135995 0.139698
1.64267179119941E+018,Node3,1,0 0 0.000000
1.64267179140907E+018,Node3,1,0 0 0.000000
1.64267179160099E+018,Node3,1,0 0 0.000000
1.64267179180784E+018,Node3,1,0 0 0.000000
1.64267179317535E+018,Node3,1,160 1.302238 1.306155
1.6426717932196E+018,Node3,1,160 0.346043 0.349889
1.64267179340852E+018,Node3,1,0 0 0.000000
1.64267179360711E+018,Node3,1,0 0 0.000000
1.64267179380713E+018,Node3,1,0 0 0.000000
1.64267179401899E+018,Node3,1,160 0.145469 0.149367
1.64267179420884E+018,Node3,1,0 0 0.000000
1.64267179440938E+018,Node3,1,0 0 0.000000
1.64267179461063E+018,Node3,1,0 0 0.000000
1.64267179481126E+018,Node3,1,0 0 0.000000
1.64267179502764E+018,Node3,1,160 0.154894 0.158306
1.64267179521891E+018,Node3,1,0 0 0.000000
1.64267179541342E+018,Node3,1,0 0 0.000000
1.64267179561375E+018,Node3,1,0 0 0.000000
1.64267179581415E+018,Node3,1,0 0 0.000000
1.64267179603128E+018,Node3,1,160 0.158157 0.161787
1.64267179621517E+018,Node3,1,0 0 0.000000
1.64267179641703E+018,Node3,1,0 0 0.000000
1.64267179662197E+018,Node3,1,0 0 0.000000
1.64267179681833E+018,Node3,1,0 0 0.000000
1.64267179703032E+018,Node3,1,160 0.156930 0.160706
1.64267179721932E+018,Node3,1,0 0 0.000000
1.64267179742642E+018,Node3,1,0 0 0.000000
1.64267179762053E+018,Node3,1,0 0 0.000000
1.64267179782151E+018,Node3,1,0 0 0.000000
1.64267179803138E+018,Node3,1,160 0.158080 0.161857
1.64267179822221E+018,Node3,1,0 0 0.000000
1.64267179842811E+018,Node3,1,0 0 0.000000
1.64267179862372E+018,Node3,1,0 0 0.000000
1.64267179882406E+018,Node3,1,0 0 0.000000
1.64267179903472E+018,Node3,1,160 0.161952 0.165380
1.64267179923058E+018,Node3,1,0 0 0.000000
1.64267179942503E+018,Node3,1,0 0 0.000000
1.64267179962618E+018,Node3,1,0 0 0.000000
1.64267179983285E+018,Node3,1,0 0 0.000000
1.64267180003759E+018,Node3,1,160 0.164345 0.168346
1.64267180022768E+018,Node3,1,0 0 0.000000
1.64267180042898E+018,Node3,1,0 0 0.000000
1.64267180062826E+018,Node3,1,0 0 0.000000
1.64267180082942E+018,Node3,1,0 0 0.000000
1.64267180104682E+018,Node3,1,160 0.173541 0.177444
1.6426718012293E+018,Node3,1,0 0 0.000000
1.64267180143058E+018,Node3,1,0 0 0.000000
1.64267180163118E+018,Node3,1,0 0 0.000000
1.64267180183702E+018,Node3,1,0 0 0.000000
1.64267180211366E+018,Node3,1,160 0.240333 0.243848
1.64267180234818E+018,Node3,1,0 0 0.000000
1.6426718025686E+018,Node3,1,0 0 0.000000
1.6426718027001E+018,Node3,1,0 0 0.000000
1.64267180286481E+018,Node3,1,0 0 0.000000
1.64267180304964E+018,Node3,1,160 0.176456 0.180469
1.64267180324003E+018,Node3,1,0 0 0.000000
1.64267180344022E+018,Node3,1,0 0 0.000000
1.64267180364069E+018,Node3,1,0 0 0.000000
1.64267180384199E+018,Node3,1,0 0 0.000000
1.64267180405247E+018,Node3,1,160 0.179104 0.182950
1.64267180424313E+018,Node3,1,0 0 0.000000
1.64267180445013E+018,Node3,1,0 0 0.000000
1.64267180464527E+018,Node3,1,0 0 0.000000
1.64267180484626E+018,Node3,1,0 0 0.000000
1.6426718050567E+018,Node3,1,160 0.183299 0.187098
1.64267180524733E+018,Node3,1,0 0 0.000000
1.6426718054484E+018,Node3,1,0 0 0.000000
1.64267180565008E+018,Node3,1,0 0 0.000000
1.64267180585534E+018,Node3,1,0 0 0.000000
1.64267180606279E+018,Node3,1,160 0.189038 0.193005
1.64267180625134E+018,Node3,1,0 0 0.000000
1.64267180645136E+018,Node3,1,0 0 0.000000
1.64267180665237E+018,Node3,1,0 0 0.000000
1.64267180685275E+018,Node3,1,0 0 0.000000
1.64267180707741E+018,Node3,1,160 0.204935 0.208258
1.64267180725335E+018,Node3,1,0 0 0.000000
1.64267180745522E+018,Node3,1,0 0 0.000000
1.64267180765541E+018,Node3,1,0 0 0.000000
1.64267180785709E+018,Node3,1,0 0 0.000000
1.6426718080794E+018,Node3,1,160 0.206141 0.210044
1.64267180825975E+018,Node3,1,0 0 0.000000
1.64267180845976E+018,Node3,1,0 0 0.000000
1.64267180866136E+018,Node3,1,0 0 0.000000
1.64267180886596E+018,Node3,1,0 0 0.000000
1.64267180907183E+018,Node3,1,160 0.198501 0.202426
1.64267180926251E+018,Node3,1,0 0 0.000000
1.6426718094675E+018,Node3,1,0 0 0.000000
1.64267180966477E+018,Node3,1,0 0 0.000000
1.64267180986493E+018,Node3,1,0 0 0.000000
1.64267181008084E+018,Node3,1,160 0.207623 0.211558
1.64267181026641E+018,Node3,1,0 0 0.000000
1.64267181048095E+018,Node3,1,0 0 0.000000
1.64267181068037E+018,Node3,1,0 0 0.000000
1.64267181086756E+018,Node3,1,0 0 0.000000
1.64267181108844E+018,Node3,1,160 0.215332 0.219366
1.64267181127507E+018,Node3,1,0 0 0.000000
1.64267181146861E+018,Node3,1,0 0 0.000000
1.64267181168139E+018,Node3,1,0 0 0.000000
1.64267181191072E+018,Node3,1,0 0 0.000000
1.64267181208972E+018,Node3,1,160 0.216699 0.220673
1.64267181227383E+018,Node3,1,0 0 0.000000
1.64267181247263E+018,Node3,1,0 0 0.000000
1.64267181267235E+018,Node3,1,0 0 0.000000
1.64267181292612E+018,Node3,1,6 0.057037 0.057215
1.6426718130937E+018,Node3,1,154 0.220923 0.224524
1.64267181327462E+018,Node3,1,0 0 0.000000
1.6426718134757E+018,Node3,1,0 0 0.000000
1.64267181368823E+018,Node3,1,0 0 0.000000
1.64267181391909E+018,Node3,1,128 0.045944 0.049950
1.64267181408697E+018,Node3,1,32 0.214465 0.216892
1.64267181427724E+018,Node3,1,0 0 0.000000
1.64267181447771E+018,Node3,1,0 0 0.000000
1.64267181468491E+018,Node3,1,0 0 0.000000
1.6426718149231E+018,Node3,1,139 0.050290 0.053468
1.64267181508874E+018,Node3,1,21 0.214020 0.215645
1.64267181528328E+018,Node3,1,0 0 0.000000
1.64267181548043E+018,Node3,1,0 0 0.000000
1.64267181569443E+018,Node3,1,0 0 0.000000
1.64267181592895E+018,Node3,1,157 0.055950 0.059722
1.64267181608162E+018,Node3,1,3 0.206140 0.206293
1.64267181629211E+018,Node3,1,0 0 0.000000
1.64267181648265E+018,Node3,1,0 0 0.000000
1.64267181668391E+018,Node3,1,0 0 0.000000
1.64267181693506E+018,Node3,1,160 0.062285 0.065720
1.64267181708404E+018,Node3,1,0 0 0.000000
1.64267181728459E+018,Node3,1,0 0 0.000000
1.6426718174939E+018,Node3,1,0 0 0.000000
1.64267181768665E+018,Node3,1,0 0 0.000000
1.64267181792936E+018,Node3,1,160 0.056423 0.060009
1.64267181809244E+018,Node3,1,0 0 0.000000
1.6426718182937E+018,Node3,1,0 0 0.000000
1.64267181849119E+018,Node3,1,0 0 0.000000
1.64267181869666E+018,Node3,1,0 0 0.000000
1.6426718189338E+018,Node3,1,160 0.060554 0.064246
1.64267181908998E+018,Node3,1,0 0 0.000000
1.64267181929278E+018,Node3,1,0 0 0.000000
1.64267181949209E+018,Node3,1,0 0 0.000000
1.64267181969278E+018,Node3,1,0 0 0.000000
1.64267181992549E+018,Node3,1,160 0.052337 0.055927
1.64267182009328E+018,Node3,1,0 0 0.000000
1.64267182030222E+018,Node3,1,0 0 0.000000
1.64267182049565E+018,Node3,1,0 0 0.000000
1.64267182069651E+018,Node3,1,0 0 0.000000
1.64267182092904E+018,Node3,1,160 0.055877 0.059535
1.64267182109892E+018,Node3,1,0 0 0.000000
1.64267182130489E+018,Node3,1,0 0 0.000000
1.64267182150298E+018,Node3,1,0 0 0.000000
1.64267182169957E+018,Node3,1,0 0 0.000000
1.64267182194362E+018,Node3,1,160 0.070801 0.074435
1.64267182209967E+018,Node3,1,0 0 0.000000
1.6426718223002E+018,Node3,1,0 0 0.000000
1.64267182250126E+018,Node3,1,0 0 0.000000
1.64267182270733E+018,Node3,1,0 0 0.000000
1.64267182292597E+018,Node3,1,160 0.052474 0.056184
1.6426718231019E+018,Node3,1,0 0 0.000000
1.64267182330285E+018,Node3,1,0 0 0.000000
1.64267182351147E+018,Node3,1,0 0 0.000000
1.64267182370358E+018,Node3,1,0 0 0.000000
1.642671823934E+018,Node3,1,160 0.060998 0.064734
1.64267182411102E+018,Node3,1,0 0 0.000000
1.64267182430958E+018,Node3,1,0 0 0.000000
1.64267182450448E+018,Node3,1,0 0 0.000000
1.64267182470874E+018,Node3,1,0 0 0.000000
1.64267182496049E+018,Node3,1,160 0.087669 0.091176
1.64267182510499E+018,Node3,1,0 0 0.000000
1.64267182530638E+018,Node3,1,0 0 0.000000
1.6426718255081E+018,Node3,1,0 0 0.000000
1.64267182571412E+018,Node3,1,0 0 0.000000
1.6426718259382E+018,Node3,1,160 0.065218 0.068964
1.64267182611052E+018,Node3,1,0 0 0.000000
1.64267182631681E+018,Node3,1,0 0 0.000000
1.64267182651243E+018,Node3,1,0 0 0.000000
1.64267182671131E+018,Node3,1,0 0 0.000000
1.642671826938E+018,Node3,1,160 0.064788 0.068736
1.64267182711794E+018,Node3,1,0 0 0.000000
1.64267182732409E+018,Node3,1,0 0 0.000000
1.6426718275138E+018,Node3,1,0 0 0.000000
1.64267182771494E+018,Node3,1,0 0 0.000000
1.64267182793391E+018,Node3,1,160 0.060476 0.064603
1.64267182812462E+018,Node3,1,0 0 0.000000
1.64267182831596E+018,Node3,1,0 0 0.000000
1.64267182851686E+018,Node3,1,0 0 0.000000
1.64267182871744E+018,Node3,1,0 0 0.000000
1.64267182894181E+018,Node3,1,160 0.068810 0.072811
1.64267182912632E+018,Node3,1,0 0 0.000000
1.64267182931851E+018,Node3,1,0 0 0.000000
1.64267182952502E+018,Node3,1,0 0 0.000000
1.64267182972019E+018,Node3,1,0 0 0.000000
1.64267182993259E+018,Node3,1,160 0.059267 0.063405
1.64267183012785E+018,Node3,1,0 0 0.000000
1.64267183032794E+018,Node3,1,0 0 0.000000
1.64267183052319E+018,Node3,1,0 0 0.000000
1.64267183072351E+018,Node3,1,0 0 0.000000
1.64267183094146E+018,Node3,1,160 0.068292 0.072148
1.64267183113431E+018,Node3,1,0 0 0.000000
1.64267183133667E+018,Node3,1,0 0 0.000000
1.64267183153241E+018,Node3,1,0 0 0.000000
1.64267183173432E+018,Node3,1,0 0 0.000000
1.64267183207048E+018,Node3,1,160 0.197721 0.201467
1.64267183224843E+018,Node3,1,0 0 0.000000
1.64267183244912E+018,Node3,1,0 0 0.000000
1.64267183264915E+018,Node3,1,0 0 0.000000
1.64267183284957E+018,Node3,1,0 0 0.000000
1.64267183306816E+018,Node3,1,160 0.195216 0.198938
1.64267183325017E+018,Node3,1,0 0 0.000000
1.64267183345514E+018,Node3,1,0 0 0.000000
1.64267183366769E+018,Node3,1,0 0 0.000000
1.64267183385273E+018,Node3,1,0 0 0.000000
1.64267183406305E+018,Node3,1,160 0.189992 0.193747
1.64267183425869E+018,Node3,1,0 0 0.000000
1.64267183445442E+018,Node3,1,0 0 0.000000
1.64267183465926E+018,Node3,1,0 0 0.000000
1.64267183485575E+018,Node3,1,0 0 0.000000
1.6426718350664E+018,Node3,1,160 0.193108 0.196989
1.6426718352723E+018,Node3,1,0 0 0.000000
1.64267183545788E+018,Node3,1,0 0 0.000000
1.64267183577703E+018,Node3,1,0 0 0.000000
1.64267183619338E+018,Node3,1,105 0.318944 0.324349
1.64267183626477E+018,Node3,1,55 0.390734 0.395634
1.64267183646682E+018,Node3,1,0 0 0.000000
1.64267183666141E+018,Node3,1,0 0 0.000000
1.64267183686811E+018,Node3,1,0 0 0.000000
1.64267183708215E+018,Node3,1,160 0.209066 0.212772
1.64267183726345E+018,Node3,1,0 0 0.000000
1.6426718374726E+018,Node3,1,0 0 0.000000
1.64267183767179E+018,Node3,1,0 0 0.000000
1.64267183786558E+018,Node3,1,0 0 0.000000
1.64267183808381E+018,Node3,1,160 0.210993 0.214624
1.64267183826755E+018,Node3,1,0 0 0.000000
1.64267183847517E+018,Node3,1,0 0 0.000000
1.64267183866901E+018,Node3,1,0 0 0.000000
1.64267183887265E+018,Node3,1,0 0 0.000000
1.64267183909575E+018,Node3,1,160 0.222989 0.226789
1.64267183927066E+018,Node3,1,0 0 0.000000
1.64267183947084E+018,Node3,1,0 0 0.000000
1.6426718396792E+018,Node3,1,0 0 0.000000
1.64267183991066E+018,Node3,1,0 0 0.000000
1.64267184008223E+018,Node3,1,160 0.209544 0.213235
1.64267184027941E+018,Node3,1,0 0 0.000000
1.64267184047353E+018,Node3,1,0 0 0.000000
1.64267184068322E+018,Node3,1,0 0 0.000000
1.64267184092054E+018,Node3,1,23 0.050865 0.051558
1.64267184108364E+018,Node3,1,137 0.210322 0.214353
1.64267184127535E+018,Node3,1,0 0 0.000000
1.64267184147619E+018,Node3,1,0 0 0.000000
1.64267184168132E+018,Node3,1,0 0 0.000000
1.64267184192678E+018,Node3,1,127 0.053737 0.057685
1.64267184209151E+018,Node3,1,33 0.218011 0.221067
1.64267184228014E+018,Node3,1,0 0 0.000000
1.64267184248958E+018,Node3,1,0 0 0.000000
1.64267184267895E+018,Node3,1,0 0 0.000000
1.64267184293674E+018,Node3,1,148 0.063739 0.067489
1.64267184308012E+018,Node3,1,12 0.205680 0.206864
1.64267184328062E+018,Node3,1,0 0 0.000000
1.64267184348122E+018,Node3,1,0 0 0.000000
1.64267184368273E+018,Node3,1,0 0 0.000000
1.64267184393435E+018,Node3,1,160 0.061232 0.064980
1.64267184408868E+018,Node3,1,0 0 0.000000
1.64267184428384E+018,Node3,1,0 0 0.000000
1.64267184448507E+018,Node3,1,0 0 0.000000
1.64267184469142E+018,Node3,1,0 0 0.000000
1.64267184492729E+018,Node3,1,160 0.054227 0.058035
1.64267184508572E+018,Node3,1,0 0 0.000000
1.64267184528746E+018,Node3,1,0 0 0.000000
1.64267184571084E+018,Node3,1,0 0 0.000000
1.64267184629643E+018,Node3,1,148 0.415680 0.426600
1.64267184650452E+018,Node3,1,12 0.623757 0.628346
1.64267184669826E+018,Node3,1,0 0 0.000000
1.6426718469333E+018,Node3,1,160 0.060344 0.063966
1.64267184712662E+018,Node3,1,0 0 0.000000
1.64267184730279E+018,Node3,1,0 0 0.000000
1.64267184750071E+018,Node3,1,0 0 0.000000
1.64267184770104E+018,Node3,1,0 0 0.000000
1.64267184793926E+018,Node3,1,160 0.066138 0.069845
1.64267184811428E+018,Node3,1,0 0 0.000000
1.6426718483017E+018,Node3,1,0 0 0.000000
1.64267184850636E+018,Node3,1,0 0 0.000000
1.64267184871282E+018,Node3,1,0 0 0.000000
1.6426718489399E+018,Node3,1,160 0.066501 0.070314
1.64267184910346E+018,Node3,1,0 0 0.000000
1.64267184930934E+018,Node3,1,0 0 0.000000
1.64267184952695E+018,Node3,1,0 0 0.000000
1.64267184970542E+018,Node3,1,0 0 0.000000
1.64267184992704E+018,Node3,1,160 0.053670 0.057682
1.6426718501104E+018,Node3,1,0 0 0.000000
1.64267185030642E+018,Node3,1,0 0 0.000000
1.6426718505074E+018,Node3,1,0 0 0.000000
1.64267185070813E+018,Node3,1,0 0 0.000000
1.64267185093879E+018,Node3,1,160 0.065065 0.069003
1.64267185110824E+018,Node3,1,0 0 0.000000
1.64267185131607E+018,Node3,1,0 0 0.000000
1.64267185151045E+018,Node3,1,0 0 0.000000
1.64267185171572E+018,Node3,1,0 0 0.000000
1.6426718519445E+018,Node3,1,160 0.071159 0.075302
1.64267185211171E+018,Node3,1,0 0 0.000000
1.64267185232575E+018,Node3,1,0 0 0.000000
1.64267185251455E+018,Node3,1,0 0 0.000000
1.64267185272006E+018,Node3,1,0 0 0.000000
1.64267185293496E+018,Node3,1,160 0.061239 0.065421
1.64267185311457E+018,Node3,1,0 0 0.000000
1.64267185333521E+018,Node3,1,0 0 0.000000
1.642671853518E+018,Node3,1,0 0 0.000000
1.6426718537252E+018,Node3,1,0 0 0.000000
1.64267185394556E+018,Node3,1,160 0.072331 0.076216
1.64267185411764E+018,Node3,1,0 0 0.000000
1.6426718543186E+018,Node3,1,0 0 0.000000
1.64267185452539E+018,Node3,1,0 0 0.000000
1.64267185471919E+018,Node3,1,0 0 0.000000
1.64267185494813E+018,Node3,1,160 0.074783 0.078928
1.64267185512057E+018,Node3,1,0 0 0.000000
1.64267185532195E+018,Node3,1,0 0 0.000000
1.64267185552966E+018,Node3,1,0 0 0.000000
1.64267185572947E+018,Node3,1,0 0 0.000000
1.64267185593246E+018,Node3,1,160 0.059370 0.063178
1.64267185613092E+018,Node3,1,0 0 0.000000
1.64267185632392E+018,Node3,1,0 0 0.000000
1.64267185652393E+018,Node3,1,0 0 0.000000
1.64267185672783E+018,Node3,1,0 0 0.000000
1.64267185694113E+018,Node3,1,160 0.067581 0.071503
1.64267185712512E+018,Node3,1,0 0 0.000000
1.64267185733856E+018,Node3,1,0 0 0.000000
1.6426718575266E+018,Node3,1,0 0 0.000000
1.6426718577277E+018,Node3,1,0 0 0.000000
1.64267185793909E+018,Node3,1,160 0.065506 0.069558
1.6426718581424E+018,Node3,1,0 0 0.000000
1.64267185833549E+018,Node3,1,0 0 0.000000
1.64267185854215E+018,Node3,1,0 0 0.000000
1.64267185873666E+018,Node3,1,0 0 0.000000
1.64267185894666E+018,Node3,1,160 0.073625 0.077415
1.64267185913182E+018,Node3,1,0 0 0.000000
1.64267185933303E+018,Node3,1,0 0 0.000000
1.64267185953376E+018,Node3,1,0 0 0.000000
1.64267185974479E+018,Node3,1,0 0 0.000000
1.64267185994449E+018,Node3,1,160 0.071215 0.075174
1.64267186014214E+018,Node3,1,0 0 0.000000
1.64267186033945E+018,Node3,1,0 0 0.000000
1.64267186054224E+018,Node3,1,0 0 0.000000
1.64267186073968E+018,Node3,1,0 0 0.000000
1.64267186094699E+018,Node3,1,160 0.073702 0.077497
1.64267186114875E+018,Node3,1,0 0 0.000000
1.64267186133801E+018,Node3,1,0 0 0.000000
1.64267186153797E+018,Node3,1,0 0 0.000000
1.64267186174508E+018,Node3,1,0 0 0.000000
1.64267186195612E+018,Node3,1,160 0.082604 0.086518
1.64267186215343E+018,Node3,1,0 0 0.000000
1.64267186234167E+018,Node3,1,0 0 0.000000
1.64267186254219E+018,Node3,1,0 0 0.000000
1.64267186274938E+018,Node3,1,0 0 0.000000
1.64267186295996E+018,Node3,1,160 0.087032 0.090826
1.6426718631524E+018,Node3,1,0 0 0.000000
1.64267186335016E+018,Node3,1,0 0 0.000000
1.64267186354475E+018,Node3,1,0 0 0.000000
1.64267186375386E+018,Node3,1,0 0 0.000000
1.64267186396486E+018,Node3,1,160 0.090979 0.095126
1.64267186414615E+018,Node3,1,0 0 0.000000
1.64267186435578E+018,Node3,1,0 0 0.000000
1.64267186455228E+018,Node3,1,0 0 0.000000
1.64267186474804E+018,Node3,1,0 0 0.000000
1.64267186497673E+018,Node3,1,160 0.102818 0.107560
1.64267186515105E+018,Node3,1,0 0 0.000000
1.64267186536355E+018,Node3,1,0 0 0.000000
1.64267186555069E+018,Node3,1,0 0 0.000000
1.64267186575211E+018,Node3,1,0 0 0.000000
1.6426718659689E+018,Node3,1,160 0.095329 0.099149
1.6426718661539E+018,Node3,1,0 0 0.000000
1.64267186635525E+018,Node3,1,0 0 0.000000
1.64267186655906E+018,Node3,1,0 0 0.000000
1.64267186675604E+018,Node3,1,0 0 0.000000
1.64267186724561E+018,Node3,1,160 0.372201 0.375898
1.64267186756741E+018,Node3,1,0 0 0.000000
1.64267186776987E+018,Node3,1,0 0 0.000000
1.64267186797565E+018,Node3,1,160 0.102395 0.106587
1.64267186816236E+018,Node3,1,0 0 0.000000
1.64267186835989E+018,Node3,1,0 0 0.000000
1.6426718685657E+018,Node3,1,0 0 0.000000
1.6426718687653E+018,Node3,1,0 0 0.000000
1.6426718689718E+018,Node3,1,160 0.098547 0.102570
1.64267186916976E+018,Node3,1,0 0 0.000000
1.64267186936372E+018,Node3,1,0 0 0.000000
1.64267186956359E+018,Node3,1,0 0 0.000000
1.64267186977161E+018,Node3,1,0 0 0.000000
1.64267186997503E+018,Node3,1,160 0.101927 0.105177
1.6426718701678E+018,Node3,1,0 0 0.000000
1.64267187037355E+018,Node3,1,0 0 0.000000
1.64267187057339E+018,Node3,1,0 0 0.000000
1.64267187076739E+018,Node3,1,0 0 0.000000
1.64267187098422E+018,Node3,1,160 0.111234 0.114896
1.64267187116757E+018,Node3,1,0 0 0.000000
1.64267187137562E+018,Node3,1,0 0 0.000000
1.64267187157535E+018,Node3,1,0 0 0.000000
1.6426718717779E+018,Node3,1,0 0 0.000000
1.64267187199589E+018,Node3,1,160 0.122774 0.126606
1.64267187217672E+018,Node3,1,0 0 0.000000
1.64267187237247E+018,Node3,1,0 0 0.000000
1.64267187257303E+018,Node3,1,0 0 0.000000
1.64267187278229E+018,Node3,1,0 0 0.000000
1.6426718729957E+018,Node3,1,160 0.122799 0.126652
1.64267187318059E+018,Node3,1,0 0 0.000000
1.64267187337843E+018,Node3,1,0 0 0.000000
1.64267187357566E+018,Node3,1,0 0 0.000000
1.64267187377583E+018,Node3,1,0 0 0.000000
1.64267187399262E+018,Node3,1,160 0.118967 0.122952
1.64267187417671E+018,Node3,1,0 0 0.000000
1.64267187438528E+018,Node3,1,0 0 0.000000
1.64267187457849E+018,Node3,1,0 0 0.000000
1.64267187478276E+018,Node3,1,0 0 0.000000
1.64267187500078E+018,Node3,1,160 0.127826 0.131530
1.642671875181E+018,Node3,1,0 0 0.000000
1.64267187538205E+018,Node3,1,0 0 0.000000
1.64267187558861E+018,Node3,1,0 0 0.000000
1.64267187578311E+018,Node3,1,0 0 0.000000
1.64267187599411E+018,Node3,1,160 0.121151 0.124902
1.64267187618397E+018,Node3,1,0 0 0.000000
1.64267187639488E+018,Node3,1,0 0 0.000000
1.64267187658494E+018,Node3,1,0 0 0.000000
1.64267187679004E+018,Node3,1,0 0 0.000000
1.64267187700007E+018,Node3,1,160 0.126746 0.130509
1.64267187719809E+018,Node3,1,0 0 0.000000
1.64267187738753E+018,Node3,1,0 0 0.000000
1.64267187759705E+018,Node3,1,0 0 0.000000
1.64267187779968E+018,Node3,1,0 0 0.000000
1.64267187800632E+018,Node3,1,160 0.132974 0.136615
1.64267187818994E+018,Node3,1,0 0 0.000000
1.64267187839532E+018,Node3,1,0 0 0.000000
1.64267187859601E+018,Node3,1,0 0 0.000000
1.64267187879661E+018,Node3,1,0 0 0.000000
1.6426718790109E+018,Node3,1,160 0.137806 0.141630
1.6426718791973E+018,Node3,1,0 0 0.000000
1.64267187939535E+018,Node3,1,0 0 0.000000
1.64267187960338E+018,Node3,1,0 0 0.000000
1.64267187979457E+018,Node3,1,0 0 0.000000
1.64267188001848E+018,Node3,1,160 0.145159 0.148843
1.64267188021255E+018,Node3,1,0 0 0.000000
1.64267188039633E+018,Node3,1,0 0 0.000000
1.64267188059656E+018,Node3,1,0 0 0.000000
1.64267188080419E+018,Node3,1,0 0 0.000000
1.64267188102639E+018,Node3,1,160 0.153515 0.157142
1.64267188120388E+018,Node3,1,0 0 0.000000
1.64267188139949E+018,Node3,1,0 0 0.000000
1.64267188161008E+018,Node3,1,0 0 0.000000
1.64267188179951E+018,Node3,1,0 0 0.000000
1.64267188202096E+018,Node3,1,160 0.148005 0.151644
1.64267188220749E+018,Node3,1,0 0 0.000000
1.64267188240189E+018,Node3,1,0 0 0.000000
1.64267188260209E+018,Node3,1,0 0 0.000000
1.64267188280268E+018,Node3,1,0 0 0.000000
1.64267188302766E+018,Node3,1,160 0.154764 0.158393
1.64267188320351E+018,Node3,1,0 0 0.000000
1.64267188340502E+018,Node3,1,0 0 0.000000
1.64267188362069E+018,Node3,1,0 0 0.000000
1.64267188380858E+018,Node3,1,0 0 0.000000
1.64267188401646E+018,Node3,1,160 0.143758 0.147381
1.64267188420658E+018,Node3,1,0 0 0.000000
1.64267188441431E+018,Node3,1,0 0 0.000000
1.6426718846081E+018,Node3,1,0 0 0.000000
1.64267188480961E+018,Node3,1,0 0 0.000000
1.64267188503283E+018,Node3,1,160 0.159875 0.163818
1.64267188520978E+018,Node3,1,0 0 0.000000
1.64267188541099E+018,Node3,1,0 0 0.000000
1.64267188561159E+018,Node3,1,0 0 0.000000
1.64267188581237E+018,Node3,1,0 0 0.000000
1.64267188603622E+018,Node3,1,160 0.162707 0.166906
1.64267188621296E+018,Node3,1,0 0 0.000000
1.64267188641438E+018,Node3,1,0 0 0.000000
1.64267188662561E+018,Node3,1,0 0 0.000000
1.64267188681505E+018,Node3,1,0 0 0.000000
1.64267188705471E+018,Node3,1,160 0.181549 0.185162
1.6426718872161E+018,Node3,1,0 0 0.000000
1.64267188741864E+018,Node3,1,0 0 0.000000
1.64267188761689E+018,Node3,1,0 0 0.000000
1.6426718878178E+018,Node3,1,0 0 0.000000
1.64267188802824E+018,Node3,1,160 0.155257 0.158763
1.64267188821875E+018,Node3,1,0 0 0.000000
1.64267188842716E+018,Node3,1,0 0 0.000000
1.64267188862701E+018,Node3,1,0 0 0.000000
1.6426718888239E+018,Node3,1,0 0 0.000000
1.64267188904372E+018,Node3,1,160 0.170473 0.174342
1.64267188922105E+018,Node3,1,0 0 0.000000
1.64267188942083E+018,Node3,1,0 0 0.000000
1.64267188962259E+018,Node3,1,0 0 0.000000
1.64267188983028E+018,Node3,1,0 0 0.000000
1.64267189004013E+018,Node3,1,160 0.166995 0.170778
1.64267189023777E+018,Node3,1,0 0 0.000000
1.64267189042541E+018,Node3,1,0 0 0.000000
1.64267189062607E+018,Node3,1,0 0 0.000000
1.64267189082569E+018,Node3,1,0 0 0.000000
1.64267189103723E+018,Node3,1,160 0.163873 0.167816
1.64267189123725E+018,Node3,1,0 0 0.000000
1.64267189143085E+018,Node3,1,0 0 0.000000
1.64267189163292E+018,Node3,1,0 0 0.000000
1.64267189184197E+018,Node3,1,0 0 0.000000
1.64267189203913E+018,Node3,1,160 0.165696 0.169610
1.6426718922295E+018,Node3,1,0 0 0.000000
1.64267189244012E+018,Node3,1,0 0 0.000000
1.64267189263144E+018,Node3,1,0 0 0.000000
1.64267189283153E+018,Node3,1,0 0 0.000000
1.64267189304887E+018,Node3,1,160 0.175982 0.179728
1.64267189323269E+018,Node3,1,0 0 0.000000
1.64267189343917E+018,Node3,1,0 0 0.000000
1.6426718936477E+018,Node3,1,0 0 0.000000
1.64267189383498E+018,Node3,1,0 0 0.000000
1.64267189404515E+018,Node3,1,160 0.172044 0.175601
1.64267189423599E+018,Node3,1,0 0 0.000000
1.64267189443698E+018,Node3,1,0 0 0.000000
1.64267189464314E+018,Node3,1,0 0 0.000000
1.64267189484674E+018,Node3,1,0 0 0.000000
1.64267189505632E+018,Node3,1,160 0.183228 0.186983
1.64267189523828E+018,Node3,1,0 0 0.000000
1.64267189544406E+018,Node3,1,0 0 0.000000
1.64267189565219E+018,Node3,1,0 0 0.000000
1.6426718958406E+018,Node3,1,0 0 0.000000
1.64267189605206E+018,Node3,1,160 0.179312 0.182927
1.64267189624822E+018,Node3,1,0 0 0.000000
1.64267189644166E+018,Node3,1,0 0 0.000000
1.64267189664276E+018,Node3,1,0 0 0.000000
1.64267189684711E+018,Node3,1,0 0 0.000000
1.64267189706601E+018,Node3,1,160 0.192352 0.196384
1.64267189724416E+018,Node3,1,0 0 0.000000
1.64267189744958E+018,Node3,1,0 0 0.000000
1.64267189764963E+018,Node3,1,0 0 0.000000
1.64267189785276E+018,Node3,1,0 0 0.000000
1.64267189806601E+018,Node3,1,160 0.192336 0.196639
1.64267189824873E+018,Node3,1,0 0 0.000000
1.64267189845E+018,Node3,1,0 0 0.000000
1.64267189864923E+018,Node3,1,0 0 0.000000
1.64267189885019E+018,Node3,1,0 0 0.000000
1.64267189906626E+018,Node3,1,160 0.192711 0.196527
1.6426718992657E+018,Node3,1,0 0 0.000000
1.6426718994519E+018,Node3,1,0 0 0.000000
1.64267189965172E+018,Node3,1,0 0 0.000000
1.64267189985697E+018,Node3,1,0 0 0.000000
1.6426719000629E+018,Node3,1,160 0.189980 0.193548
1.64267190026685E+018,Node3,1,0 0 0.000000
1.64267190046553E+018,Node3,1,0 0 0.000000
1.64267190065489E+018,Node3,1,0 0 0.000000
1.64267190085488E+018,Node3,1,0 0 0.000000
1.64267190107562E+018,Node3,1,160 0.202627 0.206639
1.64267190125643E+018,Node3,1,0 0 0.000000
1.64267190145637E+018,Node3,1,0 0 0.000000
1.64267190166272E+018,Node3,1,0 0 0.000000
1.6426719018582E+018,Node3,1,0 0 0.000000
1.64267190206969E+018,Node3,1,160 0.196444 0.200139
1.64267190227134E+018,Node3,1,0 0 0.000000
1.64267190246043E+018,Node3,1,0 0 0.000000
1.64267190266657E+018,Node3,1,0 0 0.000000
1.64267190286594E+018,Node3,1,0 0 0.000000
1.6426719030735E+018,Node3,1,160 0.200631 0.204048
1.64267190326293E+018,Node3,1,0 0 0.000000
1.64267190346971E+018,Node3,1,0 0 0.000000
1.64267190366936E+018,Node3,1,0 0 0.000000
1.64267190388959E+018,Node3,1,0 0 0.000000
1.64267190408824E+018,Node3,1,160 0.215272 0.219263
1.64267190426635E+018,Node3,1,0 0 0.000000
1.642671904466E+018,Node3,1,0 0 0.000000
1.64267190466736E+018,Node3,1,0 0 0.000000
1.64267190491755E+018,Node3,1,0 0 0.000000
1.64267190509285E+018,Node3,1,160 0.219486 0.223408
1.6426719052736E+018,Node3,1,0 0 0.000000
1.6426719054696E+018,Node3,1,0 0 0.000000
1.64267190567076E+018,Node3,1,0 0 0.000000
1.6426719059196E+018,Node3,1,0 0 0.000000
1.64267190608926E+018,Node3,1,160 0.215889 0.220216
1.64267190627225E+018,Node3,1,0 0 0.000000
1.64267190647686E+018,Node3,1,0 0 0.000000
1.64267190668592E+018,Node3,1,0 0 0.000000
1.6426719069233E+018,Node3,1,12 0.054008 0.054469
1.64267190708424E+018,Node3,1,148 0.210806 0.215041
1.64267190727579E+018,Node3,1,0 0 0.000000
1.64267190747616E+018,Node3,1,0 0 0.000000
1.64267190768658E+018,Node3,1,0 0 0.000000
1.64267190791943E+018,Node3,1,131 0.045816 0.050066
1.64267190809533E+018,Node3,1,29 0.220552 0.223645
1.64267190828209E+018,Node3,1,0 0 0.000000
1.64267190848391E+018,Node3,1,0 0 0.000000
1.64267190869564E+018,Node3,1,0 0 0.000000
1.6426719089232E+018,Node3,1,145 0.050086 0.054185
1.64267190908085E+018,Node3,1,15 0.204514 0.206041
1.64267190929461E+018,Node3,1,0 0 0.000000
1.64267190948145E+018,Node3,1,0 0 0.000000
1.64267190969732E+018,Node3,1,0 0 0.000000
1.64267190992856E+018,Node3,1,157 0.055229 0.059062
1.64267191008352E+018,Node3,1,3 0.205185 0.205445
1.64267191029935E+018,Node3,1,0 0 0.000000
1.64267191048745E+018,Node3,1,0 0 0.000000
1.6426719106843E+018,Node3,1,0 0 0.000000
1.64267191093271E+018,Node3,1,160 0.059101 0.063284
1.64267191109197E+018,Node3,1,0 0 0.000000
1.64267191128904E+018,Node3,1,0 0 0.000000
1.64267191149414E+018,Node3,1,0 0 0.000000
1.6426719116908E+018,Node3,1,0 0 0.000000
1.64267191193436E+018,Node3,1,160 0.061054 0.064982
1.64267191208688E+018,Node3,1,0 0 0.000000
1.64267191228792E+018,Node3,1,0 0 0.000000
1.64267191249609E+018,Node3,1,0 0 0.000000
1.64267191268926E+018,Node3,1,0 0 0.000000
1.64267191326508E+018,Node3,1,160 0.392100 0.395826
1.64267191347456E+018,Node3,1,0 0 0.000000
1.64267192351331E+018,Node3,1,0 0 0.000000
1.64267192382278E+018,Node3,1,1600 5.447835 9.952146
1.64267192393464E+018,Node3,1,160 0.060895 0.064815
1.64267192411191E+018,Node3,1,0 0 0.000000
1.6426719243194E+018,Node3,1,0 0 0.000000
1.64267192451942E+018,Node3,1,0 0 0.000000
1.64267192471394E+018,Node3,1,0 0 0.000000
1.64267192493422E+018,Node3,1,160 0.060457 0.064352
1.64267192511538E+018,Node3,1,0 0 0.000000
1.64267192531683E+018,Node3,1,0 0 0.000000
1.64267192551706E+018,Node3,1,0 0 0.000000
1.64267192572113E+018,Node3,1,0 0 0.000000
1.64267192593275E+018,Node3,1,160 0.059375 0.063760
1.64267192612454E+018,Node3,1,0 0 0.000000
1.64267192631992E+018,Node3,1,0 0 0.000000
1.64267192652419E+018,Node3,1,0 0 0.000000
1.64267192672535E+018,Node3,1,0 0 0.000000
1.64267192693833E+018,Node3,1,160 0.065243 0.069108
1.64267192712941E+018,Node3,1,0 0 0.000000
1.64267192733349E+018,Node3,1,0 0 0.000000
1.64267192752287E+018,Node3,1,0 0 0.000000
1.6426719277302E+018,Node3,1,0 0 0.000000
1.64267192793442E+018,Node3,1,160 0.061045 0.064560
1.64267192813283E+018,Node3,1,0 0 0.000000
1.64267192832599E+018,Node3,1,0 0 0.000000
1.64267192852735E+018,Node3,1,0 0 0.000000
1.64267192872846E+018,Node3,1,0 0 0.000000
1.64267192894574E+018,Node3,1,160 0.072367 0.076211
1.64267192913719E+018,Node3,1,0 0 0.000000
1.64267192933356E+018,Node3,1,0 0 0.000000
1.64267192953029E+018,Node3,1,0 0 0.000000
1.64267192973668E+018,Node3,1,0 0 0.000000
1.64267192995523E+018,Node3,1,160 0.082037 0.085727
1.64267193014264E+018,Node3,1,0 0 0.000000
1.64267193033248E+018,Node3,1,0 0 0.000000
1.6426719305336E+018,Node3,1,0 0 0.000000
1.64267193073484E+018,Node3,1,0 0 0.000000
1.64267193096538E+018,Node3,1,160 0.092072 0.095773
1.64267193114363E+018,Node3,1,0 0 0.000000
1.64267193133977E+018,Node3,1,0 0 0.000000
1.64267193154303E+018,Node3,1,0 0 0.000000
1.64267193174203E+018,Node3,1,0 0 0.000000
1.64267193194843E+018,Node3,1,160 0.075446 0.079448
1.6426719321461E+018,Node3,1,0 0 0.000000
1.64267193233984E+018,Node3,1,0 0 0.000000
1.6426719325476E+018,Node3,1,0 0 0.000000
1.64267193274104E+018,Node3,1,0 0 0.000000
1.64267193295175E+018,Node3,1,160 0.078416 0.082391
1.64267193315709E+018,Node3,1,0 0 0.000000
1.6426719333435E+018,Node3,1,0 0 0.000000
1.64267193354347E+018,Node3,1,0 0 0.000000
1.64267193375024E+018,Node3,1,0 0 0.000000
1.64267193395981E+018,Node3,1,160 0.086913 0.090640
1.64267193415313E+018,Node3,1,0 0 0.000000
1.64267193434572E+018,Node3,1,0 0 0.000000
1.64267193454685E+018,Node3,1,0 0 0.000000
1.64267193476006E+018,Node3,1,0 0 0.000000
1.6426719349612E+018,Node3,1,160 0.088361 0.091864
1.64267193514832E+018,Node3,1,0 0 0.000000
1.64267193534939E+018,Node3,1,0 0 0.000000
1.64267193555223E+018,Node3,1,0 0 0.000000
1.64267193575086E+018,Node3,1,0 0 0.000000
1.64267193596143E+018,Node3,1,160 0.088289 0.092022
1.64267193615183E+018,Node3,1,0 0 0.000000
1.64267193635808E+018,Node3,1,0 0 0.000000
1.64267193655364E+018,Node3,1,0 0 0.000000
1.64267193675356E+018,Node3,1,0 0 0.000000
1.64267193697713E+018,Node3,1,160 0.103543 0.107647
1.64267193715408E+018,Node3,1,0 0 0.000000
1.6426719373554E+018,Node3,1,0 0 0.000000
1.64267193755611E+018,Node3,1,0 0 0.000000
1.64267193776168E+018,Node3,1,0 0 0.000000
1.64267193798285E+018,Node3,1,160 0.109900 0.113796
1.64267193815703E+018,Node3,1,0 0 0.000000
1.64267193835792E+018,Node3,1,0 0 0.000000
1.64267193855869E+018,Node3,1,0 0 0.000000
1.64267193876464E+018,Node3,1,0 0 0.000000
1.64267193897909E+018,Node3,1,160 0.105625 0.109713
1.64267193915989E+018,Node3,1,0 0 0.000000
1.64267193937314E+018,Node3,1,0 0 0.000000
1.64267193956139E+018,Node3,1,0 0 0.000000
1.64267193976216E+018,Node3,1,0 0 0.000000
1.64267193997889E+018,Node3,1,160 0.105698 0.109697
1.64267194017628E+018,Node3,1,0 0 0.000000
1.64267194036794E+018,Node3,1,0 0 0.000000
1.64267194056708E+018,Node3,1,0 0 0.000000
1.64267194077516E+018,Node3,1,0 0 0.000000
1.64267194098687E+018,Node3,1,160 0.113131 0.117201
1.64267194117909E+018,Node3,1,0 0 0.000000
1.64267194136758E+018,Node3,1,0 0 0.000000
1.6426719415683E+018,Node3,1,0 0 0.000000
1.64267194176885E+018,Node3,1,0 0 0.000000
1.64267194198116E+018,Node3,1,160 0.107616 0.111859
1.6426719421701E+018,Node3,1,0 0 0.000000
1.6426719423801E+018,Node3,1,0 0 0.000000
1.64267194257131E+018,Node3,1,0 0 0.000000
1.64267194277686E+018,Node3,1,0 0 0.000000
1.64267194299679E+018,Node3,1,160 0.123664 0.127477
1.64267194317257E+018,Node3,1,0 0 0.000000
1.64267194337321E+018,Node3,1,0 0 0.000000
1.64267194358841E+018,Node3,1,0 0 0.000000
1.64267194377437E+018,Node3,1,0 0 0.000000
1.64267194398493E+018,Node3,1,160 0.111814 0.115616
1.64267194417829E+018,Node3,1,0 0 0.000000
1.64267194438348E+018,Node3,1,0 0 0.000000
1.64267194458459E+018,Node3,1,0 0 0.000000
1.64267194478184E+018,Node3,1,0 0 0.000000
1.64267194556237E+018,Node3,1,160 0.688101 0.692977
1.64267194561416E+018,Node3,1,0 0 0.000000
1.64267194579806E+018,Node3,1,0 0 0.000000
1.64267194599906E+018,Node3,1,160 0.125824 0.129565
1.64267194619218E+018,Node3,1,0 0 0.000000
1.64267194639119E+018,Node3,1,0 0 0.000000
1.64267194659035E+018,Node3,1,0 0 0.000000
1.64267194678698E+018,Node3,1,0 0 0.000000
1.6426719469978E+018,Node3,1,160 0.124309 0.128576
1.64267194718818E+018,Node3,1,0 0 0.000000
1.64267194738943E+018,Node3,1,0 0 0.000000
1.64267194759058E+018,Node3,1,0 0 0.000000
1.64267194780308E+018,Node3,1,0 0 0.000000
1.64267194800825E+018,Node3,1,160 0.134837 0.138710
1.64267194819248E+018,Node3,1,0 0 0.000000
1.64267194839361E+018,Node3,1,0 0 0.000000
1.64267194861597E+018,Node3,1,0 0 0.000000
1.64267194879549E+018,Node3,1,0 0 0.000000
1.64267194900688E+018,Node3,1,160 0.133312 0.137514
1.64267194919756E+018,Node3,1,0 0 0.000000
1.64267194940109E+018,Node3,1,0 0 0.000000
1.64267194960504E+018,Node3,1,0 0 0.000000
1.64267194979795E+018,Node3,1,0 0 0.000000
1.64267195000861E+018,Node3,1,160 0.135652 0.139328
1.64267195020473E+018,Node3,1,0 0 0.000000
1.64267195040572E+018,Node3,1,0 0 0.000000
1.64267195060789E+018,Node3,1,0 0 0.000000
1.64267195081368E+018,Node3,1,0 0 0.000000
1.64267195102698E+018,Node3,1,160 0.153542 0.157356
1.64267195120126E+018,Node3,1,0 0 0.000000
1.64267195140157E+018,Node3,1,0 0 0.000000
1.64267195160739E+018,Node3,1,0 0 0.000000
1.64267195180191E+018,Node3,1,0 0 0.000000
1.6426719520192E+018,Node3,1,160 0.145955 0.149491
1.642671952204E+018,Node3,1,0 0 0.000000
1.64267195240412E+018,Node3,1,0 0 0.000000
1.64267195261369E+018,Node3,1,0 0 0.000000
1.64267195280853E+018,Node3,1,0 0 0.000000
1.64267195302269E+018,Node3,1,160 0.149158 0.153348
1.64267195320706E+018,Node3,1,0 0 0.000000
1.6426719534083E+018,Node3,1,0 0 0.000000
1.64267195360806E+018,Node3,1,0 0 0.000000
1.64267195381575E+018,Node3,1,0 0 0.000000
1.64267195402558E+018,Node3,1,160 0.152346 0.156428
1.64267195420944E+018,Node3,1,0 0 0.000000
1.64267195440987E+018,Node3,1,0 0 0.000000
1.64267195461764E+018,Node3,1,0 0 0.000000
1.64267195481094E+018,Node3,1,0 0 0.000000
1.64267195502831E+018,Node3,1,160 0.155046 0.158618
1.64267195522508E+018,Node3,1,0 0 0.000000
1.64267195541355E+018,Node3,1,0 0 0.000000
1.64267195561446E+018,Node3,1,0 0 0.000000
1.64267195581906E+018,Node3,1,0 0 0.000000
1.64267195603864E+018,Node3,1,160 0.165515 0.169067
1.6426719562154E+018,Node3,1,0 0 0.000000
1.6426719564162E+018,Node3,1,0 0 0.000000
1.64267195661669E+018,Node3,1,0 0 0.000000
1.64267195682618E+018,Node3,1,0 0 0.000000
1.64267195703413E+018,Node3,1,160 0.161182 0.164703
1.64267195722489E+018,Node3,1,0 0 0.000000
1.64267195741946E+018,Node3,1,0 0 0.000000
1.64267195761988E+018,Node3,1,0 0 0.000000
1.64267195781946E+018,Node3,1,0 0 0.000000
1.64267195804611E+018,Node3,1,160 0.172989 0.176888
1.64267195822436E+018,Node3,1,0 0 0.000000
1.64267195842955E+018,Node3,1,0 0 0.000000
1.64267195862352E+018,Node3,1,0 0 0.000000
1.64267195882861E+018,Node3,1,0 0 0.000000
1.64267195905242E+018,Node3,1,160 0.178959 0.182921
1.64267195922483E+018,Node3,1,0 0 0.000000
1.64267195942625E+018,Node3,1,0 0 0.000000
1.64267195962685E+018,Node3,1,0 0 0.000000
1.64267195982726E+018,Node3,1,0 0 0.000000
1.64267196005178E+018,Node3,1,160 0.178630 0.182538
1.64267196022887E+018,Node3,1,0 0 0.000000
1.64267196043018E+018,Node3,1,0 0 0.000000
1.64267196063595E+018,Node3,1,0 0 0.000000
1.64267196083583E+018,Node3,1,0 0 0.000000
1.64267196104864E+018,Node3,1,160 0.175045 0.179395
1.64267196124303E+018,Node3,1,0 0 0.000000
1.6426719614327E+018,Node3,1,0 0 0.000000
1.64267196164284E+018,Node3,1,0 0 0.000000
1.64267196183821E+018,Node3,1,0 0 0.000000
1.64267196205526E+018,Node3,1,160 0.181624 0.185802
1.642671962234E+018,Node3,1,0 0 0.000000
1.64267196244437E+018,Node3,1,0 0 0.000000
1.64267196264536E+018,Node3,1,0 0 0.000000
1.64267196283484E+018,Node3,1,0 0 0.000000
1.64267196304501E+018,Node3,1,160 0.171837 0.175706
1.64267196324217E+018,Node3,1,0 0 0.000000
1.64267196344384E+018,Node3,1,0 0 0.000000
1.64267196363618E+018,Node3,1,0 0 0.000000
1.64267196383636E+018,Node3,1,0 0 0.000000
1.64267196405312E+018,Node3,1,160 0.180361 0.184063
1.64267196424613E+018,Node3,1,0 0 0.000000
1.64267196443877E+018,Node3,1,0 0 0.000000
1.64267196464502E+018,Node3,1,0 0 0.000000
1.64267196484739E+018,Node3,1,0 0 0.000000
1.64267196505855E+018,Node3,1,160 0.185275 0.189170
1.6426719652419E+018,Node3,1,0 0 0.000000
1.64267196545822E+018,Node3,1,0 0 0.000000
1.64267196564293E+018,Node3,1,0 0 0.000000
1.64267196584353E+018,Node3,1,0 0 0.000000
1.64267196606267E+018,Node3,1,160 0.189410 0.193291
1.64267196625039E+018,Node3,1,0 0 0.000000
1.64267196659307E+018,Node3,1,0 0 0.000000
1.6426719669867E+018,Node3,1,0 0 0.000000
1.64267196721208E+018,Node3,1,160 0.334443 0.342306
1.64267196726137E+018,Node3,1,0 0 0.000000
1.64267196746045E+018,Node3,1,0 0 0.000000
1.64267196766066E+018,Node3,1,0 0 0.000000
1.64267196786112E+018,Node3,1,0 0 0.000000
1.64267196807917E+018,Node3,1,160 0.205926 0.209613
1.64267196826554E+018,Node3,1,0 0 0.000000
1.64267196846371E+018,Node3,1,0 0 0.000000
1.64267196866835E+018,Node3,1,0 0 0.000000
1.64267196886426E+018,Node3,1,0 0 0.000000
1.6426719690826E+018,Node3,1,160 0.209333 0.212759
1.64267196927145E+018,Node3,1,0 0 0.000000
1.64267196946691E+018,Node3,1,0 0 0.000000
1.64267196967257E+018,Node3,1,0 0 0.000000
1.64267196986767E+018,Node3,1,0 0 0.000000
1.64267197007826E+018,Node3,1,160 0.205191 0.209028
1.64267197026783E+018,Node3,1,0 0 0.000000
1.64267197047501E+018,Node3,1,0 0 0.000000
1.64267197066885E+018,Node3,1,0 0 0.000000
1.64267197087405E+018,Node3,1,0 0 0.000000
1.64267197110144E+018,Node3,1,160 0.228603 0.232365
1.64267197127069E+018,Node3,1,0 0 0.000000
1.64267197148021E+018,Node3,1,0 0 0.000000
1.64267197167203E+018,Node3,1,0 0 0.000000
1.64267197191499E+018,Node3,1,0 0 0.000000
1.64267197208251E+018,Node3,1,160 0.209691 0.213281
1.64267197227327E+018,Node3,1,0 0 0.000000
1.64267197247394E+018,Node3,1,0 0 0.000000
1.64267197267511E+018,Node3,1,0 0 0.000000
1.6426719729284E+018,Node3,1,125 0.055255 0.059405
1.64267197307872E+018,Node3,1,35 0.205344 0.208512
1.64267197328185E+018,Node3,1,0 0 0.000000
1.64267197349958E+018,Node3,1,0 0 0.000000
1.642671973682E+018,Node3,1,0 0 0.000000
1.64267197392335E+018,Node3,1,136 0.050491 0.053977
1.6426719740871E+018,Node3,1,24 0.212593 0.214283
1.64267197427896E+018,Node3,1,0 0 0.000000
1.64267197447928E+018,Node3,1,0 0 0.000000
1.64267197469252E+018,Node3,1,0 0 0.000000
1.6426719749269E+018,Node3,1,147 0.053805 0.057258
1.64267197508017E+018,Node3,1,13 0.204357 0.205574
1.64267197528068E+018,Node3,1,0 0 0.000000
1.6426719754951E+018,Node3,1,0 0 0.000000
1.64267197568215E+018,Node3,1,0 0 0.000000
1.64267197594479E+018,Node3,1,158 0.071985 0.075517
1.64267197608217E+018,Node3,1,2 0.206302 0.206850
1.64267197628652E+018,Node3,1,0 0 0.000000
1.64267197648415E+018,Node3,1,0 0 0.000000
1.6426719766915E+018,Node3,1,0 0 0.000000
1.64267197693674E+018,Node3,1,160 0.063181 0.067312
1.6426719770947E+018,Node3,1,0 0 0.000000
1.64267197728715E+018,Node3,1,0 0 0.000000
1.6426719774921E+018,Node3,1,0 0 0.000000
1.64267197768821E+018,Node3,1,0 0 0.000000
1.64267197792961E+018,Node3,1,160 0.056525 0.060024
1.64267197808842E+018,Node3,1,0 0 0.000000
1.64267197828978E+018,Node3,1,0 0 0.000000
1.64267197849763E+018,Node3,1,0 0 0.000000
1.64267197869621E+018,Node3,1,0 0 0.000000
1.6426719789376E+018,Node3,1,160 0.064324 0.067827
1.64267197910206E+018,Node3,1,0 0 0.000000
1.64267197929232E+018,Node3,1,0 0 0.000000
1.64267197950242E+018,Node3,1,0 0 0.000000
1.64267197969201E+018,Node3,1,0 0 0.000000
1.64267197992425E+018,Node3,1,158 0.050716 0.054857
1.64267198009185E+018,Node3,1,2 0.214619 0.214728
1.64267198029349E+018,Node3,1,0 0 0.000000
1.64267198050652E+018,Node3,1,0 0 0.000000
1.64267198069439E+018,Node3,1,0 0 0.000000
1.64267198093962E+018,Node3,1,160 0.066584 0.070301
1.64267198110121E+018,Node3,1,0 0 0.000000
1.6426719813008E+018,Node3,1,0 0 0.000000
1.64267198149711E+018,Node3,1,0 0 0.000000
1.64267198170659E+018,Node3,1,0 0 0.000000
1.64267198192728E+018,Node3,1,160 0.054277 0.058112
1.64267198209765E+018,Node3,1,0 0 0.000000
1.64267198231245E+018,Node3,1,0 0 0.000000
1.64267198250007E+018,Node3,1,0 0 0.000000
1.64267198269974E+018,Node3,1,0 0 0.000000
1.64267198293489E+018,Node3,1,160 0.061897 0.065671
1.64267198310304E+018,Node3,1,0 0 0.000000
1.64267198330243E+018,Node3,1,0 0 0.000000
1.64267198350797E+018,Node3,1,0 0 0.000000
1.64267198372402E+018,Node3,1,0 0 0.000000
1.64267198394216E+018,Node3,1,160 0.068824 0.072980
1.64267198410523E+018,Node3,1,0 0 0.000000
1.64267198430428E+018,Node3,1,0 0 0.000000
1.64267198450456E+018,Node3,1,0 0 0.000000
1.64267198471131E+018,Node3,1,0 0 0.000000
1.64267198492841E+018,Node3,1,160 0.055078 0.058854
1.64267198511279E+018,Node3,1,0 0 0.000000
1.64267198531294E+018,Node3,1,0 0 0.000000
1.64267198550711E+018,Node3,1,0 0 0.000000
1.64267198571907E+018,Node3,1,0 0 0.000000
1.64267198593236E+018,Node3,1,160 0.059076 0.063009
1.6426719861081E+018,Node3,1,0 0 0.000000
1.64267198630929E+018,Node3,1,0 0 0.000000
1.64267198650996E+018,Node3,1,0 0 0.000000
1.64267198670949E+018,Node3,1,0 0 0.000000
1.64267198693826E+018,Node3,1,160 0.064805 0.068920
1.64267198712079E+018,Node3,1,0 0 0.000000
1.64267198731228E+018,Node3,1,0 0 0.000000
1.64267198751735E+018,Node3,1,0 0 0.000000
1.64267198771288E+018,Node3,1,0 0 0.000000
1.64267198793731E+018,Node3,1,160 0.064101 0.068127
1.64267198811367E+018,Node3,1,0 0 0.000000
1.64267198831499E+018,Node3,1,0 0 0.000000
1.64267198851519E+018,Node3,1,0 0 0.000000
1.64267198872105E+018,Node3,1,0 0 0.000000
1.64267198893331E+018,Node3,1,160 0.060059 0.064035
1.64267198913256E+018,Node3,1,0 0 0.000000
1.64267198932102E+018,Node3,1,0 0 0.000000
1.64267198952584E+018,Node3,1,0 0 0.000000
1.64267198972056E+018,Node3,1,0 0 0.000000
1.64267198993294E+018,Node3,1,160 0.059425 0.063535
1.64267199013125E+018,Node3,1,0 0 0.000000
1.64267199032119E+018,Node3,1,0 0 0.000000
1.64267199052245E+018,Node3,1,0 0 0.000000
1.64267199072777E+018,Node3,1,0 0 0.000000
1.64267199094735E+018,Node3,1,160 0.073936 0.078086
1.64267199112367E+018,Node3,1,0 0 0.000000
1.64267199132847E+018,Node3,1,0 0 0.000000
1.64267199152464E+018,Node3,1,0 0 0.000000
1.64267199173668E+018,Node3,1,0 0 0.000000
1.64267199195248E+018,Node3,1,160 0.078995 0.083126
1.64267199213103E+018,Node3,1,0 0 0.000000
1.64267199233009E+018,Node3,1,0 0 0.000000
1.64267199253122E+018,Node3,1,0 0 0.000000
1.64267199272751E+018,Node3,1,0 0 0.000000
1.64267199327623E+018,Node3,1,160 0.402519 0.406769
1.64267199345802E+018,Node3,1,0 0 0.000000
1.64267199359694E+018,Node3,1,0 0 0.000000
1.64267199373462E+018,Node3,1,0 0 0.000000
1.64267199394822E+018,Node3,1,160 0.074486 0.078724
1.64267199414017E+018,Node3,1,0 0 0.000000
1.64267199434067E+018,Node3,1,0 0 0.000000
1.64267199453523E+018,Node3,1,0 0 0.000000
1.64267199474084E+018,Node3,1,0 0 0.000000
1.64267199495231E+018,Node3,1,160 0.078646 0.083040
1.64267199513463E+018,Node3,1,0 0 0.000000
1.64267199533493E+018,Node3,1,0 0 0.000000
1.64267199554309E+018,Node3,1,0 0 0.000000
1.64267199573728E+018,Node3,1,0 0 0.000000
1.64267199595384E+018,Node3,1,160 0.080541 0.084638
1.64267199614718E+018,Node3,1,0 0 0.000000
1.64267199633902E+018,Node3,1,0 0 0.000000
1.64267199653964E+018,Node3,1,0 0 0.000000
1.64267199674599E+018,Node3,1,0 0 0.000000
1.64267199695537E+018,Node3,1,160 0.081715 0.085735
1.64267199714736E+018,Node3,1,0 0 0.000000
1.64267199734792E+018,Node3,1,0 0 0.000000
1.64267199754299E+018,Node3,1,0 0 0.000000
1.64267199774469E+018,Node3,1,0 0 0.000000
1.64267199796091E+018,Node3,1,160 0.087633 0.091600
1.64267199815283E+018,Node3,1,0 0 0.000000
1.64267199834601E+018,Node3,1,0 0 0.000000
1.64267199854635E+018,Node3,1,0 0 0.000000
1.64267199874738E+018,Node3,1,0 0 0.000000
1.64267199896951E+018,Node3,1,160 0.096653 0.100436
1.64267199914782E+018,Node3,1,0 0 0.000000
1.6426719993586E+018,Node3,1,0 0 0.000000
1.64267199955277E+018,Node3,1,0 0 0.000000
1.64267199976478E+018,Node3,1,0 0 0.000000
1.64267199996723E+018,Node3,1,160 0.093648 0.097843
1.64267200015102E+018,Node3,1,0 0 0.000000
1.64267200036399E+018,Node3,1,0 0 0.000000
1.64267200055266E+018,Node3,1,0 0 0.000000
1.6426720007522E+018,Node3,1,0 0 0.000000
1.6426720009706E+018,Node3,1,160 0.097911 0.101358
1.64267200115988E+018,Node3,1,0 0 0.000000
1.64267200135576E+018,Node3,1,0 0 0.000000
1.64267200156039E+018,Node3,1,0 0 0.000000
1.64267200176061E+018,Node3,1,0 0 0.000000
1.64267200196787E+018,Node3,1,160 0.094337 0.098341
1.64267200215795E+018,Node3,1,0 0 0.000000
1.64267200236258E+018,Node3,1,0 0 0.000000
1.64267200256705E+018,Node3,1,0 0 0.000000
1.64267200276358E+018,Node3,1,0 0 0.000000
1.6426720029844E+018,Node3,1,160 0.110831 0.115032
1.64267200316499E+018,Node3,1,0 0 0.000000
1.64267200336284E+018,Node3,1,0 0 0.000000
1.64267200357163E+018,Node3,1,0 0 0.000000
1.64267200376875E+018,Node3,1,0 0 0.000000
1.64267200397436E+018,Node3,1,160 0.100451 0.104924
1.64267200417004E+018,Node3,1,0 0 0.000000
1.64267200436551E+018,Node3,1,0 0 0.000000
1.64267200456555E+018,Node3,1,0 0 0.000000
1.64267200476592E+018,Node3,1,0 0 0.000000
1.64267200497692E+018,Node3,1,160 0.103302 0.107093
1.64267200516608E+018,Node3,1,0 0 0.000000
1.64267200537453E+018,Node3,1,0 0 0.000000
1.64267200556835E+018,Node3,1,0 0 0.000000
1.64267200577406E+018,Node3,1,0 0 0.000000
1.64267200598636E+018,Node3,1,160 0.113551 0.117322
1.6426720061698E+018,Node3,1,0 0 0.000000
1.64267200637788E+018,Node3,1,0 0 0.000000
1.64267200657799E+018,Node3,1,0 0 0.000000
1.64267200677161E+018,Node3,1,0 0 0.000000
1.64267200699298E+018,Node3,1,160 0.119995 0.123581
1.642672007178E+018,Node3,1,0 0 0.000000
1.64267200737399E+018,Node3,1,0 0 0.000000
1.6426720075872E+018,Node3,1,0 0 0.000000
1.64267200777566E+018,Node3,1,0 0 0.000000
1.64267200799272E+018,Node3,1,160 0.119737 0.123384
1.64267200818315E+018,Node3,1,0 0 0.000000
1.64267200838767E+018,Node3,1,0 0 0.000000
1.64267200857802E+018,Node3,1,0 0 0.000000
1.64267200878282E+018,Node3,1,0 0 0.000000
1.64267200900056E+018,Node3,1,160 0.127451 0.131531
1.64267200918388E+018,Node3,1,0 0 0.000000
1.64267200938885E+018,Node3,1,0 0 0.000000
1.64267200958164E+018,Node3,1,0 0 0.000000
1.64267200978224E+018,Node3,1,0 0 0.000000
1.64267201000464E+018,Node3,1,160 0.131029 0.135482
1.64267201018199E+018,Node3,1,0 0 0.000000
1.64267201038297E+018,Node3,1,0 0 0.000000
1.64267201058391E+018,Node3,1,0 0 0.000000
1.6426720107844E+018,Node3,1,0 0 0.000000
1.6426720110087E+018,Node3,1,160 0.135551 0.139567
1.64267201119034E+018,Node3,1,0 0 0.000000
1.64267201138949E+018,Node3,1,0 0 0.000000
1.64267201158587E+018,Node3,1,0 0 0.000000
1.6426720118003E+018,Node3,1,0 0 0.000000
1.64267201199785E+018,Node3,1,160 0.124329 0.128559
1.64267201219263E+018,Node3,1,0 0 0.000000
1.64267201240339E+018,Node3,1,0 0 0.000000
1.64267201258938E+018,Node3,1,0 0 0.000000
1.64267201278959E+018,Node3,1,0 0 0.000000
1.64267201300837E+018,Node3,1,160 0.135319 0.139071
1.64267201319724E+018,Node3,1,0 0 0.000000
1.64267201340035E+018,Node3,1,0 0 0.000000
1.64267201359843E+018,Node3,1,0 0 0.000000
1.64267201379235E+018,Node3,1,0 0 0.000000
1.64267201400823E+018,Node3,1,160 0.134840 0.138667
1.64267201419709E+018,Node3,1,0 0 0.000000
1.64267201439473E+018,Node3,1,0 0 0.000000
1.64267201460384E+018,Node3,1,0 0 0.000000
1.64267201479636E+018,Node3,1,0 0 0.000000
1.64267201500753E+018,Node3,1,160 0.133946 0.138392
1.64267201519762E+018,Node3,1,0 0 0.000000
1.64267201541047E+018,Node3,1,0 0 0.000000
1.64267201559977E+018,Node3,1,0 0 0.000000
1.64267201580536E+018,Node3,1,0 0 0.000000
1.64267201601066E+018,Node3,1,160 0.136727 0.140806
1.64267201620944E+018,Node3,1,0 0 0.000000
1.64267201640546E+018,Node3,1,0 0 0.000000
1.64267201660199E+018,Node3,1,0 0 0.000000
1.64267201681431E+018,Node3,1,0 0 0.000000
1.64267201702812E+018,Node3,1,160 0.154608 0.159090
1.6426720172029E+018,Node3,1,0 0 0.000000
1.64267201740367E+018,Node3,1,0 0 0.000000
1.64267201760511E+018,Node3,1,0 0 0.000000
1.64267201781555E+018,Node3,1,0 0 0.000000
1.64267201801589E+018,Node3,1,160 0.142731 0.146519
1.64267201822013E+018,Node3,1,0 0 0.000000
1.64267201840745E+018,Node3,1,0 0 0.000000
1.64267201860833E+018,Node3,1,0 0 0.000000
1.64267201880936E+018,Node3,1,0 0 0.000000
1.64267201903577E+018,Node3,1,160 0.162649 0.166550
1.64267201921069E+018,Node3,1,0 0 0.000000
1.64267201941583E+018,Node3,1,0 0 0.000000
1.64267201961724E+018,Node3,1,0 0 0.000000
1.64267201982901E+018,Node3,1,0 0 0.000000
1.64267202002446E+018,Node3,1,160 0.151470 0.155114
1.64267202021892E+018,Node3,1,0 0 0.000000
1.64267202042004E+018,Node3,1,0 0 0.000000
1.64267202061786E+018,Node3,1,0 0 0.000000
1.64267202082506E+018,Node3,1,0 0 0.000000
1.64267202104053E+018,Node3,1,160 0.167329 0.171244
1.64267202121641E+018,Node3,1,0 0 0.000000
1.6426720214173E+018,Node3,1,0 0 0.000000
1.64267202161804E+018,Node3,1,0 0 0.000000
1.64267202182509E+018,Node3,1,0 0 0.000000
1.6426720220283E+018,Node3,1,160 0.155284 0.158865
1.64267202221915E+018,Node3,1,0 0 0.000000
1.64267202242862E+018,Node3,1,0 0 0.000000
1.64267202262102E+018,Node3,1,0 0 0.000000
1.64267202283268E+018,Node3,1,0 0 0.000000
1.64267202303781E+018,Node3,1,160 0.164981 0.168822
1.64267202322205E+018,Node3,1,0 0 0.000000
1.64267202343415E+018,Node3,1,0 0 0.000000
1.64267202362358E+018,Node3,1,0 0 0.000000
1.6426720238232E+018,Node3,1,0 0 0.000000
1.64267202404287E+018,Node3,1,160 0.169363 0.173532
1.64267202422965E+018,Node3,1,0 0 0.000000
1.64267202442605E+018,Node3,1,0 0 0.000000
1.64267202464103E+018,Node3,1,0 0 0.000000
1.64267202482701E+018,Node3,1,0 0 0.000000
1.6426720252966E+018,Node3,1,160 0.422733 0.426767
1.64267202557472E+018,Node3,1,0 0 0.000000
1.64267202563552E+018,Node3,1,0 0 0.000000
1.6426720258301E+018,Node3,1,0 0 0.000000
1.64267202604111E+018,Node3,1,160 0.167323 0.171732
1.64267202623536E+018,Node3,1,0 0 0.000000
1.64267202643638E+018,Node3,1,0 0 0.000000
1.64267202663228E+018,Node3,1,0 0 0.000000
1.64267202683266E+018,Node3,1,0 0 0.000000
1.64267202704338E+018,Node3,1,160 0.170231 0.174036
1.6426720272384E+018,Node3,1,0 0 0.000000
1.64267202743984E+018,Node3,1,0 0 0.000000
1.64267202763564E+018,Node3,1,0 0 0.000000
1.64267202783585E+018,Node3,1,0 0 0.000000
1.64267202804661E+018,Node3,1,160 0.173375 0.177402
1.64267202824448E+018,Node3,1,0 0 0.000000
1.6426720284376E+018,Node3,1,0 0 0.000000
1.64267202864347E+018,Node3,1,0 0 0.000000
1.6426720288437E+018,Node3,1,0 0 0.000000
1.64267202905603E+018,Node3,1,160 0.183138 0.186723
1.64267202924022E+018,Node3,1,0 0 0.000000
1.64267202944911E+018,Node3,1,0 0 0.000000
1.6426720296413E+018,Node3,1,0 0 0.000000
1.64267202984918E+018,Node3,1,0 0 0.000000
1.64267203009913E+018,Node3,1,160 0.225519 0.229945
1.64267203024313E+018,Node3,1,0 0 0.000000
1.64267203044756E+018,Node3,1,0 0 0.000000
1.6426720306449E+018,Node3,1,0 0 0.000000
1.64267203084498E+018,Node3,1,0 0 0.000000
1.6426720310608E+018,Node3,1,160 0.187461 0.191135
1.64267203125913E+018,Node3,1,0 0 0.000000
1.6426720314494E+018,Node3,1,0 0 0.000000
1.64267203165018E+018,Node3,1,0 0 0.000000
1.64267203186061E+018,Node3,1,0 0 0.000000
1.6426720320585E+018,Node3,1,160 0.184486 0.188558
1.64267203224896E+018,Node3,1,0 0 0.000000
1.64267203247123E+018,Node3,1,0 0 0.000000
1.64267203265012E+018,Node3,1,0 0 0.000000
1.64267203285026E+018,Node3,1,0 0 0.000000
1.64267203306719E+018,Node3,1,160 0.194309 0.197962
1.64267203326504E+018,Node3,1,0 0 0.000000
1.64267203345222E+018,Node3,1,0 0 0.000000
1.6426720336655E+018,Node3,1,0 0 0.000000
1.64267203385422E+018,Node3,1,0 0 0.000000
1.64267203406485E+018,Node3,1,160 0.191591 0.195679
1.64267203426175E+018,Node3,1,0 0 0.000000
1.64267203446604E+018,Node3,1,0 0 0.000000
1.64267203465789E+018,Node3,1,0 0 0.000000
1.64267203487059E+018,Node3,1,0 0 0.000000
1.64267203507472E+018,Node3,1,160 0.200387 0.205695
1.6426720352595E+018,Node3,1,0 0 0.000000
1.64267203546647E+018,Node3,1,0 0 0.000000
1.64267203567249E+018,Node3,1,0 0 0.000000
1.64267203586081E+018,Node3,1,0 0 0.000000
1.64267203608828E+018,Node3,1,160 0.215102 0.219067
1.64267203626177E+018,Node3,1,0 0 0.000000
1.64267203646542E+018,Node3,1,0 0 0.000000
1.64267203667096E+018,Node3,1,0 0 0.000000
1.64267203686357E+018,Node3,1,0 0 0.000000
1.64267203708004E+018,Node3,1,160 0.207039 0.210841
1.64267203726408E+018,Node3,1,0 0 0.000000
1.64267203747184E+018,Node3,1,0 0 0.000000
1.64267203766589E+018,Node3,1,0 0 0.000000
1.64267203786731E+018,Node3,1,0 0 0.000000
1.64267203808816E+018,Node3,1,160 0.215241 0.219013
1.64267203827295E+018,Node3,1,0 0 0.000000
1.64267203846864E+018,Node3,1,0 0 0.000000
1.64267203867694E+018,Node3,1,0 0 0.000000
1.64267203890642E+018,Node3,1,0 0 0.000000
1.64267203908732E+018,Node3,1,160 0.214296 0.218290
1.64267203927108E+018,Node3,1,0 0 0.000000
1.64267203947254E+018,Node3,1,0 0 0.000000
1.64267203967902E+018,Node3,1,0 0 0.000000
1.64267203992164E+018,Node3,1,0 0 0.000000
1.64267204009193E+018,Node3,1,160 0.219012 0.222918
1.64267204027429E+018,Node3,1,0 0 0.000000
1.64267204048162E+018,Node3,1,0 0 0.000000
1.64267204068075E+018,Node3,1,0 0 0.000000
1.64267204092427E+018,Node3,1,124 0.051474 0.055091
1.64267204107788E+018,Node3,1,36 0.205658 0.208146
1.64267204128288E+018,Node3,1,0 0 0.000000
1.64267204148845E+018,Node3,1,0 0 0.000000
1.6426720416779E+018,Node3,1,0 0 0.000000
1.6426720419298E+018,Node3,1,144 0.057502 0.060797
1.64267204208633E+018,Node3,1,16 0.212923 0.213906
1.64267204228843E+018,Node3,1,0 0 0.000000
1.64267204247979E+018,Node3,1,0 0 0.000000
1.64267204268005E+018,Node3,1,0 0 0.000000
1.64267204293445E+018,Node3,1,145 0.061251 0.064610
1.64267204308131E+018,Node3,1,15 0.205192 0.206775
1.64267204328936E+018,Node3,1,0 0 0.000000
1.64267204348204E+018,Node3,1,0 0 0.000000
1.64267204368254E+018,Node3,1,0 0 0.000000
1.64267204408283E+018,Node3,1,131 0.208437 0.213413
1.64267204445409E+018,Node3,1,29 0.564596 0.580857
1.64267204448656E+018,Node3,1,0 0 0.000000
1.64267204468643E+018,Node3,1,0 0 0.000000
1.64267204493661E+018,Node3,1,160 0.063309 0.067345
1.64267204509225E+018,Node3,1,0 0 0.000000
1.6426720452963E+018,Node3,1,0 0 0.000000
1.64267204549179E+018,Node3,1,0 0 0.000000
1.64267204568907E+018,Node3,1,0 0 0.000000
1.64267204594122E+018,Node3,1,160 0.068066 0.071933
1.64267204609574E+018,Node3,1,0 0 0.000000
1.64267204629083E+018,Node3,1,0 0 0.000000
1.64267204649116E+018,Node3,1,0 0 0.000000
1.64267204669235E+018,Node3,1,0 0 0.000000
1.64267204693167E+018,Node3,1,160 0.058639 0.062477
1.6426720470925E+018,Node3,1,0 0 0.000000
1.64267204731041E+018,Node3,1,0 0 0.000000
1.64267204749447E+018,Node3,1,0 0 0.000000
1.64267204769563E+018,Node3,1,0 0 0.000000
1.64267204794148E+018,Node3,1,160 0.068630 0.072269
1.64267204810111E+018,Node3,1,0 0 0.000000
1.6426720482971E+018,Node3,1,0 0 0.000000
1.64267204851041E+018,Node3,1,0 0 0.000000
1.64267204869805E+018,Node3,1,0 0 0.000000
1.64267204893157E+018,Node3,1,160 0.057877 0.061918
1.6426720491064E+018,Node3,1,0 0 0.000000
1.64267204929956E+018,Node3,1,0 0 0.000000
1.64267204950674E+018,Node3,1,0 0 0.000000
1.64267204970922E+018,Node3,1,0 0 0.000000
1.64267204993305E+018,Node3,1,160 0.060434 0.064052
1.64267205011101E+018,Node3,1,0 0 0.000000
1.6426720503077E+018,Node3,1,0 0 0.000000
1.64267205050863E+018,Node3,1,0 0 0.000000
1.64267205070876E+018,Node3,1,0 0 0.000000
1.64267205093219E+018,Node3,1,160 0.058844 0.062592
1.64267205111841E+018,Node3,1,0 0 0.000000
1.64267205130597E+018,Node3,1,0 0 0.000000
1.64267205151633E+018,Node3,1,0 0 0.000000
1.64267205170733E+018,Node3,1,0 0 0.000000
1.64267205192757E+018,Node3,1,160 0.054542 0.058231
1.64267205210713E+018,Node3,1,0 0 0.000000
1.64267205231421E+018,Node3,1,0 0 0.000000
1.64267205251781E+018,Node3,1,0 0 0.000000
1.64267205271015E+018,Node3,1,0 0 0.000000
1.6426720529392E+018,Node3,1,160 0.065697 0.069955
1.64267205311315E+018,Node3,1,0 0 0.000000
1.64267205331547E+018,Node3,1,0 0 0.000000
1.64267205352291E+018,Node3,1,0 0 0.000000
1.64267205371733E+018,Node3,1,0 0 0.000000
1.6426720539243E+018,Node3,1,160 0.050851 0.055088
1.64267205411825E+018,Node3,1,0 0 0.000000
1.6426720543157E+018,Node3,1,0 0 0.000000
1.64267205451617E+018,Node3,1,0 0 0.000000
1.64267205471588E+018,Node3,1,0 0 0.000000
1.6426720549275E+018,Node3,1,160 0.053746 0.057815
1.6426720551313E+018,Node3,1,0 0 0.000000
1.64267205531862E+018,Node3,1,0 0 0.000000
1.64267205553404E+018,Node3,1,0 0 0.000000
1.64267205573381E+018,Node3,1,0 0 0.000000
1.64267205593017E+018,Node3,1,160 0.057005 0.060867
1.64267205611935E+018,Node3,1,0 0 0.000000
1.64267205632936E+018,Node3,1,0 0 0.000000
1.64267205652135E+018,Node3,1,0 0 0.000000
1.64267205672887E+018,Node3,1,0 0 0.000000
1.64267205693211E+018,Node3,1,160 0.058307 0.062888
1.64267205712254E+018,Node3,1,0 0 0.000000
1.64267205732256E+018,Node3,1,0 0 0.000000
1.64267205753658E+018,Node3,1,0 0 0.000000
1.64267205772448E+018,Node3,1,0 0 0.000000
1.6426720579409E+018,Node3,1,160 0.068103 0.071524
1.64267205812531E+018,Node3,1,0 0 0.000000
1.64267205832628E+018,Node3,1,0 0 0.000000
1.64267205853572E+018,Node3,1,0 0 0.000000
1.64267205873672E+018,Node3,1,0 0 0.000000
1.64267205894719E+018,Node3,1,160 0.073674 0.078077
1.64267205913524E+018,Node3,1,0 0 0.000000
1.64267205934302E+018,Node3,1,0 0 0.000000
1.64267205952984E+018,Node3,1,0 0 0.000000
1.6426720597355E+018,Node3,1,0 0 0.000000
1.64267205995426E+018,Node3,1,160 0.080893 0.084778
1.64267206014011E+018,Node3,1,0 0 0.000000
1.64267206033816E+018,Node3,1,0 0 0.000000
1.64267206053757E+018,Node3,1,0 0 0.000000
1.64267206073963E+018,Node3,1,0 0 0.000000
1.64267206095264E+018,Node3,1,160 0.079505 0.083302
1.64267206113513E+018,Node3,1,0 0 0.000000
1.64267206133579E+018,Node3,1,0 0 0.000000
1.64267206153607E+018,Node3,1,0 0 0.000000
1.64267206173728E+018,Node3,1,0 0 0.000000
1.64267206196477E+018,Node3,1,160 0.089917 0.095459
1.64267206213746E+018,Node3,1,0 0 0.000000
1.64267206234232E+018,Node3,1,0 0 0.000000
1.64267206254753E+018,Node3,1,0 0 0.000000
1.64267206274522E+018,Node3,1,0 0 0.000000
1.64267206295555E+018,Node3,1,160 0.082303 0.086373
1.64267206314944E+018,Node3,1,0 0 0.000000
1.64267206334126E+018,Node3,1,0 0 0.000000
1.64267206354207E+018,Node3,1,0 0 0.000000
1.64267206374318E+018,Node3,1,0 0 0.000000
1.64267206395342E+018,Node3,1,160 0.080177 0.084184
1.64267206414936E+018,Node3,1,0 0 0.000000
1.64267206434509E+018,Node3,1,0 0 0.000000
1.64267206455168E+018,Node3,1,0 0 0.000000
1.64267206475285E+018,Node3,1,0 0 0.000000
1.64267206496804E+018,Node3,1,160 0.094355 0.098846
1.64267206515015E+018,Node3,1,0 0 0.000000
1.64267206534797E+018,Node3,1,0 0 0.000000
1.64267206554837E+018,Node3,1,0 0 0.000000
1.6426720657553E+018,Node3,1,0 0 0.000000
1.64267206596278E+018,Node3,1,160 0.089457 0.093562
1.64267206614999E+018,Node3,1,0 0 0.000000
1.64267206637741E+018,Node3,1,0 0 0.000000
1.64267206662283E+018,Node3,1,0 0 0.000000
1.6426720673429E+018,Node3,1,123 0.373953 0.469439
1.642672067427E+018,Node3,1,37 0.459043 0.553681
1.64267206761739E+018,Node3,1,0 0 0.000000
1.64267206781882E+018,Node3,1,0 0 0.000000
1.64267206802979E+018,Node3,1,160 0.156141 0.160612
1.64267206822095E+018,Node3,1,0 0 0.000000
1.64267206842085E+018,Node3,1,0 0 0.000000
1.64267206972395E+018,Node3,1,122 0.670648 0.854398
1.6426720698428E+018,Node3,1,38 0.748925 0.820581
1.64267207005086E+018,Node3,1,160 0.173699 0.181094
1.64267207024498E+018,Node3,1,0 0 0.000000
1.6426720710236E+018,Node3,1,83 0.097925 0.154665
1.64267207163269E+018,Node3,1,116 0.654886 0.763675
1.64267207169994E+018,Node3,1,35 0.409597 0.830516
1.64267207201216E+018,Node3,1,96 0.132569 0.351266
1.64267207217593E+018,Node3,1,153 0.236213 0.306555
1.64267207229946E+018,Node3,1,6 0.176233 0.270077
1.64267207248587E+018,Node3,1,0 0 0.000000
1.64267207268514E+018,Node3,1,0 0 0.000000
1.64267207304251E+018,Node3,1,110 0.143765 0.173205
1.64267207314989E+018,Node3,1,139 0.226628 0.279919
1.64267207328822E+018,Node3,1,0 0 0.000000
1.64267207350268E+018,Node3,1,0 0 0.000000
1.64267207368891E+018,Node3,1,0 0 0.000000
1.64267207401137E+018,Node3,1,122 0.128550 0.141930
1.64267207410472E+018,Node3,1,38 0.199710 0.209863
1.6426720743179E+018,Node3,1,0 0 0.000000
1.64267207450963E+018,Node3,1,0 0 0.000000
1.64267207475626E+018,Node3,1,0 0 0.000000
1.64267207503376E+018,Node3,1,160 0.135220 0.164383
1.64267207518019E+018,Node3,1,0 0 0.000000
1.64267207547308E+018,Node3,1,0 0 0.000000

